Propagation and Decay of Injected One-Off Delays on Clusters: A Case Study

Analytic, first-principles performance modeling of distributed-memory applications is difficult due to a wide spectrum of random disturbances caused by the application and the system. These disturbances (commonly called "noise") destroy the assumptions of regularity that one usually employs when constructing simple analytic models. Despite numerous efforts to quantify, categorize, and reduce such effects, a comprehensive quantitative understanding of their performance impact is not available, especially for long delays that have global consequences for the parallel application. In this work, we investigate various traces collected from synthetic benchmarks that mimic real applications on simulated and real message-passing systems in order to pinpoint the mechanisms behind delay propagation. We analyze the dependence of the propagation speed of idle waves emanating from injected delays with respect to the execution and communication properties of the application, study how such delays decay under increased noise levels, and how they interact with each other. We also show how fine-grained noise can make a system immune against the adverse effects of propagating idle waves. Our results contribute to a better understanding of the collective phenomena that manifest themselves in distributed-memory parallel applications.

==> figures/BackfrontDecay/Simulated_System.txt <==
E	DecayRate
0	0
0.5	147
1.5	407
2.5	512
3.5	1906
5	3820
6	4624
7.5	5969
8.5	6200
10	6999

==> figures/BackfrontDecay/emmy_E_MEDIAN_AVG_SD_MIN_MAX.txt <==
E	Median		Avg 		SD 		Min		Max
0	10.73333333	21.96831051	11.6	-13	45.13333333
0.5	406.1333333	30.96865799	417.6	371.0666667	429.7333333
1.5	871.9166667	316.7442355	899.0333333	487.2666667	1202.333333
2.5	641.36	187.2982328	519.8	493.3333333	890.3333333
3.5	2121.155556	148.4452836	2103.533333	2025	2234.933333
5	3965.977778	63.0398228	3939.933333	3920.133333	4037.866667
6	4807.383333	85.59818923	4796.7	4724.933333	4911.2
7.5	6785.833333	132.4098072	6801.333333	6627.466667	6913.2
8.5	6304.733333	72.08737497	6329.933333	6198.933333	6360.133333
10	7599.333333	116.520607	7587.7	7469.533333	7752.4

==> figures/BackfrontDecay/meggie_E_MEDIAN_AVG_SD_MIN_MAX.txt <==
E	Median		Avg 		SD 		Min		Max
0	54.66666667	49.43333333	23.93345404	18.46666667	78.93333333
0.5	359.4333333	314.4	104.1133713	159.2	379.5333333
1.5	1009.2	1027.166667	63.47342401	973.5333333	1116.733333
2.5	1601.333333	1916.4	646.4820905	1577.2	2885.733333
3.5	2176.133333	2191.377778	233.2406038	1966.133333	2431.866667
5	4219.233333	4219.233333	163.5302283	4103.6	4219.233333
6	5102.533333	5108.25	58.63123614	5055.2	5172.733333
7.5	6595.266667	6456	305.1165655	5999.2	6634.266667
8.5	6776.1	6819.383333	120.5204439	6731.6	6993.733333
10	7119.966667	7110.833333	98.59532706	7002.866667	7200.533333

==> figures/DPM/README.txt <==
System= Emmy,
PPN=1,
NP=18,
Eagerlimit=16384 doubles
Direct neighbour communication
Bench=PIsOLVER (numSteps=17M, extraIt (for IdlePeriod) = 60094526),
IdlePeriodRank = 5,
IdlePeriodTimeStep = 1, 
numTimeSteps = 20,


==> figures/LBM_irregularity/LBM_200_200_2000_1000_0_100_1000.txt <==
1 0 1.58405e+08
100 0 1.57227e+10
200 0 3.17035e+10
300 0 4.76802e+10
400 0 6.36511e+10
500 0 7.96588e+10
600 0 9.56298e+10
700 0 1.11608e+11
800 0 1.27586e+11
900 0 1.43584e+11
2000 0 3.20049e+11
3000 0 4.79901e+11
4000 0 6.39836e+11
5000 0 7.99699e+11
6000 0 9.59496e+11
7000 0 1.11942e+12
8000 0 1.27926e+12
9000 0 1.43901e+12
10000 0 1.59885e+12
1 1 1.56513e+08
100 1 1.57359e+10
200 1 3.1714e+10
300 1 4.76906e+10
400 1 6.36627e+10
500 1 7.96696e+10
600 1 9.56402e+10
700 1 1.11616e+11
800 1 1.27599e+11
900 1 1.43594e+11
2000 1 3.20058e+11
3000 1 4.7991e+11
4000 1 6.39836e+11
5000 1 7.99708e+11
6000 1 9.59502e+11
7000 1 1.11943e+12
8000 1 1.27926e+12
9000 1 1.43901e+12
10000 1 1.59886e+12
1 10 1.52519e+08
100 10 1.58204e+10
200 10 3.17934e+10
300 10 4.77675e+10
400 10 6.37358e+10
500 10 7.97491e+10
600 10 9.57192e+10
700 10 1.11697e+11
800 10 1.27698e+11
900 10 1.43675e+11
2000 10 3.20139e+11
3000 10 4.79989e+11
4000 10 6.39913e+11
5000 10 7.99789e+11
6000 10 9.59592e+11
7000 10 1.11951e+12
8000 10 1.27934e+12
9000 10 1.43909e+12
10000 10 1.59894e+12
1 11 1.56012e+08
100 11 1.58281e+10
200 11 3.18035e+10
300 11 4.77777e+10
400 11 6.37651e+10
500 11 7.97587e+10
600 11 9.57298e+10
700 11 1.11705e+11
800 11 1.27705e+11
900 11 1.43689e+11
2000 11 3.20149e+11
3000 11 4.79998e+11
4000 11 6.39923e+11
5000 11 7.99799e+11
6000 11 9.59602e+11
7000 11 1.11952e+12
8000 11 1.27935e+12
9000 11 1.4391e+12
10000 11 1.59895e+12
1 12 1.55895e+08
100 12 1.58354e+10
200 12 3.18103e+10
300 12 4.77853e+10
400 12 6.37725e+10
500 12 7.97656e+10
600 12 9.57366e+10
700 12 1.11713e+11
800 12 1.27712e+11
900 12 1.43694e+11
2000 12 3.20156e+11
3000 12 4.80006e+11
4000 12 6.39931e+11
5000 12 7.99806e+11
6000 12 9.59609e+11
7000 12 1.11953e+12
8000 12 1.27936e+12
9000 12 1.43911e+12
10000 12 1.59895e+12
1 13 1.52224e+08
100 13 1.5845e+10
200 13 3.18192e+10
300 13 4.77937e+10
400 13 6.37762e+10
500 13 7.97749e+10
600 13 9.57466e+10
700 13 1.11721e+11
800 13 1.2772e+11
900 13 1.43703e+11
2000 13 3.20166e+11
3000 13 4.80015e+11
4000 13 6.3994e+11
5000 13 7.99816e+11
6000 13 9.59618e+11
7000 13 1.11954e+12
8000 13 1.27937e+12
9000 13 1.43912e+12
10000 13 1.59896e+12
1 14 1.55774e+08
100 14 1.58561e+10
200 14 3.18276e+10
300 14 4.78018e+10
400 14 6.37826e+10
500 14 7.97851e+10
600 14 9.57554e+10
700 14 1.1173e+11
800 14 1.27728e+11
900 14 1.43712e+11
2000 14 3.20173e+11
3000 14 4.80023e+11
4000 14 6.39948e+11
5000 14 7.99823e+11
6000 14 9.59625e+11
7000 14 1.11954e+12
8000 14 1.27937e+12
9000 14 1.43913e+12
10000 14 1.59897e+12
1 15 1.56479e+08
100 15 1.58634e+10
200 15 3.18361e+10
300 15 4.78114e+10
400 15 6.37912e+10
500 15 7.97951e+10
600 15 9.57662e+10
700 15 1.11739e+11
800 15 1.27739e+11
900 15 1.43721e+11
2000 15 3.20183e+11
3000 15 4.80033e+11
4000 15 6.39958e+11
5000 15 7.99833e+11
6000 15 9.59635e+11
7000 15 1.11955e+12
8000 15 1.27939e+12
9000 15 1.43914e+12
10000 15 1.59898e+12
1 16 1.5635e+08
100 16 1.58706e+10
200 16 3.18435e+10
300 16 4.78185e+10
400 16 6.38049e+10
500 16 7.98026e+10
600 16 9.57731e+10
700 16 1.11746e+11
800 16 1.27748e+11
900 16 1.43728e+11
2000 16 3.2019e+11
3000 16 4.8004e+11
4000 16 6.39966e+11
5000 16 7.9984e+11
6000 16 9.59642e+11
7000 16 1.11956e+12
8000 16 1.27939e+12
9000 16 1.43915e+12
10000 16 1.59899e+12
1 17 1.5527e+08
100 17 1.58794e+10
200 17 3.18536e+10
300 17 4.7828e+10
400 17 6.38098e+10
500 17 7.98122e+10
600 17 9.57835e+10
700 17 1.11756e+11
800 17 1.27756e+11
900 17 1.43738e+11
2000 17 3.202e+11
3000 17 4.80049e+11
4000 17 6.39975e+11
5000 17 7.99849e+11
6000 17 9.59651e+11
7000 17 1.11957e+12
8000 17 1.2794e+12
9000 17 1.43916e+12
10000 17 1.59899e+12
1 18 1.56008e+08
100 18 1.58867e+10
200 18 3.18611e+10
300 18 4.78359e+10
400 18 6.38178e+10
500 18 7.98195e+10
600 18 9.57913e+10
700 18 1.11764e+11
800 18 1.27764e+11
900 18 1.43746e+11
2000 18 3.20208e+11
3000 18 4.80058e+11
4000 18 6.39985e+11
5000 18 7.9986e+11
6000 18 9.59662e+11
7000 18 1.11958e+12
8000 18 1.27941e+12
9000 18 1.43917e+12
10000 18 1.59901e+12
1 19 1.63896e+08
100 19 1.58978e+10
200 19 3.18711e+10
300 19 4.78457e+10
400 19 6.38279e+10
500 19 7.98304e+10
600 19 9.58022e+10
700 19 1.11774e+11
800 19 1.27774e+11
900 19 1.43757e+11
2000 19 3.2022e+11
3000 19 4.80071e+11
4000 19 6.39997e+11
5000 19 7.99873e+11
6000 19 9.59675e+11
7000 19 1.11959e+12
8000 19 1.27943e+12
9000 19 1.43918e+12
10000 19 1.59903e+12
1 2 1.53107e+08
100 2 1.57434e+10
200 2 3.17208e+10
300 2 4.76969e+10
400 2 6.36762e+10
500 2 7.96762e+10
600 2 9.56466e+10
700 2 1.11623e+11
800 2 1.27623e+11
900 2 1.43601e+11
2000 2 3.20064e+11
3000 2 4.79917e+11
4000 2 6.39839e+11
5000 2 7.99713e+11
6000 2 9.59508e+11
7000 2 1.11944e+12
8000 2 1.27927e+12
9000 2 1.43901e+12
10000 2 1.59886e+12
1 20 1.63692e+08
100 20 1.58981e+10
200 20 3.18714e+10
300 20 4.7846e+10
400 20 6.38282e+10
500 20 7.98306e+10
600 20 9.58024e+10
700 20 1.11774e+11
800 20 1.27775e+11
900 20 1.43757e+11
2000 20 3.2022e+11
3000 20 4.8007e+11
4000 20 6.39996e+11
5000 20 7.99872e+11
6000 20 9.59674e+11
7000 20 1.11959e+12
8000 20 1.27943e+12
9000 20 1.43918e+12
10000 20 1.59902e+12
1 21 1.6108e+08
100 21 1.59052e+10
200 21 3.18779e+10
300 21 4.78526e+10
400 21 6.38398e+10
500 21 7.98373e+10
600 21 9.58081e+10
700 21 1.1178e+11
800 21 1.27781e+11
900 21 1.43763e+11
2000 21 3.20225e+11
3000 21 4.80074e+11
4000 21 6.39999e+11
5000 21 7.99874e+11
6000 21 9.59675e+11
7000 21 1.11959e+12
8000 21 1.27942e+12
9000 21 1.43918e+12
10000 21 1.59902e+12
1 22 1.55441e+08
100 22 1.59152e+10
200 22 3.18879e+10
300 22 4.78625e+10
400 22 6.38595e+10
500 22 7.98478e+10
600 22 9.58189e+10
700 22 1.1179e+11
800 22 1.27791e+11
900 22 1.43773e+11
2000 22 3.20235e+11
3000 22 4.80083e+11
4000 22 6.40009e+11
5000 22 7.99883e+11
6000 22 9.59685e+11
7000 22 1.1196e+12
8000 22 1.27943e+12
9000 22 1.43919e+12
10000 22 1.59903e+12
1 23 1.5604e+08
100 23 1.59236e+10
200 23 3.1896e+10
300 23 4.78698e+10
400 23 6.3878e+10
500 23 7.98546e+10
600 23 9.58256e+10
700 23 1.11798e+11
800 23 1.27801e+11
900 23 1.4378e+11
2000 23 3.20242e+11
3000 23 4.80091e+11
4000 23 6.40017e+11
5000 23 7.99891e+11
6000 23 9.59693e+11
7000 23 1.11961e+12
8000 23 1.27944e+12
9000 23 1.4392e+12
10000 23 1.59904e+12
1 24 1.557e+08
100 24 1.59331e+10
200 24 3.19064e+10
300 24 4.78805e+10
400 24 6.38806e+10
500 24 7.98648e+10
600 24 9.58356e+10
700 24 1.11808e+11
800 24 1.27811e+11
900 24 1.43789e+11
2000 24 3.20253e+11
3000 24 4.80102e+11
4000 24 6.40027e+11
5000 24 7.999e+11
6000 24 9.59702e+11
7000 24 1.11962e+12
8000 24 1.27945e+12
9000 24 1.43921e+12
10000 24 1.59905e+12
1 25 1.55157e+08
100 25 1.5941e+10
200 25 3.19141e+10
300 25 4.78884e+10
400 25 6.38843e+10
500 25 7.98729e+10
600 25 9.58436e+10
700 25 1.11816e+11
800 25 1.27817e+11
900 25 1.43798e+11
2000 25 3.20262e+11
3000 25 4.8011e+11
4000 25 6.40035e+11
5000 25 7.99908e+11
6000 25 9.5971e+11
7000 25 1.11963e+12
8000 25 1.27946e+12
9000 25 1.43921e+12
10000 25 1.59905e+12
1 26 1.51626e+08
100 26 1.5951e+10
200 26 3.19239e+10
300 26 4.78977e+10
400 26 6.38868e+10
500 26 7.98824e+10
600 26 9.58536e+10
700 26 1.11826e+11
800 26 1.27826e+11
900 26 1.43808e+11
2000 26 3.20271e+11
3000 26 4.8012e+11
4000 26 6.40045e+11
5000 26 7.99918e+11
6000 26 9.59719e+11
7000 26 1.11964e+12
8000 26 1.27947e+12
9000 26 1.43922e+12
10000 26 1.59906e+12
1 27 1.55169e+08
100 27 1.59584e+10
200 27 3.19321e+10
300 27 4.79054e+10
400 27 6.38948e+10
500 27 7.98905e+10
600 27 9.58613e+10
700 27 1.11834e+11
800 27 1.27834e+11
900 27 1.43816e+11
2000 27 3.20279e+11
3000 27 4.80127e+11
4000 27 6.40053e+11
5000 27 7.99926e+11
6000 27 9.59727e+11
7000 27 1.11965e+12
8000 27 1.27948e+12
9000 27 1.43923e+12
10000 27 1.59907e+12
1 28 1.55821e+08
100 28 1.59685e+10
200 28 3.19414e+10
300 28 4.79149e+10
400 28 6.3903e+10
500 28 7.98997e+10
600 28 9.58711e+10
700 28 1.11843e+11
800 28 1.27843e+11
900 28 1.43825e+11
2000 28 3.20289e+11
3000 28 4.80136e+11
4000 28 6.40062e+11
5000 28 7.99935e+11
6000 28 9.59735e+11
7000 28 1.11965e+12
8000 28 1.27948e+12
9000 28 1.43924e+12
10000 28 1.59908e+12
1 29 1.56042e+08
100 29 1.59769e+10
200 29 3.19493e+10
300 29 4.79226e+10
400 29 6.39122e+10
500 29 7.99079e+10
600 29 9.5879e+10
700 29 1.11851e+11
800 29 1.27851e+11
900 29 1.43832e+11
2000 29 3.20297e+11
3000 29 4.80144e+11
4000 29 6.4007e+11
5000 29 7.99944e+11
6000 29 9.59744e+11
7000 29 1.11966e+12
8000 29 1.27949e+12
9000 29 1.43925e+12
10000 29 1.59909e+12
1 3 1.55232e+08
100 3 1.57566e+10
200 3 3.17303e+10
300 3 4.77067e+10
400 3 6.36834e+10
500 3 7.96872e+10
600 3 9.56585e+10
700 3 1.11635e+11
800 3 1.2763e+11
900 3 1.43611e+11
2000 3 3.20075e+11
3000 3 4.79927e+11
4000 3 6.39849e+11
5000 3 7.99724e+11
6000 3 9.59527e+11
7000 3 1.11945e+12
8000 3 1.27928e+12
9000 3 1.43902e+12
10000 3 1.59887e+12
1 30 1.56931e+08
100 30 1.59849e+10
200 30 3.19582e+10
300 30 4.7931e+10
400 30 6.39274e+10
500 30 7.9916e+10
600 30 9.58877e+10
700 30 1.1186e+11
800 30 1.2786e+11
900 30 1.43841e+11
2000 30 3.20305e+11
3000 30 4.80153e+11
4000 30 6.4008e+11
5000 30 7.99952e+11
6000 30 9.59753e+11
7000 30 1.11967e+12
8000 30 1.2795e+12
9000 30 1.43926e+12
10000 30 1.5991e+12
1 31 1.56648e+08
100 31 1.59907e+10
200 31 3.19633e+10
300 31 4.79368e+10
400 31 6.39495e+10
500 31 7.9922e+10
600 31 9.58936e+10
700 31 1.11865e+11
800 31 1.27865e+11
900 31 1.43846e+11
2000 31 3.20311e+11
3000 31 4.80159e+11
4000 31 6.40086e+11
5000 31 7.99959e+11
6000 31 9.59758e+11
7000 31 1.11968e+12
8000 31 1.27951e+12
9000 31 1.43926e+12
10000 31 1.5991e+12
1 32 1.5712e+08
100 32 1.6e+10
200 32 3.19723e+10
300 32 4.79457e+10
400 32 6.39506e+10
500 32 7.99311e+10
600 32 9.5903e+10
700 32 1.11874e+11
800 32 1.27874e+11
900 32 1.43856e+11
2000 32 3.20321e+11
3000 32 4.80169e+11
4000 32 6.40096e+11
5000 32 7.99968e+11
6000 32 9.59769e+11
7000 32 1.11969e+12
8000 32 1.27952e+12
9000 32 1.43927e+12
10000 32 1.59911e+12
1 33 1.57532e+08
100 33 1.6006e+10
200 33 3.19782e+10
300 33 4.79518e+10
400 33 6.39543e+10
500 33 7.99369e+10
600 33 9.59089e+10
700 33 1.1188e+11
800 33 1.2788e+11
900 33 1.43862e+11
2000 33 3.20327e+11
3000 33 4.80175e+11
4000 33 6.40101e+11
5000 33 7.99974e+11
6000 33 9.59773e+11
7000 33 1.11969e+12
8000 33 1.27953e+12
9000 33 1.43928e+12
10000 33 1.59912e+12
1 34 1.56089e+08
100 34 1.60164e+10
200 34 3.19884e+10
300 34 4.79634e+10
400 34 6.39637e+10
500 34 7.99472e+10
600 34 9.59197e+10
700 34 1.1189e+11
800 34 1.2789e+11
900 34 1.43872e+11
2000 34 3.20337e+11
3000 34 4.80186e+11
4000 34 6.40112e+11
5000 34 7.99984e+11
6000 34 9.59784e+11
7000 34 1.1197e+12
8000 34 1.27954e+12
9000 34 1.43929e+12
10000 34 1.59913e+12
1 35 1.53058e+08
100 35 1.6022e+10
200 35 3.19939e+10
300 35 4.79686e+10
400 35 6.39684e+10
500 35 7.99523e+10
600 35 9.5925e+10
700 35 1.11895e+11
800 35 1.27895e+11
900 35 1.43877e+11
2000 35 3.20342e+11
3000 35 4.80192e+11
4000 35 6.40119e+11
5000 35 7.9999e+11
6000 35 9.59788e+11
7000 35 1.11971e+12
8000 35 1.27954e+12
9000 35 1.43929e+12
10000 35 1.59913e+12
1 36 1.5703e+08
100 36 1.60327e+10
200 36 3.20041e+10
300 36 4.79789e+10
400 36 6.3978e+10
500 36 7.99627e+10
600 36 9.59359e+10
700 36 1.11905e+11
800 36 1.27906e+11
900 36 1.43888e+11
2000 36 3.20353e+11
3000 36 4.80206e+11
4000 36 6.40137e+11
5000 36 8e+11
6000 36 9.59812e+11
7000 36 1.11972e+12
8000 36 1.27955e+12
9000 36 1.43931e+12
10000 36 1.59915e+12
1 37 1.57579e+08
100 37 1.60378e+10
200 37 3.20088e+10
300 37 4.79837e+10
400 37 6.39842e+10
500 37 7.99672e+10
600 37 9.59406e+10
700 37 1.1191e+11
800 37 1.27911e+11
900 37 1.43892e+11
2000 37 3.20357e+11
3000 37 4.80212e+11
4000 37 6.40141e+11
5000 37 8.00003e+11
6000 37 9.59822e+11
7000 37 1.11972e+12
8000 37 1.27956e+12
9000 37 1.43931e+12
10000 37 1.59915e+12
1 38 1.56352e+08
100 38 1.60482e+10
200 38 3.20193e+10
300 38 4.79941e+10
400 38 6.40172e+10
500 38 7.99778e+10
600 38 9.59515e+10
700 38 1.1192e+11
800 38 1.27922e+11
900 38 1.43903e+11
2000 38 3.20369e+11
3000 38 4.80225e+11
4000 38 6.40153e+11
5000 38 8.00016e+11
6000 38 9.59836e+11
7000 38 1.11974e+12
8000 38 1.27957e+12
9000 38 1.43932e+12
10000 38 1.59916e+12
1 39 1.65515e+08
100 39 1.60543e+10
200 39 3.20252e+10
300 39 4.79997e+10
400 39 6.40182e+10
500 39 7.99838e+10
600 39 9.59578e+10
700 39 1.11926e+11
800 39 1.27928e+11
900 39 1.4391e+11
2000 39 3.20377e+11
3000 39 4.80233e+11
4000 39 6.40162e+11
5000 39 8.00025e+11
6000 39 9.59846e+11
7000 39 1.11975e+12
8000 39 1.27958e+12
9000 39 1.43933e+12
10000 39 1.59917e+12
1 4 1.55205e+08
100 4 1.57645e+10
200 4 3.17382e+10
300 4 4.7714e+10
400 4 6.37042e+10
500 4 7.96952e+10
600 4 9.56657e+10
700 4 1.11642e+11
800 4 1.27634e+11
900 4 1.43619e+11
2000 4 3.20083e+11
3000 4 4.79934e+11
4000 4 6.39862e+11
5000 4 7.99731e+11
6000 4 9.59535e+11
7000 4 1.11945e+12
8000 4 1.27928e+12
9000 4 1.43903e+12
10000 4 1.59888e+12
1 40 1.65396e+08
100 40 1.60542e+10
200 40 3.20251e+10
300 40 4.79997e+10
400 40 6.4017e+10
500 40 7.99838e+10
600 40 9.59578e+10
700 40 1.11926e+11
800 40 1.27928e+11
900 40 1.4391e+11
2000 40 3.20376e+11
3000 40 4.80233e+11
4000 40 6.40162e+11
5000 40 8.00025e+11
6000 40 9.59847e+11
7000 40 1.11975e+12
8000 40 1.27958e+12
9000 40 1.43933e+12
10000 40 1.59917e+12
1 41 1.6278e+08
100 41 1.60516e+10
200 41 3.20225e+10
300 41 4.79969e+10
400 41 6.39968e+10
500 41 7.99807e+10
600 41 9.59547e+10
700 41 1.11923e+11
800 41 1.27925e+11
900 41 1.43906e+11
2000 41 3.20372e+11
3000 41 4.80228e+11
4000 41 6.40155e+11
5000 41 8.00018e+11
6000 41 9.59838e+11
7000 41 1.11974e+12
8000 41 1.27957e+12
9000 41 1.43932e+12
10000 41 1.59916e+12
1 42 1.57086e+08
100 42 1.60445e+10
200 42 3.20155e+10
300 42 4.79907e+10
400 42 6.399e+10
500 42 7.99739e+10
600 42 9.59477e+10
700 42 1.11916e+11
800 42 1.27918e+11
900 42 1.43899e+11
2000 42 3.20365e+11
3000 42 4.80221e+11
4000 42 6.40148e+11
5000 42 8.0001e+11
6000 42 9.5983e+11
7000 42 1.11973e+12
8000 42 1.27956e+12
9000 42 1.43932e+12
10000 42 1.59915e+12
1 43 1.57278e+08
100 43 1.6032e+10
200 43 3.2003e+10
300 43 4.79783e+10
400 43 6.39783e+10
500 43 7.99614e+10
600 43 9.59351e+10
700 43 1.11904e+11
800 43 1.27905e+11
900 43 1.43887e+11
2000 43 3.20352e+11
3000 43 4.80207e+11
4000 43 6.40136e+11
5000 43 7.99998e+11
6000 43 9.59818e+11
7000 43 1.11972e+12
8000 43 1.27955e+12
9000 43 1.4393e+12
10000 43 1.59914e+12
1 44 1.55544e+08
100 44 1.60249e+10
200 44 3.19966e+10
300 44 4.79711e+10
400 44 6.39699e+10
500 44 7.99546e+10
600 44 9.5928e+10
700 44 1.11897e+11
800 44 1.27899e+11
900 44 1.43881e+11
2000 44 3.20345e+11
3000 44 4.80199e+11
4000 44 6.40129e+11
5000 44 7.99992e+11
6000 44 9.59807e+11
7000 44 1.11971e+12
8000 44 1.27955e+12
9000 44 1.4393e+12
10000 44 1.59914e+12
1 45 1.56218e+08
100 45 1.60119e+10
200 45 3.19836e+10
300 45 4.79583e+10
400 45 6.39571e+10
500 45 7.99417e+10
600 45 9.59151e+10
700 45 1.11884e+11
800 45 1.27886e+11
900 45 1.43867e+11
2000 45 3.20332e+11
3000 45 4.80182e+11
4000 45 6.40109e+11
5000 45 7.99979e+11
6000 45 9.59803e+11
7000 45 1.1197e+12
8000 45 1.27953e+12
9000 45 1.43928e+12
10000 45 1.59913e+12
1 46 1.56868e+08
100 46 1.60042e+10
200 46 3.1976e+10
300 46 4.79506e+10
400 46 6.39493e+10
500 46 7.99345e+10
600 46 9.59075e+10
700 46 1.11876e+11
800 46 1.27878e+11
900 46 1.4386e+11
2000 46 3.20324e+11
3000 46 4.80175e+11
4000 46 6.40099e+11
5000 46 7.99971e+11
6000 46 9.5977e+11
7000 46 1.11969e+12
8000 46 1.27952e+12
9000 46 1.43928e+12
10000 46 1.59912e+12
1 47 1.56827e+08
100 47 1.59918e+10
200 47 3.1964e+10
300 47 4.79371e+10
400 47 6.39371e+10
500 47 7.9922e+10
600 47 9.58953e+10
700 47 1.11864e+11
800 47 1.27866e+11
900 47 1.43847e+11
2000 47 3.20312e+11
3000 47 4.80162e+11
4000 47 6.40086e+11
5000 47 7.99958e+11
6000 47 9.59758e+11
7000 47 1.11968e+12
8000 47 1.27951e+12
9000 47 1.43926e+12
10000 47 1.59911e+12
1 48 1.56981e+08
100 48 1.59846e+10
200 48 3.19571e+10
300 48 4.79297e+10
400 48 6.39199e+10
500 48 7.9915e+10
600 48 9.58883e+10
700 48 1.11857e+11
800 48 1.27859e+11
900 48 1.43841e+11
2000 48 3.20305e+11
3000 48 4.80158e+11
4000 48 6.4008e+11
5000 48 7.99952e+11
6000 48 9.59754e+11
7000 48 1.11967e+12
8000 48 1.27951e+12
9000 48 1.43926e+12
10000 48 1.5991e+12
1 49 1.57114e+08
100 49 1.59716e+10
200 49 3.1944e+10
300 49 4.79164e+10
400 49 6.3907e+10
500 49 7.99019e+10
600 49 9.58746e+10
700 49 1.11844e+11
800 49 1.27846e+11
900 49 1.43827e+11
2000 49 3.20291e+11
3000 49 4.80141e+11
4000 49 6.40065e+11
5000 49 7.99937e+11
6000 49 9.59736e+11
7000 49 1.11966e+12
8000 49 1.27949e+12
9000 49 1.43924e+12
10000 49 1.59908e+12
1 5 1.51819e+08
100 5 1.57757e+10
200 5 3.17491e+10
300 5 4.77252e+10
400 5 6.37073e+10
500 5 7.97068e+10
600 5 9.56765e+10
700 5 1.11652e+11
800 5 1.27639e+11
900 5 1.4363e+11
2000 5 3.20095e+11
3000 5 4.79945e+11
4000 5 6.39868e+11
5000 5 7.99743e+11
6000 5 9.59545e+11
7000 5 1.11946e+12
8000 5 1.2793e+12
9000 5 1.43904e+12
10000 5 1.59889e+12
1 50 1.58036e+08
100 50 1.59645e+10
200 50 3.19367e+10
300 50 4.79098e+10
400 50 6.39001e+10
500 50 7.98952e+10
600 50 9.58677e+10
700 50 1.11837e+11
800 50 1.27839e+11
900 50 1.4382e+11
2000 50 3.20284e+11
3000 50 4.80133e+11
4000 50 6.40057e+11
5000 50 7.9993e+11
6000 50 9.59731e+11
7000 50 1.11965e+12
8000 50 1.27948e+12
9000 50 1.43923e+12
10000 50 1.59908e+12
1 51 1.58261e+08
100 51 1.59517e+10
200 51 3.19247e+10
300 51 4.78975e+10
400 51 6.38879e+10
500 51 7.98827e+10
600 51 9.5855e+10
700 51 1.11825e+11
800 51 1.27827e+11
900 51 1.43807e+11
2000 51 3.20272e+11
3000 51 4.80121e+11
4000 51 6.40045e+11
5000 51 7.99917e+11
6000 51 9.59717e+11
7000 51 1.11964e+12
8000 51 1.27947e+12
9000 51 1.43922e+12
10000 51 1.59906e+12
1 52 1.58004e+08
100 52 1.59623e+10
200 52 3.19175e+10
300 52 4.78906e+10
400 52 6.38814e+10
500 52 7.98767e+10
600 52 9.58484e+10
700 52 1.11819e+11
800 52 1.2782e+11
900 52 1.43801e+11
2000 52 3.20265e+11
3000 52 4.80114e+11
4000 52 6.40039e+11
5000 52 7.9991e+11
6000 52 9.59711e+11
7000 52 1.11963e+12
8000 52 1.27946e+12
9000 52 1.43922e+12
10000 52 1.59905e+12
1 53 1.57645e+08
100 53 1.59682e+10
200 53 3.19093e+10
300 53 4.78783e+10
400 53 6.38686e+10
500 53 7.98636e+10
600 53 9.5835e+10
700 53 1.11806e+11
800 53 1.27807e+11
900 53 1.43788e+11
2000 53 3.20252e+11
3000 53 4.80105e+11
4000 53 6.40026e+11
5000 53 7.99898e+11
6000 53 9.59703e+11
7000 53 1.11962e+12
8000 53 1.27945e+12
9000 53 1.4392e+12
10000 53 1.59904e+12
1 54 1.56843e+08
100 54 1.59788e+10
200 54 3.1919e+10
300 54 4.78719e+10
400 54 6.38657e+10
500 54 7.98572e+10
600 54 9.58284e+10
700 54 1.118e+11
800 54 1.278e+11
900 54 1.43781e+11
2000 54 3.20246e+11
3000 54 4.80099e+11
4000 54 6.4002e+11
5000 54 7.99892e+11
6000 54 9.59701e+11
7000 54 1.11961e+12
8000 54 1.27944e+12
9000 54 1.4392e+12
10000 54 1.59904e+12
1 55 1.58002e+08
100 55 1.59848e+10
200 55 3.19243e+10
300 55 4.78719e+10
400 55 6.3872e+10
500 55 7.98436e+10
600 55 9.5815e+10
700 55 1.11788e+11
800 55 1.27787e+11
900 55 1.43769e+11
2000 55 3.20234e+11
3000 55 4.80097e+11
4000 55 6.40008e+11
5000 55 7.9988e+11
6000 55 9.59681e+11
7000 55 1.1196e+12
8000 55 1.27943e+12
9000 55 1.43918e+12
10000 55 1.59903e+12
1 56 1.57531e+08
100 56 1.5995e+10
200 56 3.19343e+10
300 56 4.78823e+10
400 56 6.3882e+10
500 56 7.98518e+10
600 56 9.58257e+10
700 56 1.11792e+11
800 56 1.27793e+11
900 56 1.43761e+11
2000 56 3.20227e+11
3000 56 4.80095e+11
4000 56 6.40001e+11
5000 56 7.99873e+11
6000 56 9.59675e+11
7000 56 1.11959e+12
8000 56 1.27942e+12
9000 56 1.4392e+12
10000 56 1.59902e+12
1 57 1.58109e+08
100 57 1.59998e+10
200 57 3.19385e+10
300 57 4.78868e+10
400 57 6.38867e+10
500 57 7.98568e+10
600 57 9.58309e+10
700 57 1.11796e+11
800 57 1.27798e+11
900 57 1.43777e+11
2000 57 3.20214e+11
3000 57 4.80078e+11
4000 57 6.39989e+11
5000 57 7.99861e+11
6000 57 9.59663e+11
7000 57 1.11958e+12
8000 57 1.27941e+12
9000 57 1.4392e+12
10000 57 1.59901e+12
1 58 1.57265e+08
100 58 1.60105e+10
200 58 3.1949e+10
300 58 4.78975e+10
400 58 6.38969e+10
500 58 7.98681e+10
600 58 9.58415e+10
700 58 1.11808e+11
800 58 1.27809e+11
900 58 1.43787e+11
2000 58 3.20206e+11
3000 58 4.80055e+11
4000 58 6.39982e+11
5000 58 7.99854e+11
6000 58 9.59655e+11
7000 58 1.11958e+12
8000 58 1.27941e+12
9000 58 1.43921e+12
10000 58 1.599e+12
1 59 1.63646e+08
100 59 1.60159e+10
200 59 3.19545e+10
300 59 4.79033e+10
400 59 6.39032e+10
500 59 7.98744e+10
600 59 9.58484e+10
700 59 1.11814e+11
800 59 1.27815e+11
900 59 1.43794e+11
2000 59 3.20196e+11
3000 59 4.80052e+11
4000 59 6.39975e+11
5000 59 7.99845e+11
6000 59 9.59656e+11
7000 59 1.11957e+12
8000 59 1.2794e+12
9000 59 1.43922e+12
10000 59 1.59899e+12
1 6 1.56541e+08
100 6 1.57836e+10
200 6 3.17567e+10
300 6 4.77326e+10
400 6 6.37093e+10
500 6 7.97123e+10
600 6 9.56836e+10
700 6 1.1166e+11
800 6 1.27645e+11
900 6 1.43638e+11
2000 6 3.20102e+11
3000 6 4.79951e+11
4000 6 6.39875e+11
5000 6 7.99749e+11
6000 6 9.59552e+11
7000 6 1.11947e+12
8000 6 1.2793e+12
9000 6 1.43905e+12
10000 6 1.59889e+12
1 60 1.63656e+08
100 60 1.60157e+10
200 60 3.19543e+10
300 60 4.79032e+10
400 60 6.3903e+10
500 60 7.98743e+10
600 60 9.58482e+10
700 60 1.11814e+11
800 60 1.27815e+11
900 60 1.43794e+11
2000 60 3.20191e+11
3000 60 4.80052e+11
4000 60 6.39977e+11
5000 60 7.99844e+11
6000 60 9.5966e+11
7000 60 1.11957e+12
8000 60 1.2794e+12
9000 60 1.43923e+12
10000 60 1.599e+12
1 61 1.6208e+08
100 61 1.60132e+10
200 61 3.19517e+10
300 61 4.79005e+10
400 61 6.39001e+10
500 61 7.98713e+10
600 61 9.58451e+10
700 61 1.11811e+11
800 61 1.27812e+11
900 61 1.4379e+11
2000 61 3.20187e+11
3000 61 4.80044e+11
4000 61 6.39971e+11
5000 61 7.99836e+11
6000 61 9.59651e+11
7000 61 1.11956e+12
8000 61 1.27939e+12
9000 61 1.43922e+12
10000 61 1.59898e+12
1 62 1.62309e+08
100 62 1.60064e+10
200 62 3.1945e+10
300 62 4.78938e+10
400 62 6.38933e+10
500 62 7.98645e+10
600 62 9.58383e+10
700 62 1.11804e+11
800 62 1.27805e+11
900 62 1.43784e+11
2000 62 3.2018e+11
3000 62 4.80029e+11
4000 62 6.39964e+11
5000 62 7.99829e+11
6000 62 9.59645e+11
7000 62 1.11956e+12
8000 62 1.27938e+12
9000 62 1.43921e+12
10000 62 1.59897e+12
1 63 1.59609e+08
100 63 1.59935e+10
200 63 3.19325e+10
300 63 4.78808e+10
400 63 6.38795e+10
500 63 7.98509e+10
600 63 9.58248e+10
700 63 1.11791e+11
800 63 1.27792e+11
900 63 1.43771e+11
2000 63 3.20166e+11
3000 63 4.80014e+11
4000 63 6.3995e+11
5000 63 7.99815e+11
6000 63 9.59618e+11
7000 63 1.11954e+12
8000 63 1.27937e+12
9000 63 1.43919e+12
10000 63 1.59896e+12
1 64 1.54207e+08
100 64 1.59871e+10
200 64 3.19265e+10
300 64 4.78752e+10
400 64 6.38735e+10
500 64 7.98445e+10
600 64 9.58184e+10
700 64 1.11784e+11
800 64 1.27786e+11
900 64 1.43757e+11
2000 64 3.2016e+11
3000 64 4.80009e+11
4000 64 6.39944e+11
5000 64 7.99809e+11
6000 64 9.59611e+11
7000 64 1.11954e+12
8000 64 1.27936e+12
9000 64 1.43919e+12
10000 64 1.59895e+12
1 65 1.51371e+08
100 65 1.59736e+10
200 65 3.19125e+10
300 65 4.78614e+10
400 65 6.38596e+10
500 65 7.98306e+10
600 65 9.58044e+10
700 65 1.11771e+11
800 65 1.27772e+11
900 65 1.4374e+11
2000 65 3.20146e+11
3000 65 4.79997e+11
4000 65 6.3993e+11
5000 65 7.99795e+11
6000 65 9.59598e+11
7000 65 1.11952e+12
8000 65 1.27935e+12
9000 65 1.43918e+12
10000 65 1.59894e+12
1 66 1.54405e+08
100 66 1.59675e+10
200 66 3.19066e+10
300 66 4.78555e+10
400 66 6.38529e+10
500 66 7.98242e+10
600 66 9.5798e+10
700 66 1.11765e+11
800 66 1.27766e+11
900 66 1.43733e+11
2000 66 3.2014e+11
3000 66 4.79988e+11
4000 66 6.39924e+11
5000 66 7.99789e+11
6000 66 9.59592e+11
7000 66 1.11951e+12
8000 66 1.27934e+12
9000 66 1.43917e+12
10000 66 1.59894e+12
1 67 1.54944e+08
100 67 1.59544e+10
200 67 3.18937e+10
300 67 4.78419e+10
400 67 6.384e+10
500 67 7.9811e+10
600 67 9.57849e+10
700 67 1.11752e+11
800 67 1.27753e+11
900 67 1.4372e+11
2000 67 3.20127e+11
3000 67 4.79975e+11
4000 67 6.39911e+11
5000 67 7.99776e+11
6000 67 9.59579e+11
7000 67 1.11949e+12
8000 67 1.27933e+12
9000 67 1.43916e+12
10000 67 1.59892e+12
1 68 1.54718e+08
100 68 1.59482e+10
200 68 3.18875e+10
300 68 4.78353e+10
400 68 6.38334e+10
500 68 7.98048e+10
600 68 9.57782e+10
700 68 1.11745e+11
800 68 1.27747e+11
900 68 1.43713e+11
2000 68 3.2012e+11
3000 68 4.79968e+11
4000 68 6.39903e+11
5000 68 7.99768e+11
6000 68 9.59571e+11
7000 68 1.11949e+12
8000 68 1.27932e+12
9000 68 1.43915e+12
10000 68 1.59891e+12
1 69 1.54276e+08
100 69 1.59355e+10
200 69 3.18751e+10
300 69 4.78224e+10
400 69 6.38206e+10
500 69 7.97917e+10
600 69 9.57652e+10
700 69 1.11732e+11
800 69 1.27734e+11
900 69 1.43701e+11
2000 69 3.20106e+11
3000 69 4.79955e+11
4000 69 6.39889e+11
5000 69 7.99754e+11
6000 69 9.59557e+11
7000 69 1.11947e+12
8000 69 1.2793e+12
9000 69 1.43913e+12
10000 69 1.5989e+12
1 7 1.57472e+08
100 7 1.57964e+10
200 7 3.17669e+10
300 7 4.77416e+10
400 7 6.37149e+10
500 7 7.97233e+10
600 7 9.56935e+10
700 7 1.1167e+11
800 7 1.27655e+11
900 7 1.43649e+11
2000 7 3.20112e+11
3000 7 4.79963e+11
4000 7 6.39885e+11
5000 7 7.9976e+11
6000 7 9.59562e+11
7000 7 1.11948e+12
8000 7 1.27931e+12
9000 7 1.43906e+12
10000 7 1.59891e+12
1 70 1.55659e+08
100 70 1.59283e+10
200 70 3.18686e+10
300 70 4.78152e+10
400 70 6.38132e+10
500 70 7.97847e+10
600 70 9.57582e+10
700 70 1.11725e+11
800 70 1.27727e+11
900 70 1.43694e+11
2000 70 3.20099e+11
3000 70 4.79947e+11
4000 70 6.39881e+11
5000 70 7.99747e+11
6000 70 9.5955e+11
7000 70 1.11946e+12
8000 70 1.2793e+12
9000 70 1.43913e+12
10000 70 1.59889e+12
1 71 1.55521e+08
100 71 1.59155e+10
200 71 3.18558e+10
300 71 4.78026e+10
400 71 6.38e+10
500 71 7.9772e+10
600 71 9.57453e+10
700 71 1.11713e+11
800 71 1.27714e+11
900 71 1.43682e+11
2000 71 3.20087e+11
3000 71 4.79935e+11
4000 71 6.39859e+11
5000 71 7.99735e+11
6000 71 9.59538e+11
7000 71 1.11945e+12
8000 71 1.27928e+12
9000 71 1.43911e+12
10000 71 1.59888e+12
1 72 1.56258e+08
100 72 1.5909e+10
200 72 3.18499e+10
300 72 4.77964e+10
400 72 6.3793e+10
500 72 7.97652e+10
600 72 9.5739e+10
700 72 1.11707e+11
800 72 1.27708e+11
900 72 1.43676e+11
2000 72 3.20081e+11
3000 72 4.79928e+11
4000 72 6.39849e+11
5000 72 7.99728e+11
6000 72 9.59532e+11
7000 72 1.11945e+12
8000 72 1.27928e+12
9000 72 1.43911e+12
10000 72 1.59887e+12
1 73 1.56278e+08
100 73 1.58972e+10
200 73 3.18386e+10
300 73 4.77857e+10
400 73 6.37819e+10
500 73 7.97536e+10
600 73 9.57273e+10
700 73 1.11696e+11
800 73 1.27697e+11
900 73 1.43665e+11
2000 73 3.2007e+11
3000 73 4.79917e+11
4000 73 6.39837e+11
5000 73 7.99716e+11
6000 73 9.5952e+11
7000 73 1.11943e+12
8000 73 1.27927e+12
9000 73 1.4391e+12
10000 73 1.59886e+12
1 74 1.52912e+08
100 74 1.58901e+10
200 74 3.18319e+10
300 74 4.77785e+10
400 74 6.37773e+10
500 74 7.97455e+10
600 74 9.57202e+10
700 74 1.11689e+11
800 74 1.2769e+11
900 74 1.43659e+11
2000 74 3.20062e+11
3000 74 4.7991e+11
4000 74 6.39831e+11
5000 74 7.9971e+11
6000 74 9.59514e+11
7000 74 1.11943e+12
8000 74 1.27926e+12
9000 74 1.43909e+12
10000 74 1.59886e+12
1 75 1.5584e+08
100 75 1.58786e+10
200 75 3.18201e+10
300 75 4.77666e+10
400 75 6.37636e+10
500 75 7.97337e+10
600 75 9.57073e+10
700 75 1.11677e+11
800 75 1.27677e+11
900 75 1.43646e+11
2000 75 3.2005e+11
3000 75 4.79897e+11
4000 75 6.39818e+11
5000 75 7.99696e+11
6000 75 9.59501e+11
7000 75 1.11942e+12
8000 75 1.27925e+12
9000 75 1.43907e+12
10000 75 1.59884e+12
1 76 1.55927e+08
100 76 1.58712e+10
200 76 3.1814e+10
300 76 4.77596e+10
400 76 6.37586e+10
500 76 7.97271e+10
600 76 9.57e+10
700 76 1.1167e+11
800 76 1.2767e+11
900 76 1.43638e+11
2000 76 3.20041e+11
3000 76 4.79891e+11
4000 76 6.39811e+11
5000 76 7.99689e+11
6000 76 9.59494e+11
7000 76 1.11941e+12
8000 76 1.27924e+12
9000 76 1.43907e+12
10000 76 1.59883e+12
1 77 1.52771e+08
100 77 1.58596e+10
200 77 3.18018e+10
300 77 4.77479e+10
400 77 6.37389e+10
500 77 7.97147e+10
600 77 9.56888e+10
700 77 1.11659e+11
800 77 1.27658e+11
900 77 1.43627e+11
2000 77 3.2003e+11
3000 77 4.7988e+11
4000 77 6.398e+11
5000 77 7.9968e+11
6000 77 9.59484e+11
7000 77 1.1194e+12
8000 77 1.27923e+12
9000 77 1.43906e+12
10000 77 1.59883e+12
1 78 1.54902e+08
100 78 1.58525e+10
200 78 3.17962e+10
300 78 4.77397e+10
400 78 6.37337e+10
500 78 7.9708e+10
600 78 9.56813e+10
700 78 1.11652e+11
800 78 1.27651e+11
900 78 1.4362e+11
2000 78 3.20023e+11
3000 78 4.79873e+11
4000 78 6.39793e+11
5000 78 7.99671e+11
6000 78 9.59476e+11
7000 78 1.11939e+12
8000 78 1.27922e+12
9000 78 1.43905e+12
10000 78 1.59882e+12
1 79 1.64342e+08
100 79 1.58407e+10
200 79 3.17849e+10
300 79 4.77272e+10
400 79 6.36978e+10
500 79 7.96969e+10
600 79 9.567e+10
700 79 1.11641e+11
800 79 1.27639e+11
900 79 1.43609e+11
2000 79 3.20012e+11
3000 79 4.79861e+11
4000 79 6.39781e+11
5000 79 7.99659e+11
6000 79 9.59465e+11
7000 79 1.11938e+12
8000 79 1.27921e+12
9000 79 1.43904e+12
10000 79 1.59881e+12
1 8 1.56518e+08
100 8 1.58037e+10
200 8 3.17746e+10
300 8 4.7749e+10
400 8 6.37217e+10
500 8 7.97305e+10
600 8 9.57012e+10
700 8 1.11678e+11
800 8 1.27662e+11
900 8 1.43657e+11
2000 8 3.2012e+11
3000 8 4.79971e+11
4000 8 6.39893e+11
5000 8 7.99769e+11
6000 8 9.59571e+11
7000 8 1.11949e+12
8000 8 1.27932e+12
9000 8 1.43907e+12
10000 8 1.59891e+12
1 80 1.64161e+08
100 80 1.58346e+10
200 80 3.1779e+10
300 80 4.77236e+10
400 80 6.36929e+10
500 80 7.96915e+10
600 80 9.56643e+10
700 80 1.11636e+11
800 80 1.27636e+11
900 80 1.43604e+11
2000 80 3.20008e+11
3000 80 4.79859e+11
4000 80 6.39782e+11
5000 80 7.99661e+11
6000 80 9.59467e+11
7000 80 1.11938e+12
8000 80 1.27922e+12
9000 80 1.43905e+12
10000 80 1.59881e+12
1 81 1.61607e+08
100 81 1.58206e+10
200 81 3.1765e+10
300 81 4.77079e+10
400 81 6.36781e+10
500 81 7.96763e+10
600 81 9.56493e+10
700 81 1.1162e+11
800 81 1.2762e+11
900 81 1.43588e+11
2000 81 3.19991e+11
3000 81 4.79841e+11
4000 81 6.39761e+11
5000 81 7.99639e+11
6000 81 9.59445e+11
7000 81 1.11936e+12
8000 81 1.27919e+12
9000 81 1.43902e+12
10000 81 1.59879e+12
1 82 1.55187e+08
100 82 1.58164e+10
200 82 3.17601e+10
300 82 4.77039e+10
400 82 6.36755e+10
500 82 7.96713e+10
600 82 9.56446e+10
700 82 1.11615e+11
800 82 1.27614e+11
900 82 1.43583e+11
2000 82 3.19987e+11
3000 82 4.79835e+11
4000 82 6.39756e+11
5000 82 7.99636e+11
6000 82 9.59441e+11
7000 82 1.11936e+12
8000 82 1.27919e+12
9000 82 1.43902e+12
10000 82 1.59878e+12
1 83 1.55838e+08
100 83 1.58016e+10
200 83 3.17452e+10
300 83 4.76895e+10
400 83 6.36597e+10
500 83 7.96556e+10
600 83 9.56293e+10
700 83 1.116e+11
800 83 1.27596e+11
900 83 1.43569e+11
2000 83 3.19972e+11
3000 83 4.7982e+11
4000 83 6.39741e+11
5000 83 7.99621e+11
6000 83 9.59426e+11
7000 83 1.11934e+12
8000 83 1.27917e+12
9000 83 1.439e+12
10000 83 1.59877e+12
1 84 1.55552e+08
100 84 1.57979e+10
200 84 3.17413e+10
300 84 4.76872e+10
400 84 6.36556e+10
500 84 7.96508e+10
600 84 9.56247e+10
700 84 1.11596e+11
800 84 1.27592e+11
900 84 1.43564e+11
2000 84 3.19968e+11
3000 84 4.79816e+11
4000 84 6.39736e+11
5000 84 7.99617e+11
6000 84 9.59422e+11
7000 84 1.11934e+12
8000 84 1.27917e+12
9000 84 1.439e+12
10000 84 1.59876e+12
1 85 1.55995e+08
100 85 1.57837e+10
200 85 3.17262e+10
300 85 4.76728e+10
400 85 6.36305e+10
500 85 7.96358e+10
600 85 9.56093e+10
700 85 1.1158e+11
800 85 1.27577e+11
900 85 1.43549e+11
2000 85 3.19951e+11
3000 85 4.798e+11
4000 85 6.3972e+11
5000 85 7.99601e+11
6000 85 9.59407e+11
7000 85 1.11932e+12
8000 85 1.27915e+12
9000 85 1.43899e+12
10000 85 1.59875e+12
1 86 1.55648e+08
100 86 1.57791e+10
200 86 3.17222e+10
300 86 4.76675e+10
400 86 6.36277e+10
500 86 7.96319e+10
600 86 9.56056e+10
700 86 1.11576e+11
800 86 1.27572e+11
900 86 1.43545e+11
2000 86 3.19953e+11
3000 86 4.79801e+11
4000 86 6.39715e+11
5000 86 7.99597e+11
6000 86 9.59405e+11
7000 86 1.11932e+12
8000 86 1.27915e+12
9000 86 1.43899e+12
10000 86 1.59875e+12
1 87 1.52093e+08
100 87 1.57657e+10
200 87 3.17082e+10
300 87 4.7653e+10
400 87 6.36204e+10
500 87 7.9616e+10
600 87 9.55897e+10
700 87 1.11562e+11
800 87 1.27557e+11
900 87 1.4353e+11
2000 87 3.19958e+11
3000 87 4.79806e+11
4000 87 6.39722e+11
5000 87 7.996e+11
6000 87 9.59417e+11
7000 87 1.11933e+12
8000 87 1.27916e+12
9000 87 1.43899e+12
10000 87 1.59875e+12
1 88 1.52442e+08
100 88 1.57619e+10
200 88 3.17038e+10
300 88 4.76488e+10
400 88 6.36132e+10
500 88 7.96115e+10
600 88 9.55853e+10
700 88 1.11557e+11
800 88 1.27553e+11
900 88 1.43526e+11
2000 88 3.19962e+11
3000 88 4.79814e+11
4000 88 6.39732e+11
5000 88 7.99608e+11
6000 88 9.59421e+11
7000 88 1.11933e+12
8000 88 1.27916e+12
9000 88 1.43898e+12
10000 88 1.59876e+12
1 89 1.56002e+08
100 89 1.57489e+10
200 89 3.16891e+10
300 89 4.76344e+10
400 89 6.3586e+10
500 89 7.95965e+10
600 89 9.55707e+10
700 89 1.11542e+11
800 89 1.27537e+11
900 89 1.43511e+11
2000 89 3.1997e+11
3000 89 4.79821e+11
4000 89 6.39738e+11
5000 89 7.99614e+11
6000 89 9.59422e+11
7000 89 1.11934e+12
8000 89 1.27917e+12
9000 89 1.43894e+12
10000 89 1.59877e+12
1 9 1.52788e+08
100 9 1.58152e+10
200 9 3.17861e+10
300 9 4.77578e+10
400 9 6.37283e+10
500 9 7.9741e+10
600 9 9.57114e+10
700 9 1.11689e+11
800 9 1.27693e+11
900 9 1.43668e+11
2000 9 3.20131e+11
3000 9 4.79981e+11
4000 9 6.39904e+11
5000 9 7.99779e+11
6000 9 9.5958e+11
7000 9 1.1195e+12
8000 9 1.27933e+12
9000 9 1.43908e+12
10000 9 1.59893e+12
1 90 1.57503e+08
100 90 1.5745e+10
200 90 3.16845e+10
300 90 4.76304e+10
400 90 6.35785e+10
500 90 7.95918e+10
600 90 9.55659e+10
700 90 1.11537e+11
800 90 1.27532e+11
900 90 1.43509e+11
2000 90 3.19978e+11
3000 90 4.79829e+11
4000 90 6.39747e+11
5000 90 7.99623e+11
6000 90 9.59429e+11
7000 90 1.11935e+12
8000 90 1.27918e+12
9000 90 1.43894e+12
10000 90 1.59877e+12
1 91 1.57702e+08
100 91 1.5728e+10
200 91 3.16707e+10
300 91 4.76164e+10
400 91 6.35847e+10
500 91 7.95927e+10
600 91 9.55671e+10
700 91 1.11545e+11
800 91 1.27529e+11
900 91 1.4352e+11
2000 91 3.19986e+11
3000 91 4.79837e+11
4000 91 6.39755e+11
5000 91 7.99631e+11
6000 91 9.59438e+11
7000 91 1.11935e+12
8000 91 1.27919e+12
9000 91 1.43894e+12
10000 91 1.59878e+12
1 92 1.57955e+08
100 92 1.57238e+10
200 92 3.16661e+10
300 92 4.76227e+10
400 92 6.36038e+10
500 92 7.96015e+10
600 92 9.55762e+10
700 92 1.11552e+11
800 92 1.27536e+11
900 92 1.43525e+11
2000 92 3.19994e+11
3000 92 4.79844e+11
4000 92 6.39764e+11
5000 92 7.9964e+11
6000 92 9.59443e+11
7000 92 1.11936e+12
8000 92 1.27919e+12
9000 92 1.43895e+12
10000 92 1.59879e+12
1 93 1.57871e+08
100 93 1.57087e+10
200 93 3.16543e+10
300 93 4.76299e+10
400 93 6.36192e+10
500 93 7.96081e+10
600 93 9.55829e+10
700 93 1.11559e+11
800 93 1.27554e+11
900 93 1.43535e+11
2000 93 3.2e+11
3000 93 4.7985e+11
4000 93 6.39771e+11
5000 93 7.99646e+11
6000 93 9.59448e+11
7000 93 1.11937e+12
8000 93 1.2792e+12
9000 93 1.43896e+12
10000 93 1.5988e+12
1 94 1.55914e+08
100 94 1.57035e+10
200 94 3.16647e+10
300 94 4.76398e+10
400 94 6.36207e+10
500 94 7.9618e+10
600 94 9.55923e+10
700 94 1.11568e+11
800 94 1.27559e+11
900 94 1.43542e+11
2000 94 3.2001e+11
3000 94 4.7986e+11
4000 94 6.39781e+11
5000 94 7.99658e+11
6000 94 9.59458e+11
7000 94 1.11938e+12
8000 94 1.27921e+12
9000 94 1.43896e+12
10000 94 1.59881e+12
1 95 1.57069e+08
100 95 1.56871e+10
200 95 3.16717e+10
300 95 4.76468e+10
400 95 6.36344e+10
500 95 7.96257e+10
600 95 9.55991e+10
700 95 1.11575e+11
800 95 1.27566e+11
900 95 1.43549e+11
2000 95 3.20015e+11
3000 95 4.79866e+11
4000 95 6.39787e+11
5000 95 7.99662e+11
6000 95 9.59462e+11
7000 95 1.11938e+12
8000 95 1.27921e+12
9000 95 1.43897e+12
10000 95 1.59881e+12
1 96 1.56827e+08
100 96 1.57005e+10
200 96 3.16819e+10
300 96 4.76754e+10
400 96 6.36385e+10
500 96 7.96359e+10
600 96 9.56086e+10
700 96 1.11585e+11
800 96 1.2757e+11
900 96 1.43559e+11
2000 96 3.20026e+11
3000 96 4.79876e+11
4000 96 6.39797e+11
5000 96 7.99673e+11
6000 96 9.59472e+11
7000 96 1.1194e+12
8000 96 1.27923e+12
9000 96 1.43898e+12
10000 96 1.59882e+12
1 97 1.57826e+08
100 97 1.57086e+10
200 97 3.16889e+10
300 97 4.76776e+10
400 97 6.36401e+10
500 97 7.96422e+10
600 97 9.56141e+10
700 97 1.11591e+11
800 97 1.27574e+11
900 97 1.43567e+11
2000 97 3.20031e+11
3000 97 4.79881e+11
4000 97 6.39803e+11
5000 97 7.99678e+11
6000 97 9.59476e+11
7000 97 1.1194e+12
8000 97 1.27923e+12
9000 97 1.43898e+12
10000 97 1.59883e+12
1 98 1.5751e+08
100 98 1.57196e+10
200 98 3.16975e+10
300 98 4.76797e+10
400 98 6.36453e+10
500 98 7.96534e+10
600 98 9.5624e+10
700 98 1.11602e+11
800 98 1.27585e+11
900 98 1.43578e+11
2000 98 3.20042e+11
3000 98 4.79893e+11
4000 98 6.39817e+11
5000 98 7.99692e+11
6000 98 9.59489e+11
7000 98 1.11942e+12
8000 98 1.27925e+12
9000 98 1.439e+12
10000 98 1.59884e+12
1 99 1.58691e+08
100 99 1.57225e+10
200 99 3.17033e+10
300 99 4.76807e+10
400 99 6.36509e+10
500 99 7.96587e+10
600 99 9.56297e+10
700 99 1.11608e+11
800 99 1.27587e+11
900 99 1.43584e+11
2000 99 3.20049e+11
3000 99 4.79901e+11
4000 99 6.39837e+11
5000 99 7.997e+11
6000 99 9.59498e+11
7000 99 1.11943e+12
8000 99 1.27926e+12
9000 99 1.43901e+12
10000 99 1.59886e+12


==> figures/LBM_irregularity/LBM_200_200_2000_1000_0_100_1000_2.txt <==
1 0 3.25288e+08
100 0 3.19398e+10
200 0 6.48187e+10
300 0 9.78483e+10
400 0 1.30766e+11
500 0 1.63711e+11
600 0 1.96605e+11
700 0 2.29618e+11
800 0 2.62538e+11
900 0 2.95512e+11
1000 0 3.2841e+11
2000 0 6.58301e+11
3000 0 9.88899e+11
4000 0 1.31955e+12
5000 0 1.65051e+12
6000 0 1.98005e+12
7000 0 2.30974e+12
8000 0 2.63968e+12
9000 0 2.96924e+12
10000 0 3.18294e+12
1 1 3.16346e+08
100 1 3.19362e+10
200 1 6.47688e+10
300 1 9.78445e+10
400 1 1.30755e+11
500 1 1.63728e+11
600 1 1.96616e+11
700 1 2.29612e+11
800 1 2.62546e+11
900 1 2.95504e+11
1000 1 3.2844e+11
2000 1 6.58309e+11
3000 1 9.8886e+11
4000 1 1.31954e+12
5000 1 1.65042e+12
6000 1 1.98003e+12
7000 1 2.30964e+12
8000 1 2.63964e+12
9000 1 2.96929e+12
10000 1 3.18292e+12
1 10 3.00491e+08
100 10 3.21423e+10
200 10 6.50916e+10
300 10 9.80965e+10
400 10 1.31092e+11
500 10 1.63957e+11
600 10 1.96845e+11
700 10 2.29816e+11
800 10 2.62818e+11
900 10 2.95829e+11
1000 10 3.28643e+11
2000 10 6.58566e+11
3000 10 9.88874e+11
4000 10 1.3195e+12
5000 10 1.65055e+12
6000 10 1.98008e+12
7000 10 2.30957e+12
8000 10 2.63993e+12
9000 10 2.96949e+12
10000 10 3.18291e+12
1 11 3.10214e+08
100 11 3.21473e+10
200 11 6.5103e+10
300 11 9.81012e+10
400 11 1.31096e+11
500 11 1.63977e+11
600 11 1.96858e+11
700 11 2.29859e+11
800 11 2.62833e+11
900 11 2.95834e+11
1000 11 3.28673e+11
2000 11 6.58635e+11
3000 11 9.88878e+11
4000 11 1.31955e+12
5000 11 1.65056e+12
6000 11 1.98015e+12
7000 11 2.30962e+12
8000 11 2.63997e+12
9000 11 2.96956e+12
10000 11 3.18293e+12
1 12 3.11208e+08
100 12 3.22053e+10
200 12 6.51075e+10
300 12 9.81714e+10
400 12 1.31092e+11
500 12 1.6406e+11
600 12 1.96902e+11
700 12 2.29866e+11
800 12 2.62822e+11
900 12 2.95849e+11
1000 12 3.28692e+11
2000 12 6.58659e+11
3000 12 9.8889e+11
4000 12 1.31959e+12
5000 12 1.65058e+12
6000 12 1.98014e+12
7000 12 2.30969e+12
8000 12 2.63997e+12
9000 12 2.96958e+12
10000 12 3.18293e+12
1 13 2.97634e+08
100 13 3.2219e+10
200 13 6.51074e+10
300 13 9.82259e+10
400 13 1.31151e+11
500 13 1.64074e+11
600 13 1.96942e+11
700 13 2.2996e+11
800 13 2.62863e+11
900 13 2.95864e+11
1000 13 3.28719e+11
2000 13 6.58662e+11
3000 13 9.8892e+11
4000 13 1.31964e+12
5000 13 1.65062e+12
6000 13 1.98012e+12
7000 13 2.30966e+12
8000 13 2.63998e+12
9000 13 2.96957e+12
10000 13 3.18288e+12
1 14 2.97349e+08
100 14 3.22882e+10
200 14 6.51535e+10
300 14 9.82735e+10
400 14 1.31169e+11
500 14 1.64092e+11
600 14 1.96995e+11
700 14 2.29967e+11
800 14 2.62881e+11
900 14 2.95904e+11
1000 14 3.28736e+11
2000 14 6.58695e+11
3000 14 9.88937e+11
4000 14 1.31966e+12
5000 14 1.65066e+12
6000 14 1.98018e+12
7000 14 2.30974e+12
8000 14 2.64007e+12
9000 14 2.96964e+12
10000 14 3.18294e+12
1 15 3.1517e+08
100 15 3.23313e+10
200 15 6.5183e+10
300 15 9.8294e+10
400 15 1.3121e+11
500 15 1.6413e+11
600 15 1.97027e+11
700 15 2.30036e+11
800 15 2.62912e+11
900 15 2.95911e+11
1000 15 3.28819e+11
2000 15 6.58713e+11
3000 15 9.88969e+11
4000 15 1.31966e+12
5000 15 1.65067e+12
6000 15 1.98018e+12
7000 15 2.30972e+12
8000 15 2.64006e+12
9000 15 2.96962e+12
10000 15 3.18292e+12
1 16 2.95364e+08
100 16 3.23172e+10
200 16 6.527e+10
300 16 9.82865e+10
400 16 1.31219e+11
500 16 1.64123e+11
600 16 1.97038e+11
700 16 2.30044e+11
800 16 2.62961e+11
900 16 2.95976e+11
1000 16 3.28853e+11
2000 16 6.58722e+11
3000 16 9.88976e+11
4000 16 1.3197e+12
5000 16 1.65074e+12
6000 16 1.98026e+12
7000 16 2.3098e+12
8000 16 2.64009e+12
9000 16 2.96965e+12
10000 16 3.18295e+12
1 17 2.94733e+08
100 17 3.23143e+10
200 17 6.52869e+10
300 17 9.83287e+10
400 17 1.31245e+11
500 17 1.64167e+11
600 17 1.97102e+11
700 17 2.30044e+11
800 17 2.62977e+11
900 17 2.95976e+11
1000 17 3.28874e+11
2000 17 6.58765e+11
3000 17 9.88993e+11
4000 17 1.31974e+12
5000 17 1.65074e+12
6000 17 1.98029e+12
7000 17 2.30982e+12
8000 17 2.64009e+12
9000 17 2.96969e+12
10000 17 3.18297e+12
1 18 3.14909e+08
100 18 3.23649e+10
200 18 6.52929e+10
300 18 9.83486e+10
400 18 1.313e+11
500 18 1.64174e+11
600 18 1.97126e+11
700 18 2.30071e+11
800 18 2.63007e+11
900 18 2.96022e+11
1000 18 3.28878e+11
2000 18 6.58775e+11
3000 18 9.8904e+11
4000 18 1.31977e+12
5000 18 1.65076e+12
6000 18 1.98033e+12
7000 18 2.30987e+12
8000 18 2.64012e+12
9000 18 2.9697e+12
10000 18 3.18298e+12
1 19 3.222e+08
100 19 3.23819e+10
200 19 6.53047e+10
300 19 9.83986e+10
400 19 1.31332e+11
500 19 1.64199e+11
600 19 1.97134e+11
700 19 2.301e+11
800 19 2.62991e+11
900 19 2.96042e+11
1000 19 3.28922e+11
2000 19 6.58797e+11
3000 19 9.89089e+11
4000 19 1.3198e+12
5000 19 1.65076e+12
6000 19 1.98032e+12
7000 19 2.30994e+12
8000 19 2.64015e+12
9000 19 2.96972e+12
10000 19 3.18299e+12
1 2 2.96625e+08
100 2 3.19586e+10
200 2 6.4766e+10
300 2 9.78657e+10
400 2 1.30734e+11
500 2 1.63732e+11
600 2 1.96635e+11
700 2 2.29595e+11
800 2 2.62542e+11
900 2 2.95541e+11
1000 2 3.28449e+11
2000 2 6.58305e+11
3000 2 9.88759e+11
4000 2 1.31948e+12
5000 2 1.65035e+12
6000 2 1.97998e+12
7000 2 2.30958e+12
8000 2 2.6396e+12
9000 2 2.96923e+12
10000 2 3.18285e+12
1 20 3.27247e+08
100 20 3.23867e+10
200 20 6.53176e+10
300 20 9.84154e+10
400 20 1.31337e+11
500 20 1.64205e+11
600 20 1.97151e+11
700 20 2.30117e+11
800 20 2.63007e+11
900 20 2.96046e+11
1000 20 3.28927e+11
2000 20 6.58802e+11
3000 20 9.89094e+11
4000 20 1.31981e+12
5000 20 1.65077e+12
6000 20 1.98035e+12
7000 20 2.30995e+12
8000 20 2.64017e+12
9000 20 2.96973e+12
10000 20 3.18301e+12
1 21 2.96716e+08
100 21 3.24172e+10
200 21 6.53261e+10
300 21 9.84156e+10
400 21 1.31343e+11
500 21 1.64208e+11
600 21 1.97138e+11
700 21 2.30117e+11
800 21 2.63038e+11
900 21 2.96064e+11
1000 21 3.28958e+11
2000 21 6.58818e+11
3000 21 9.89093e+11
4000 21 1.31981e+12
5000 21 1.65077e+12
6000 21 1.98031e+12
7000 21 2.3099e+12
8000 21 2.64018e+12
9000 21 2.96975e+12
10000 21 3.183e+12
1 22 3.11317e+08
100 22 3.24306e+10
200 22 6.5391e+10
300 22 9.84515e+10
400 22 1.31387e+11
500 22 1.64222e+11
600 22 1.97157e+11
700 22 2.3015e+11
800 22 2.63039e+11
900 22 2.96078e+11
1000 22 3.28933e+11
2000 22 6.58848e+11
3000 22 9.8911e+11
4000 22 1.31986e+12
5000 22 1.65077e+12
6000 22 1.98036e+12
7000 22 2.30996e+12
8000 22 2.64017e+12
9000 22 2.9698e+12
10000 22 3.18301e+12
1 23 3.09601e+08
100 23 3.24741e+10
200 23 6.53948e+10
300 23 9.84819e+10
400 23 1.31387e+11
500 23 1.64238e+11
600 23 1.9716e+11
700 23 2.30144e+11
800 23 2.63056e+11
900 23 2.96095e+11
1000 23 3.28977e+11
2000 23 6.58858e+11
3000 23 9.89104e+11
4000 23 1.31984e+12
5000 23 1.6508e+12
6000 23 1.98034e+12
7000 23 2.30993e+12
8000 23 2.64018e+12
9000 23 2.9698e+12
10000 23 3.18297e+12
1 24 2.97544e+08
100 24 3.2479e+10
200 24 6.54499e+10
300 24 9.85376e+10
400 24 1.31374e+11
500 24 1.64257e+11
600 24 1.97189e+11
700 24 2.3016e+11
800 24 2.63099e+11
900 24 2.96112e+11
1000 24 3.28969e+11
2000 24 6.58914e+11
3000 24 9.89129e+11
4000 24 1.31989e+12
5000 24 1.65087e+12
6000 24 1.98042e+12
7000 24 2.30997e+12
8000 24 2.64021e+12
9000 24 2.96983e+12
10000 24 3.183e+12
1 25 3.09757e+08
100 25 3.25357e+10
200 25 6.54789e+10
300 25 9.85606e+10
400 25 1.31399e+11
500 25 1.64313e+11
600 25 1.97218e+11
700 25 2.30182e+11
800 25 2.63156e+11
900 25 2.96143e+11
1000 25 3.29025e+11
2000 25 6.58932e+11
3000 25 9.89171e+11
4000 25 1.31994e+12
5000 25 1.65085e+12
6000 25 1.98044e+12
7000 25 2.30995e+12
8000 25 2.64023e+12
9000 25 2.96987e+12
10000 25 3.183e+12
1 26 2.96387e+08
100 26 3.2554e+10
200 26 6.54848e+10
300 26 9.85969e+10
400 26 1.31507e+11
500 26 1.64316e+11
600 26 1.97224e+11
700 26 2.30233e+11
800 26 2.63207e+11
900 26 2.96126e+11
1000 26 3.291e+11
2000 26 6.58955e+11
3000 26 9.8919e+11
4000 26 1.31994e+12
5000 26 1.65088e+12
6000 26 1.9805e+12
7000 26 2.30998e+12
8000 26 2.6403e+12
9000 26 2.96986e+12
10000 26 3.18302e+12
1 27 2.97447e+08
100 27 3.25775e+10
200 27 6.5516e+10
300 27 9.86135e+10
400 27 1.31501e+11
500 27 1.64364e+11
600 27 1.97256e+11
700 27 2.30243e+11
800 27 2.63217e+11
900 27 2.96168e+11
1000 27 3.29104e+11
2000 27 6.58965e+11
3000 27 9.89223e+11
4000 27 1.31999e+12
5000 27 1.65092e+12
6000 27 1.98054e+12
7000 27 2.31002e+12
8000 27 2.64034e+12
9000 27 2.96995e+12
10000 27 3.18304e+12
1 28 2.97775e+08
100 28 3.2606e+10
200 28 6.55618e+10
300 28 9.8643e+10
400 28 1.31522e+11
500 28 1.64384e+11
600 28 1.97258e+11
700 28 2.30287e+11
800 28 2.63219e+11
900 28 2.96212e+11
1000 28 3.29142e+11
2000 28 6.58982e+11
3000 28 9.89267e+11
4000 28 1.32005e+12
5000 28 1.65102e+12
6000 28 1.98052e+12
7000 28 2.31004e+12
8000 28 2.64033e+12
9000 28 2.96995e+12
10000 28 3.18304e+12
1 29 3.15226e+08
100 29 3.26252e+10
200 29 6.55791e+10
300 29 9.86941e+10
400 29 1.31527e+11
500 29 1.64406e+11
600 29 1.97332e+11
700 29 2.30303e+11
800 29 2.63298e+11
900 29 2.96246e+11
1000 29 3.29148e+11
2000 29 6.59028e+11
3000 29 9.89308e+11
4000 29 1.32006e+12
5000 29 1.65103e+12
6000 29 1.98056e+12
7000 29 2.31012e+12
8000 29 2.64037e+12
9000 29 2.96995e+12
10000 29 3.18306e+12
1 3 3.13658e+08
100 3 3.19752e+10
200 3 6.48349e+10
300 3 9.79138e+10
400 3 1.30772e+11
500 3 1.63777e+11
600 3 1.96655e+11
700 3 2.29621e+11
800 3 2.62593e+11
900 3 2.95572e+11
1000 3 3.28504e+11
2000 3 6.58334e+11
3000 3 9.88723e+11
4000 3 1.31942e+12
5000 3 1.65031e+12
6000 3 1.97998e+12
7000 3 2.30954e+12
8000 3 2.63961e+12
9000 3 2.96929e+12
10000 3 3.18285e+12
1 30 2.96519e+08
100 30 3.26536e+10
200 30 6.56091e+10
300 30 9.86883e+10
400 30 1.31543e+11
500 30 1.64465e+11
600 30 1.97374e+11
700 30 2.30336e+11
800 30 2.63307e+11
900 30 2.96289e+11
1000 30 3.29163e+11
2000 30 6.59084e+11
3000 30 9.89328e+11
4000 30 1.32007e+12
5000 30 1.65104e+12
6000 30 1.98059e+12
7000 30 2.3101e+12
8000 30 2.64037e+12
9000 30 2.97e+12
10000 30 3.18305e+12
1 31 3.09331e+08
100 31 3.26822e+10
200 31 6.56379e+10
300 31 9.87297e+10
400 31 1.31584e+11
500 31 1.64513e+11
600 31 1.9739e+11
700 31 2.30374e+11
800 31 2.63323e+11
900 31 2.96344e+11
1000 31 3.29227e+11
2000 31 6.59113e+11
3000 31 9.89375e+11
4000 31 1.3201e+12
5000 31 1.65102e+12
6000 31 1.98064e+12
7000 31 2.31014e+12
8000 31 2.64036e+12
9000 31 2.97e+12
10000 31 3.18304e+12
1 32 3.10433e+08
100 32 3.27239e+10
200 32 6.56253e+10
300 32 9.8752e+10
400 32 1.31603e+11
500 32 1.64516e+11
600 32 1.97458e+11
700 32 2.30416e+11
800 32 2.63367e+11
900 32 2.96358e+11
1000 32 3.29232e+11
2000 32 6.59144e+11
3000 32 9.89408e+11
4000 32 1.32012e+12
5000 32 1.65106e+12
6000 32 1.98069e+12
7000 32 2.31017e+12
8000 32 2.64047e+12
9000 32 2.97004e+12
10000 32 3.18309e+12
1 33 3.09508e+08
100 33 3.27244e+10
200 33 6.5634e+10
300 33 9.87839e+10
400 33 1.31633e+11
500 33 1.64522e+11
600 33 1.97464e+11
700 33 2.30411e+11
800 33 2.63372e+11
900 33 2.96356e+11
1000 33 3.29254e+11
2000 33 6.59161e+11
3000 33 9.89416e+11
4000 33 1.32011e+12
5000 33 1.65112e+12
6000 33 1.98072e+12
7000 33 2.31021e+12
8000 33 2.64048e+12
9000 33 2.97003e+12
10000 33 3.18306e+12
1 34 2.96419e+08
100 34 3.27206e+10
200 34 6.56636e+10
300 34 9.88156e+10
400 34 1.31621e+11
500 34 1.64504e+11
600 34 1.97481e+11
700 34 2.30408e+11
800 34 2.63386e+11
900 34 2.96368e+11
1000 34 3.29245e+11
2000 34 6.59204e+11
3000 34 9.89435e+11
4000 34 1.32014e+12
5000 34 1.65115e+12
6000 34 1.98073e+12
7000 34 2.31023e+12
8000 34 2.64048e+12
9000 34 2.97008e+12
10000 34 3.1831e+12
1 35 2.96857e+08
100 35 3.27672e+10
200 35 6.5689e+10
300 35 9.88405e+10
400 35 1.31695e+11
500 35 1.64584e+11
600 35 1.97541e+11
700 35 2.30466e+11
800 35 2.63396e+11
900 35 2.96428e+11
1000 35 3.29266e+11
2000 35 6.59234e+11
3000 35 9.89508e+11
4000 35 1.3202e+12
5000 35 1.65117e+12
6000 35 1.98075e+12
7000 35 2.31023e+12
8000 35 2.64053e+12
9000 35 2.97013e+12
10000 35 3.18311e+12
1 36 2.95652e+08
100 36 3.2805e+10
200 36 6.57016e+10
300 36 9.88564e+10
400 36 1.31714e+11
500 36 1.64598e+11
600 36 1.97546e+11
700 36 2.30475e+11
800 36 2.63417e+11
900 36 2.96443e+11
1000 36 3.29286e+11
2000 36 6.59242e+11
3000 36 9.89553e+11
4000 36 1.32024e+12
5000 36 1.6512e+12
6000 36 1.98078e+12
7000 36 2.31029e+12
8000 36 2.64056e+12
9000 36 2.97016e+12
10000 36 3.18311e+12
1 37 2.95636e+08
100 37 3.28192e+10
200 37 6.5767e+10
300 37 9.88714e+10
400 37 1.3174e+11
500 37 1.64649e+11
600 37 1.97566e+11
700 37 2.30519e+11
800 37 2.63446e+11
900 37 2.96441e+11
1000 37 3.29291e+11
2000 37 6.59274e+11
3000 37 9.89558e+11
4000 37 1.32027e+12
5000 37 1.65125e+12
6000 37 1.98083e+12
7000 37 2.31029e+12
8000 37 2.64057e+12
9000 37 2.97017e+12
10000 37 3.18312e+12
1 38 3.12988e+08
100 38 3.28573e+10
200 38 6.58105e+10
300 38 9.89291e+10
400 38 1.3178e+11
500 38 1.64688e+11
600 38 1.97587e+11
700 38 2.30532e+11
800 38 2.63507e+11
900 38 2.96503e+11
1000 38 3.29331e+11
2000 38 6.59305e+11
3000 38 9.89593e+11
4000 38 1.32033e+12
5000 38 1.65126e+12
6000 38 1.98086e+12
7000 38 2.31039e+12
8000 38 2.64063e+12
9000 38 2.97022e+12
10000 38 3.18316e+12
1 39 3.21986e+08
100 39 3.28699e+10
200 39 6.58183e+10
300 39 9.89501e+10
400 39 1.31769e+11
500 39 1.64709e+11
600 39 1.9762e+11
700 39 2.30564e+11
800 39 2.63539e+11
900 39 2.96538e+11
1000 39 3.29364e+11
2000 39 6.59314e+11
3000 39 9.89602e+11
4000 39 1.32035e+12
5000 39 1.65128e+12
6000 39 1.9809e+12
7000 39 2.3104e+12
8000 39 2.64065e+12
9000 39 2.97024e+12
10000 39 3.18316e+12
1 4 2.95123e+08
100 4 3.19734e+10
200 4 6.49094e+10
300 4 9.79394e+10
400 4 1.30849e+11
500 4 1.63795e+11
600 4 1.96674e+11
700 4 2.29621e+11
800 4 2.62583e+11
900 4 2.95575e+11
1000 4 3.28517e+11
2000 4 6.58398e+11
3000 4 9.88705e+11
4000 4 1.31942e+12
5000 4 1.65031e+12
6000 4 1.97999e+12
7000 4 2.30956e+12
8000 4 2.63974e+12
9000 4 2.96939e+12
10000 4 3.18288e+12
1 40 3.27679e+08
100 40 3.28744e+10
200 40 6.58224e+10
300 40 9.89659e+10
400 40 1.31775e+11
500 40 1.64705e+11
600 40 1.97637e+11
700 40 2.30579e+11
800 40 2.63555e+11
900 40 2.96554e+11
1000 40 3.2938e+11
2000 40 6.5931e+11
3000 40 9.89619e+11
4000 40 1.32037e+12
5000 40 1.65127e+12
6000 40 1.9809e+12
7000 40 2.31042e+12
8000 40 2.64066e+12
9000 40 2.97025e+12
10000 40 3.18317e+12
1 41 2.93743e+08
100 41 3.28471e+10
200 41 6.57912e+10
300 41 9.89249e+10
400 41 1.31747e+11
500 41 1.64675e+11
600 41 1.97585e+11
700 41 2.3053e+11
800 41 2.63508e+11
900 41 2.96507e+11
1000 41 3.29332e+11
2000 41 6.59282e+11
3000 41 9.89589e+11
4000 41 1.32034e+12
5000 41 1.65124e+12
6000 41 1.98086e+12
7000 41 2.31037e+12
8000 41 2.64063e+12
9000 41 2.97021e+12
10000 41 3.18316e+12
1 42 2.94673e+08
100 42 3.283e+10
200 42 6.57791e+10
300 42 9.89079e+10
400 42 1.31729e+11
500 42 1.64649e+11
600 42 1.97562e+11
700 42 2.30493e+11
800 42 2.63484e+11
900 42 2.96488e+11
1000 42 3.29317e+11
2000 42 6.59264e+11
3000 42 9.89667e+11
4000 42 1.32035e+12
5000 42 1.65124e+12
6000 42 1.98082e+12
7000 42 2.31042e+12
8000 42 2.64057e+12
9000 42 2.97019e+12
10000 42 3.18315e+12
1 43 3.15269e+08
100 43 3.28055e+10
200 43 6.57138e+10
300 43 9.88681e+10
400 43 1.31706e+11
500 43 1.64608e+11
600 43 1.97525e+11
700 43 2.30477e+11
800 43 2.63451e+11
900 43 2.96426e+11
1000 43 3.29276e+11
2000 43 6.59254e+11
3000 43 9.89679e+11
4000 43 1.3204e+12
5000 43 1.65122e+12
6000 43 1.98084e+12
7000 43 2.31045e+12
8000 43 2.64059e+12
9000 43 2.97017e+12
10000 43 3.18318e+12
1 44 3.08411e+08
100 44 3.2795e+10
200 44 6.56987e+10
300 44 9.88595e+10
400 44 1.31694e+11
500 44 1.64593e+11
600 44 1.97504e+11
700 44 2.30449e+11
800 44 2.63412e+11
900 44 2.96414e+11
1000 44 3.29274e+11
2000 44 6.5924e+11
3000 44 9.89684e+11
4000 44 1.32044e+12
5000 44 1.65122e+12
6000 44 1.98087e+12
7000 44 2.31048e+12
8000 44 2.64056e+12
9000 44 2.97015e+12
10000 44 3.18319e+12
1 45 3.09714e+08
100 45 3.27341e+10
200 45 6.56654e+10
300 45 9.88144e+10
400 45 1.31693e+11
500 45 1.64561e+11
600 45 1.97462e+11
700 45 2.30449e+11
800 45 2.63376e+11
900 45 2.9637e+11
1000 45 3.29239e+11
2000 45 6.59183e+11
3000 45 9.89703e+11
4000 45 1.32043e+12
5000 45 1.6512e+12
6000 45 1.98088e+12
7000 45 2.31047e+12
8000 45 2.64049e+12
9000 45 2.9701e+12
10000 45 3.18318e+12
1 46 3.1145e+08
100 46 3.27241e+10
200 46 6.56447e+10
300 46 9.87642e+10
400 46 1.31678e+11
500 46 1.64516e+11
600 46 1.97422e+11
700 46 2.30404e+11
800 46 2.6337e+11
900 46 2.96361e+11
1000 46 3.29234e+11
2000 46 6.59176e+11
3000 46 9.89769e+11
4000 46 1.32047e+12
5000 46 1.65129e+12
6000 46 1.9809e+12
7000 46 2.31054e+12
8000 46 2.64049e+12
9000 46 2.97008e+12
10000 46 3.18322e+12
1 47 2.96384e+08
100 47 3.26903e+10
200 47 6.56057e+10
300 47 9.87159e+10
400 47 1.31575e+11
500 47 1.64507e+11
600 47 1.97391e+11
700 47 2.30375e+11
800 47 2.63339e+11
900 47 2.96326e+11
1000 47 3.29189e+11
2000 47 6.59133e+11
3000 47 9.89787e+11
4000 47 1.32046e+12
5000 47 1.65125e+12
6000 47 1.9809e+12
7000 47 2.31052e+12
8000 47 2.64043e+12
9000 47 2.97007e+12
10000 47 3.18317e+12
1 48 3.09662e+08
100 48 3.27609e+10
200 48 6.56695e+10
300 48 9.87104e+10
400 48 1.31563e+11
500 48 1.64472e+11
600 48 1.97389e+11
700 48 2.30343e+11
800 48 2.63341e+11
900 48 2.96327e+11
1000 48 3.29181e+11
2000 48 6.59098e+11
3000 48 9.89847e+11
4000 48 1.32052e+12
5000 48 1.65132e+12
6000 48 1.98096e+12
7000 48 2.31057e+12
8000 48 2.64043e+12
9000 48 2.97011e+12
10000 48 3.18322e+12
1 49 2.94821e+08
100 49 3.27666e+10
200 49 6.56758e+10
300 49 9.86499e+10
400 49 1.31541e+11
500 49 1.6448e+11
600 49 1.9732e+11
700 49 2.30337e+11
800 49 2.63297e+11
900 49 2.96282e+11
1000 49 3.29179e+11
2000 49 6.59086e+11
3000 49 9.89879e+11
4000 49 1.32053e+12
5000 49 1.65133e+12
6000 49 1.98097e+12
7000 49 2.31057e+12
8000 49 2.64045e+12
9000 49 2.97014e+12
10000 49 3.18321e+12
1 5 3.09151e+08
100 5 3.20376e+10
200 5 6.49359e+10
300 5 9.79568e+10
400 5 1.30882e+11
500 5 1.63842e+11
600 5 1.96729e+11
700 5 2.29685e+11
800 5 2.62609e+11
900 5 2.95628e+11
1000 5 3.28556e+11
2000 5 6.58424e+11
3000 5 9.88657e+11
4000 5 1.31937e+12
5000 5 1.65034e+12
6000 5 1.97991e+12
7000 5 2.3095e+12
8000 5 2.63969e+12
9000 5 2.96934e+12
10000 5 3.1828e+12
1 50 3.1112e+08
100 50 3.28098e+10
200 50 6.56706e+10
300 50 9.86384e+10
400 50 1.3158e+11
500 50 1.64387e+11
600 50 1.97312e+11
700 50 2.30299e+11
800 50 2.63254e+11
900 50 2.96275e+11
1000 50 3.29194e+11
2000 50 6.59134e+11
3000 50 9.89895e+11
4000 50 1.32055e+12
5000 50 1.65133e+12
6000 50 1.98099e+12
7000 50 2.31062e+12
8000 50 2.64046e+12
9000 50 2.97018e+12
10000 50 3.18323e+12
1 51 2.931e+08
100 51 3.28023e+10
200 51 6.5678e+10
300 51 9.86526e+10
400 51 1.31613e+11
500 51 1.64364e+11
600 51 1.97233e+11
700 51 2.3027e+11
800 51 2.63221e+11
900 51 2.96204e+11
1000 51 3.29193e+11
2000 51 6.59129e+11
3000 51 9.89915e+11
4000 51 1.32058e+12
5000 51 1.65135e+12
6000 51 1.98101e+12
7000 51 2.31064e+12
8000 51 2.6405e+12
9000 51 2.97018e+12
10000 51 3.18323e+12
1 52 3.1103e+08
100 52 3.28345e+10
200 52 6.56915e+10
300 52 9.87031e+10
400 52 1.31611e+11
500 52 1.64329e+11
600 52 1.97276e+11
700 52 2.30185e+11
800 52 2.63206e+11
900 52 2.96237e+11
1000 52 3.29242e+11
2000 52 6.59187e+11
3000 52 9.8997e+11
4000 52 1.32062e+12
5000 52 1.6514e+12
6000 52 1.98106e+12
7000 52 2.31065e+12
8000 52 2.64049e+12
9000 52 2.97017e+12
10000 52 3.18322e+12
1 53 2.92846e+08
100 53 3.28783e+10
200 53 6.57199e+10
300 53 9.87235e+10
400 53 1.31586e+11
500 53 1.64307e+11
600 53 1.97269e+11
700 53 2.3015e+11
800 53 2.63138e+11
900 53 2.96229e+11
1000 53 3.29226e+11
2000 53 6.59188e+11
3000 53 9.89953e+11
4000 53 1.32065e+12
5000 53 1.65142e+12
6000 53 1.98109e+12
7000 53 2.31068e+12
8000 53 2.6405e+12
9000 53 2.9702e+12
10000 53 3.18322e+12
1 54 3.11021e+08
100 54 3.28808e+10
200 54 6.57654e+10
300 54 9.87531e+10
400 54 1.31696e+11
500 54 1.64286e+11
600 54 1.97297e+11
700 54 2.30163e+11
800 54 2.63138e+11
900 54 2.96283e+11
1000 54 3.2928e+11
2000 54 6.59203e+11
3000 54 9.90004e+11
4000 54 1.32066e+12
5000 54 1.65148e+12
6000 54 1.98112e+12
7000 54 2.31074e+12
8000 54 2.64058e+12
9000 54 2.97027e+12
10000 54 3.18327e+12
1 55 2.97197e+08
100 55 3.2918e+10
200 55 6.57599e+10
300 55 9.87663e+10
400 55 1.31666e+11
500 55 1.64319e+11
600 55 1.97329e+11
700 55 2.30122e+11
800 55 2.63148e+11
900 55 2.96317e+11
1000 55 3.29303e+11
2000 55 6.59224e+11
3000 55 9.90039e+11
4000 55 1.32073e+12
5000 55 1.65151e+12
6000 55 1.98113e+12
7000 55 2.31078e+12
8000 55 2.64058e+12
9000 55 2.97027e+12
10000 55 3.18325e+12
1 56 3.06154e+08
100 56 3.29698e+10
200 56 6.57954e+10
300 56 9.87812e+10
400 56 1.31703e+11
500 56 1.64332e+11
600 56 1.97345e+11
700 56 2.30188e+11
800 56 2.63161e+11
900 56 2.9637e+11
1000 56 3.2934e+11
2000 56 6.59269e+11
3000 56 9.90069e+11
4000 56 1.32075e+12
5000 56 1.65152e+12
6000 56 1.98112e+12
7000 56 2.31076e+12
8000 56 2.64056e+12
9000 56 2.97029e+12
10000 56 3.18324e+12
1 57 3.0827e+08
100 57 3.29919e+10
200 57 6.58263e+10
300 57 9.88241e+10
400 57 1.31703e+11
500 57 1.64347e+11
600 57 1.97388e+11
700 57 2.30201e+11
800 57 2.63191e+11
900 57 2.964e+11
1000 57 3.29358e+11
2000 57 6.59319e+11
3000 57 9.90092e+11
4000 57 1.32077e+12
5000 57 1.65159e+12
6000 57 1.98117e+12
7000 57 2.31085e+12
8000 57 2.64061e+12
9000 57 2.97033e+12
10000 57 3.18325e+12
1 58 3.08416e+08
100 58 3.30408e+10
200 58 6.585e+10
300 58 9.88611e+10
400 58 1.31782e+11
500 58 1.64392e+11
600 58 1.97429e+11
700 58 2.30267e+11
800 58 2.63207e+11
900 58 2.96438e+11
1000 58 3.29389e+11
2000 58 6.59328e+11
3000 58 9.901e+11
4000 58 1.3208e+12
5000 58 1.65164e+12
6000 58 1.98123e+12
7000 58 2.31088e+12
8000 58 2.64068e+12
9000 58 2.97043e+12
10000 58 3.18331e+12
1 59 3.40288e+08
100 59 3.30654e+10
200 59 6.58761e+10
300 59 9.88875e+10
400 59 1.31795e+11
500 59 1.64433e+11
600 59 1.97441e+11
700 59 2.3029e+11
800 59 2.63237e+11
900 59 2.96468e+11
1000 59 3.29425e+11
2000 59 6.59353e+11
3000 59 9.90128e+11
4000 59 1.32084e+12
5000 59 1.65163e+12
6000 59 1.98126e+12
7000 59 2.3109e+12
8000 59 2.64071e+12
9000 59 2.97046e+12
10000 59 3.18332e+12
1 6 3.09581e+08
100 6 3.20915e+10
200 6 6.49529e+10
300 6 9.80266e+10
400 6 1.30922e+11
500 6 1.63862e+11
600 6 1.96799e+11
700 6 2.29728e+11
800 6 2.62627e+11
900 6 2.9569e+11
1000 6 3.28558e+11
2000 6 6.58466e+11
3000 6 9.88688e+11
4000 6 1.31936e+12
5000 6 1.65035e+12
6000 6 1.9799e+12
7000 6 2.30952e+12
8000 6 2.63979e+12
9000 6 2.96938e+12
10000 6 3.18283e+12
1 60 3.38148e+08
100 60 3.30598e+10
200 60 6.58746e+10
300 60 9.88823e+10
400 60 1.31791e+11
500 60 1.64432e+11
600 60 1.97428e+11
700 60 2.30286e+11
800 60 2.63236e+11
900 60 2.96467e+11
1000 60 3.29412e+11
2000 60 6.59351e+11
3000 60 9.90115e+11
4000 60 1.32084e+12
5000 60 1.65162e+12
6000 60 1.98126e+12
7000 60 2.31088e+12
8000 60 2.64069e+12
9000 60 2.97044e+12
10000 60 3.18331e+12
1 61 2.94444e+08
100 61 3.301e+10
200 61 6.58157e+10
300 61 9.88186e+10
400 61 1.31727e+11
500 61 1.64361e+11
600 61 1.97389e+11
700 61 2.30234e+11
800 61 2.63176e+11
900 61 2.96412e+11
1000 61 3.29357e+11
2000 61 6.59278e+11
3000 61 9.9007e+11
4000 61 1.32077e+12
5000 61 1.65156e+12
6000 61 1.98116e+12
7000 61 2.31081e+12
8000 61 2.6406e+12
9000 61 2.97036e+12
10000 61 3.18324e+12
1 62 2.94786e+08
100 62 3.29858e+10
200 62 6.58061e+10
300 62 9.88132e+10
400 62 1.31734e+11
500 62 1.64358e+11
600 62 1.97372e+11
700 62 2.30214e+11
800 62 2.63164e+11
900 62 2.96404e+11
1000 62 3.2935e+11
2000 62 6.59304e+11
3000 62 9.90059e+11
4000 62 1.32074e+12
5000 62 1.65156e+12
6000 62 1.98113e+12
7000 62 2.31079e+12
8000 62 2.64058e+12
9000 62 2.97034e+12
10000 62 3.18323e+12
1 63 2.93984e+08
100 63 3.29614e+10
200 63 6.57863e+10
300 63 9.877e+10
400 63 1.31668e+11
500 63 1.64325e+11
600 63 1.97356e+11
700 63 2.30182e+11
800 63 2.63142e+11
900 63 2.96354e+11
1000 63 3.29319e+11
2000 63 6.59259e+11
3000 63 9.90026e+11
4000 63 1.32073e+12
5000 63 1.65154e+12
6000 63 1.98115e+12
7000 63 2.31078e+12
8000 63 2.64057e+12
9000 63 2.97033e+12
10000 63 3.18327e+12
1 64 3.15083e+08
100 64 3.29161e+10
200 64 6.57814e+10
300 64 9.87448e+10
400 64 1.31643e+11
500 64 1.64313e+11
600 64 1.97307e+11
700 64 2.30144e+11
800 64 2.63119e+11
900 64 2.96311e+11
1000 64 3.29297e+11
2000 64 6.59207e+11
3000 64 9.90021e+11
4000 64 1.32071e+12
5000 64 1.65151e+12
6000 64 1.9811e+12
7000 64 2.31078e+12
8000 64 2.64056e+12
9000 64 2.9703e+12
10000 64 3.18326e+12
1 65 2.93432e+08
100 65 3.28675e+10
200 65 6.57734e+10
300 65 9.87198e+10
400 65 1.31617e+11
500 65 1.64266e+11
600 65 1.97294e+11
700 65 2.30087e+11
800 65 2.63102e+11
900 65 2.96254e+11
1000 65 3.29264e+11
2000 65 6.59173e+11
3000 65 9.89988e+11
4000 65 1.32066e+12
5000 65 1.65146e+12
6000 65 1.98109e+12
7000 65 2.31072e+12
8000 65 2.64052e+12
9000 65 2.97024e+12
10000 65 3.18325e+12
1 66 3.02414e+08
100 66 3.28585e+10
200 66 6.57674e+10
300 66 9.87091e+10
400 66 1.31583e+11
500 66 1.64255e+11
600 66 1.97264e+11
700 66 2.30074e+11
800 66 2.63093e+11
900 66 2.9625e+11
1000 66 3.29227e+11
2000 66 6.59162e+11
3000 66 9.89985e+11
4000 66 1.32066e+12
5000 66 1.65143e+12
6000 66 1.98108e+12
7000 66 2.31071e+12
8000 66 2.64051e+12
9000 66 2.97024e+12
10000 66 3.18325e+12
1 67 2.95287e+08
100 67 3.27805e+10
200 67 6.56883e+10
300 67 9.86273e+10
400 67 1.31571e+11
500 67 1.64226e+11
600 67 1.97237e+11
700 67 2.3006e+11
800 67 2.63038e+11
900 67 2.96206e+11
1000 67 3.2918e+11
2000 67 6.59114e+11
3000 67 9.89967e+11
4000 67 1.32061e+12
5000 67 1.6514e+12
6000 67 1.98105e+12
7000 67 2.31065e+12
8000 67 2.64048e+12
9000 67 2.97018e+12
10000 67 3.18323e+12
1 68 2.95023e+08
100 68 3.27625e+10
200 68 6.56652e+10
300 68 9.85986e+10
400 68 1.31562e+11
500 68 1.64185e+11
600 68 1.97218e+11
700 68 2.30055e+11
800 68 2.63034e+11
900 68 2.96171e+11
1000 68 3.29146e+11
2000 68 6.59096e+11
3000 68 9.89898e+11
4000 68 1.32054e+12
5000 68 1.65132e+12
6000 68 1.98097e+12
7000 68 2.3106e+12
8000 68 2.64042e+12
9000 68 2.97011e+12
10000 68 3.1832e+12
1 69 2.94853e+08
100 69 3.27145e+10
200 69 6.56242e+10
300 69 9.85788e+10
400 69 1.31489e+11
500 69 1.6415e+11
600 69 1.97184e+11
700 69 2.3e+11
800 69 2.63024e+11
900 69 2.96128e+11
1000 69 3.29129e+11
2000 69 6.59077e+11
3000 69 9.89853e+11
4000 69 1.32052e+12
5000 69 1.65133e+12
6000 69 1.98095e+12
7000 69 2.31061e+12
8000 69 2.64044e+12
9000 69 2.97012e+12
10000 69 3.18322e+12
1 7 3.01179e+08
100 7 3.21022e+10
200 7 6.49751e+10
300 7 9.80756e+10
400 7 1.30935e+11
500 7 1.63859e+11
600 7 1.96791e+11
700 7 2.2973e+11
800 7 2.62634e+11
900 7 2.95675e+11
1000 7 3.28565e+11
2000 7 6.58464e+11
3000 7 9.88746e+11
4000 7 1.31937e+12
5000 7 1.6504e+12
6000 7 1.97998e+12
7000 7 2.30953e+12
8000 7 2.63979e+12
9000 7 2.9694e+12
10000 7 3.18285e+12
1 70 2.95712e+08
100 70 3.27024e+10
200 70 6.56087e+10
300 70 9.85448e+10
400 70 1.31479e+11
500 70 1.64116e+11
600 70 1.97195e+11
700 70 2.29985e+11
800 70 2.63006e+11
900 70 2.96089e+11
1000 70 3.29088e+11
2000 70 6.59048e+11
3000 70 9.89812e+11
4000 70 1.32048e+12
5000 70 1.65126e+12
6000 70 1.9809e+12
7000 70 2.31055e+12
8000 70 2.64037e+12
9000 70 2.97006e+12
10000 70 3.18317e+12
1 71 2.9628e+08
100 71 3.26615e+10
200 71 6.55851e+10
300 71 9.85169e+10
400 71 1.31426e+11
500 71 1.64071e+11
600 71 1.97154e+11
700 71 2.29931e+11
800 71 2.62946e+11
900 71 2.96061e+11
1000 71 3.29045e+11
2000 71 6.58995e+11
3000 71 9.8978e+11
4000 71 1.32045e+12
5000 71 1.65123e+12
6000 71 1.98087e+12
7000 71 2.31055e+12
8000 71 2.64036e+12
9000 71 2.97005e+12
10000 71 3.18316e+12
1 72 2.96933e+08
100 72 3.26365e+10
200 72 6.55481e+10
300 72 9.84842e+10
400 72 1.31411e+11
500 72 1.64076e+11
600 72 1.97149e+11
700 72 2.29895e+11
800 72 2.62942e+11
900 72 2.96062e+11
1000 72 3.29048e+11
2000 72 6.58979e+11
3000 72 9.89759e+11
4000 72 1.32043e+12
5000 72 1.6512e+12
6000 72 1.98083e+12
7000 72 2.31046e+12
8000 72 2.64028e+12
9000 72 2.97e+12
10000 72 3.18313e+12
1 73 2.95785e+08
100 73 3.25964e+10
200 73 6.55312e+10
300 73 9.84527e+10
400 73 1.3141e+11
500 73 1.64069e+11
600 73 1.97143e+11
700 73 2.29876e+11
800 73 2.62897e+11
900 73 2.96054e+11
1000 73 3.29003e+11
2000 73 6.58949e+11
3000 73 9.89748e+11
4000 73 1.3204e+12
5000 73 1.6512e+12
6000 73 1.98086e+12
7000 73 2.31045e+12
8000 73 2.64029e+12
9000 73 2.96997e+12
10000 73 3.18316e+12
1 74 3.09124e+08
100 74 3.25529e+10
200 74 6.54622e+10
300 74 9.84077e+10
400 74 1.31408e+11
500 74 1.63981e+11
600 74 1.97065e+11
700 74 2.2984e+11
800 74 2.62876e+11
900 74 2.9602e+11
1000 74 3.28941e+11
2000 74 6.58928e+11
3000 74 9.89704e+11
4000 74 1.3204e+12
5000 74 1.65122e+12
6000 74 1.98085e+12
7000 74 2.31045e+12
8000 74 2.64031e+12
9000 74 2.96998e+12
10000 74 3.18318e+12
1 75 3.14865e+08
100 75 3.25461e+10
200 75 6.54276e+10
300 75 9.83653e+10
400 75 1.31309e+11
500 75 1.63959e+11
600 75 1.97047e+11
700 75 2.29766e+11
800 75 2.62867e+11
900 75 2.95969e+11
1000 75 3.2892e+11
2000 75 6.58904e+11
3000 75 9.89689e+11
4000 75 1.32035e+12
5000 75 1.65119e+12
6000 75 1.9808e+12
7000 75 2.31039e+12
8000 75 2.64022e+12
9000 75 2.96988e+12
10000 75 3.18312e+12
1 76 3.08164e+08
100 76 3.25115e+10
200 76 6.53911e+10
300 76 9.8299e+10
400 76 1.31313e+11
500 76 1.63892e+11
600 76 1.97043e+11
700 76 2.29748e+11
800 76 2.62831e+11
900 76 2.95931e+11
1000 76 3.2891e+11
2000 76 6.58908e+11
3000 76 9.89661e+11
4000 76 1.32032e+12
5000 76 1.65117e+12
6000 76 1.98081e+12
7000 76 2.3104e+12
8000 76 2.64023e+12
9000 76 2.96991e+12
10000 76 3.18315e+12
1 77 2.95599e+08
100 77 3.24683e+10
200 77 6.53607e+10
300 77 9.82408e+10
400 77 1.31285e+11
500 77 1.63878e+11
600 77 1.9696e+11
700 77 2.29704e+11
800 77 2.628e+11
900 77 2.95903e+11
1000 77 3.28888e+11
2000 77 6.58835e+11
3000 77 9.89589e+11
4000 77 1.32023e+12
5000 77 1.65114e+12
6000 77 1.98073e+12
7000 77 2.31033e+12
8000 77 2.64014e+12
9000 77 2.96979e+12
10000 77 3.18308e+12
1 78 2.96336e+08
100 78 3.24295e+10
200 78 6.53458e+10
300 78 9.82283e+10
400 78 1.31258e+11
500 78 1.63873e+11
600 78 1.96918e+11
700 78 2.29658e+11
800 78 2.62772e+11
900 78 2.95849e+11
1000 78 3.28819e+11
2000 78 6.58834e+11
3000 78 9.89594e+11
4000 78 1.32024e+12
5000 78 1.65113e+12
6000 78 1.9807e+12
7000 78 2.3103e+12
8000 78 2.64015e+12
9000 78 2.96978e+12
10000 78 3.18311e+12
1 79 3.18223e+08
100 79 3.24378e+10
200 79 6.53218e+10
300 79 9.82503e+10
400 79 1.31246e+11
500 79 1.63862e+11
600 79 1.96934e+11
700 79 2.29666e+11
800 79 2.62774e+11
900 79 2.95875e+11
1000 79 3.28828e+11
2000 79 6.58807e+11
3000 79 9.8952e+11
4000 79 1.32019e+12
5000 79 1.65108e+12
6000 79 1.98071e+12
7000 79 2.31032e+12
8000 79 2.64011e+12
9000 79 2.9698e+12
10000 79 3.18313e+12
1 8 2.96508e+08
100 8 3.21082e+10
200 8 6.50477e+10
300 8 9.80941e+10
400 8 1.30929e+11
500 8 1.63912e+11
600 8 1.96828e+11
700 8 2.29756e+11
800 8 2.62722e+11
900 8 2.95691e+11
1000 8 3.28609e+11
2000 8 6.58499e+11
3000 8 9.88772e+11
4000 8 1.31948e+12
5000 8 1.65046e+12
6000 8 1.98005e+12
7000 8 2.30957e+12
8000 8 2.63988e+12
9000 8 2.96949e+12
10000 8 3.18289e+12
1 80 3.23155e+08
100 80 3.24388e+10
200 80 6.53371e+10
300 80 9.82525e+10
400 80 1.31229e+11
500 80 1.63816e+11
600 80 1.96934e+11
700 80 2.29673e+11
800 80 2.62745e+11
900 80 2.95875e+11
1000 80 3.28824e+11
2000 80 6.58822e+11
3000 80 9.89515e+11
4000 80 1.32022e+12
5000 80 1.65107e+12
6000 80 1.98073e+12
7000 80 2.31029e+12
8000 80 2.64014e+12
9000 80 2.96981e+12
10000 80 3.18315e+12
1 81 2.98781e+08
100 81 3.23768e+10
200 81 6.52843e+10
300 81 9.81948e+10
400 81 1.31174e+11
500 81 1.63779e+11
600 81 1.96868e+11
700 81 2.29585e+11
800 81 2.62702e+11
900 81 2.95776e+11
1000 81 3.28775e+11
2000 81 6.58762e+11
3000 81 9.89461e+11
4000 81 1.32012e+12
5000 81 1.651e+12
6000 81 1.98066e+12
7000 81 2.31022e+12
8000 81 2.64005e+12
9000 81 2.96977e+12
10000 81 3.1831e+12
1 82 3.12417e+08
100 82 3.23795e+10
200 82 6.52767e+10
300 82 9.81899e+10
400 82 1.31185e+11
500 82 1.63744e+11
600 82 1.96859e+11
700 82 2.29579e+11
800 82 2.62674e+11
900 82 2.95758e+11
1000 82 3.28771e+11
2000 82 6.58749e+11
3000 82 9.89408e+11
4000 82 1.32009e+12
5000 82 1.65098e+12
6000 82 1.9806e+12
7000 82 2.31016e+12
8000 82 2.64002e+12
9000 82 2.96972e+12
10000 82 3.18307e+12
1 83 3.11406e+08
100 83 3.23365e+10
200 83 6.52661e+10
300 83 9.81173e+10
400 83 1.31118e+11
500 83 1.63726e+11
600 83 1.96836e+11
700 83 2.29557e+11
800 83 2.62661e+11
900 83 2.95685e+11
1000 83 3.28722e+11
2000 83 6.58744e+11
3000 83 9.89419e+11
4000 83 1.32008e+12
5000 83 1.65096e+12
6000 83 1.98061e+12
7000 83 2.31017e+12
8000 83 2.63998e+12
9000 83 2.96973e+12
10000 83 3.18307e+12
1 84 3.12262e+08
100 84 3.23026e+10
200 84 6.52351e+10
300 84 9.80989e+10
400 84 1.31087e+11
500 84 1.63683e+11
600 84 1.96813e+11
700 84 2.29512e+11
800 84 2.62603e+11
900 84 2.95655e+11
1000 84 3.28698e+11
2000 84 6.58685e+11
3000 84 9.89388e+11
4000 84 1.32004e+12
5000 84 1.65092e+12
6000 84 1.98051e+12
7000 84 2.31011e+12
8000 84 2.63996e+12
9000 84 2.96968e+12
10000 84 3.18303e+12
1 85 2.97936e+08
100 85 3.22194e+10
200 85 6.51561e+10
300 85 9.80444e+10
400 85 1.31059e+11
500 85 1.63646e+11
600 85 1.96725e+11
700 85 2.29454e+11
800 85 2.62573e+11
900 85 2.95598e+11
1000 85 3.28684e+11
2000 85 6.58668e+11
3000 85 9.89308e+11
4000 85 1.32001e+12
5000 85 1.65083e+12
6000 85 1.98046e+12
7000 85 2.31006e+12
8000 85 2.63993e+12
9000 85 2.9696e+12
10000 85 3.18303e+12
1 86 3.12788e+08
100 86 3.22143e+10
200 86 6.51602e+10
300 86 9.80139e+10
400 86 1.31015e+11
500 86 1.63642e+11
600 86 1.96742e+11
700 86 2.29442e+11
800 86 2.62553e+11
900 86 2.95571e+11
1000 86 3.28677e+11
2000 86 6.58616e+11
3000 86 9.89318e+11
4000 86 1.31997e+12
5000 86 1.65084e+12
6000 86 1.98048e+12
7000 86 2.31007e+12
8000 86 2.63993e+12
9000 86 2.96961e+12
10000 86 3.18305e+12
1 87 2.99394e+08
100 87 3.21966e+10
200 87 6.51222e+10
300 87 9.79409e+10
400 87 1.31006e+11
500 87 1.6363e+11
600 87 1.96692e+11
700 87 2.29422e+11
800 87 2.62521e+11
900 87 2.95538e+11
1000 87 3.286e+11
2000 87 6.58573e+11
3000 87 9.89211e+11
4000 87 1.31989e+12
5000 87 1.65079e+12
6000 87 1.98042e+12
7000 87 2.31002e+12
8000 87 2.63986e+12
9000 87 2.96954e+12
10000 87 3.183e+12
1 88 2.99486e+08
100 88 3.21876e+10
200 88 6.51112e+10
300 88 9.79174e+10
400 88 1.30961e+11
500 88 1.6362e+11
600 88 1.96656e+11
700 88 2.29392e+11
800 88 2.62448e+11
900 88 2.95478e+11
1000 88 3.28582e+11
2000 88 6.58567e+11
3000 88 9.89215e+11
4000 88 1.3199e+12
5000 88 1.65077e+12
6000 88 1.98044e+12
7000 88 2.31003e+12
8000 88 2.63989e+12
9000 88 2.96952e+12
10000 88 3.18302e+12
1 89 2.98033e+08
100 89 3.21457e+10
200 89 6.51022e+10
300 89 9.79128e+10
400 89 1.30955e+11
500 89 1.63609e+11
600 89 1.96615e+11
700 89 2.29355e+11
800 89 2.62448e+11
900 89 2.95438e+11
1000 89 3.28577e+11
2000 89 6.58556e+11
3000 89 9.892e+11
4000 89 1.31989e+12
5000 89 1.65078e+12
6000 89 1.98039e+12
7000 89 2.30998e+12
8000 89 2.63987e+12
9000 89 2.96952e+12
10000 89 3.183e+12
1 9 3.09605e+08
100 9 3.21253e+10
200 9 6.50754e+10
300 9 9.80919e+10
400 9 1.31072e+11
500 9 1.6393e+11
600 9 1.96838e+11
700 9 2.29799e+11
800 9 2.62753e+11
900 9 2.95812e+11
1000 9 3.28651e+11
2000 9 6.58542e+11
3000 9 9.88818e+11
4000 9 1.31949e+12
5000 9 1.65047e+12
6000 9 1.98005e+12
7000 9 2.30953e+12
8000 9 2.6399e+12
9000 9 2.96947e+12
10000 9 3.18289e+12
1 90 3.10647e+08
100 90 3.21426e+10
200 90 6.50891e+10
300 90 9.78652e+10
400 90 1.30914e+11
500 90 1.63567e+11
600 90 1.96612e+11
700 90 2.29308e+11
800 90 2.62398e+11
900 90 2.95409e+11
1000 90 3.28478e+11
2000 90 6.58539e+11
3000 90 9.89118e+11
4000 90 1.31983e+12
5000 90 1.65079e+12
6000 90 1.98038e+12
7000 90 2.30999e+12
8000 90 2.63984e+12
9000 90 2.96953e+12
10000 90 3.18302e+12
1 91 3.11969e+08
100 91 3.20569e+10
200 91 6.50195e+10
300 91 9.78738e+10
400 91 1.30898e+11
500 91 1.63535e+11
600 91 1.96555e+11
700 91 2.29326e+11
800 91 2.62389e+11
900 91 2.95392e+11
1000 91 3.28481e+11
2000 91 6.58489e+11
3000 91 9.89124e+11
4000 91 1.31982e+12
5000 91 1.65076e+12
6000 91 1.98031e+12
7000 91 2.30996e+12
8000 91 2.6398e+12
9000 91 2.96948e+12
10000 91 3.18299e+12
1 92 3.104e+08
100 92 3.20694e+10
200 92 6.50191e+10
300 92 9.784e+10
400 92 1.309e+11
500 92 1.63536e+11
600 92 1.96502e+11
700 92 2.29426e+11
800 92 2.62381e+11
900 92 2.95388e+11
1000 92 3.28448e+11
2000 92 6.58488e+11
3000 92 9.89123e+11
4000 92 1.31983e+12
5000 92 1.65072e+12
6000 92 1.98029e+12
7000 92 2.30993e+12
8000 92 2.63978e+12
9000 92 2.96947e+12
10000 92 3.18299e+12
1 93 2.99662e+08
100 93 3.20125e+10
200 93 6.49618e+10
300 93 9.77669e+10
400 93 1.30846e+11
500 93 1.63542e+11
600 93 1.96498e+11
700 93 2.29424e+11
800 93 2.62383e+11
900 93 2.95289e+11
1000 93 3.28416e+11
2000 93 6.5846e+11
3000 93 9.89014e+11
4000 93 1.31976e+12
5000 93 1.65069e+12
6000 93 1.98028e+12
7000 93 2.3098e+12
8000 93 2.63971e+12
9000 93 2.96943e+12
10000 93 3.18293e+12
1 94 3.1243e+08
100 94 3.19985e+10
200 94 6.49287e+10
300 94 9.77768e+10
400 94 1.30805e+11
500 94 1.63584e+11
600 94 1.96471e+11
700 94 2.29505e+11
800 94 2.62401e+11
900 94 2.9536e+11
1000 94 3.28442e+11
2000 94 6.58466e+11
3000 94 9.8897e+11
4000 94 1.31972e+12
5000 94 1.65071e+12
6000 94 1.98028e+12
7000 94 2.30983e+12
8000 94 2.63972e+12
9000 94 2.96943e+12
10000 94 3.18295e+12
1 95 3.11448e+08
100 95 3.19773e+10
200 95 6.48929e+10
300 95 9.77482e+10
400 95 1.30782e+11
500 95 1.63617e+11
600 95 1.96445e+11
700 95 2.295e+11
800 95 2.62433e+11
900 95 2.95393e+11
1000 95 3.28411e+11
2000 95 6.58357e+11
3000 95 9.88939e+11
4000 95 1.31965e+12
5000 95 1.65068e+12
6000 95 1.98026e+12
7000 95 2.30982e+12
8000 95 2.63968e+12
9000 95 2.96942e+12
10000 95 3.18294e+12
1 96 3.11044e+08
100 96 3.19156e+10
200 96 6.48633e+10
300 96 9.77369e+10
400 96 1.30737e+11
500 96 1.63647e+11
600 96 1.96453e+11
700 96 2.29543e+11
800 96 2.62437e+11
900 96 2.95431e+11
1000 96 3.28382e+11
2000 96 6.58333e+11
3000 96 9.88905e+11
4000 96 1.31965e+12
5000 96 1.65066e+12
6000 96 1.98025e+12
7000 96 2.30982e+12
8000 96 2.6397e+12
9000 96 2.96941e+12
10000 96 3.18296e+12
1 97 2.97562e+08
100 97 3.18957e+10
200 97 6.48442e+10
300 97 9.77395e+10
400 97 1.30749e+11
500 97 1.63677e+11
600 97 1.9657e+11
700 97 2.29558e+11
800 97 2.62463e+11
900 97 2.9543e+11
1000 97 3.28342e+11
2000 97 6.58315e+11
3000 97 9.88875e+11
4000 97 1.31962e+12
5000 97 1.65052e+12
6000 97 1.98012e+12
7000 97 2.30978e+12
8000 97 2.63959e+12
9000 97 2.96931e+12
10000 97 3.18293e+12
1 98 3.24081e+08
100 98 3.18855e+10
200 98 6.48196e+10
300 98 9.78102e+10
400 98 1.30746e+11
500 98 1.63693e+11
600 98 1.96585e+11
700 98 2.29583e+11
800 98 2.62507e+11
900 98 2.95494e+11
1000 98 3.28351e+11
2000 98 6.58311e+11
3000 98 9.88876e+11
4000 98 1.31956e+12
5000 98 1.65051e+12
6000 98 1.98008e+12
7000 98 2.30978e+12
8000 98 2.63959e+12
9000 98 2.96919e+12
10000 98 3.1829e+12
1 99 3.26974e+08
100 99 3.19538e+10
200 99 6.48278e+10
300 99 9.78613e+10
400 99 1.30769e+11
500 99 1.63725e+11
600 99 1.96618e+11
700 99 2.29643e+11
800 99 2.62551e+11
900 99 2.95526e+11
1000 99 3.28422e+11
2000 99 6.58308e+11
3000 99 9.88912e+11
4000 99 1.31958e+12
5000 99 1.65051e+12
6000 99 1.98009e+12
7000 99 2.30976e+12
8000 99 2.63967e+12
9000 99 2.96925e+12
10000 99 3.18294e+12


==> figures/LBM_irregularity/LBM_200_200_200_10000_0_10_100_1000.txt <==
1 0 2.24897e+07
10 0 2.21116e+08
20 0 4.34868e+08
30 0 6.48832e+08
40 0 8.51605e+08
50 0 1.05761e+09
60 0 1.27296e+09
70 0 1.47884e+09
80 0 1.68453e+09
90 0 1.89088e+09
100 0 2.09866e+09
200 0 4.15822e+09
300 0 6.29538e+09
400 0 8.4333e+09
500 0 1.05738e+10
600 0 1.27178e+10
700 0 1.48634e+10
800 0 1.7012e+10
900 0 1.91569e+10
1000 0 2.12996e+10
2000 0 4.27277e+10
3000 0 6.3857e+10
4000 0 8.49746e+10
5000 0 1.06053e+11
6000 0 1.27121e+11
7000 0 1.48155e+11
8000 0 1.69109e+11
9000 0 1.90047e+11
10000 0 2.1098e+11
1 1 2.18724e+07
10 1 2.17356e+08
20 1 4.31433e+08
30 1 6.44982e+08
40 1 8.4794e+08
50 1 1.05383e+09
60 1 1.26982e+09
70 1 1.47583e+09
80 1 1.68113e+09
90 1 1.8871e+09
100 1 2.09564e+09
200 1 4.15409e+09
300 1 6.3016e+09
400 1 8.44053e+09
500 1 1.05816e+10
600 1 1.27271e+10
700 1 1.48715e+10
800 1 1.70207e+10
900 1 1.91645e+10
1000 1 2.13076e+10
2000 1 4.27345e+10
3000 1 6.3864e+10
4000 1 8.49794e+10
5000 1 1.06056e+11
6000 1 1.27125e+11
7000 1 1.48158e+11
8000 1 1.69113e+11
9000 1 1.9005e+11
10000 1 2.10985e+11
1 10 2.23862e+07
10 10 2.15983e+08
20 10 4.26368e+08
30 10 6.32284e+08
40 10 8.39654e+08
50 10 1.04672e+09
60 10 1.24987e+09
70 10 1.45075e+09
80 10 1.65379e+09
90 10 1.85397e+09
100 10 2.06136e+09
200 10 4.18695e+09
300 10 6.34306e+09
400 10 8.47985e+09
500 10 1.06214e+10
600 10 1.27692e+10
700 10 1.49158e+10
800 10 1.70601e+10
900 10 1.92035e+10
1000 10 2.13492e+10
2000 10 4.27696e+10
3000 10 6.38972e+10
4000 10 8.50131e+10
5000 10 1.06089e+11
6000 10 1.27159e+11
7000 10 1.48189e+11
8000 10 1.69142e+11
9000 10 1.9008e+11
10000 10 2.11013e+11
1 11 2.31187e+07
10 11 2.16582e+08
20 11 4.27482e+08
30 11 6.33057e+08
40 11 8.40364e+08
50 11 1.04746e+09
60 11 1.25073e+09
70 11 1.45159e+09
80 11 1.65483e+09
90 11 1.85588e+09
100 11 2.0678e+09
200 11 4.19566e+09
300 11 6.34983e+09
400 11 8.4874e+09
500 11 1.0629e+10
600 11 1.27748e+10
700 11 1.49231e+10
800 11 1.70679e+10
900 11 1.92122e+10
1000 11 2.1356e+10
2000 11 4.27758e+10
3000 11 6.39029e+10
4000 11 8.502e+10
5000 11 1.06097e+11
6000 11 1.27169e+11
7000 11 1.48198e+11
8000 11 1.69153e+11
9000 11 1.90092e+11
10000 11 2.11026e+11
1 12 2.06106e+07
10 12 2.1298e+08
20 12 4.23957e+08
30 12 6.29801e+08
40 12 8.37158e+08
50 12 1.0437e+09
60 12 1.24754e+09
70 12 1.44787e+09
80 12 1.65218e+09
90 12 1.85826e+09
100 12 2.07012e+09
200 12 4.19753e+09
300 12 6.35106e+09
400 12 8.48864e+09
500 12 1.06301e+10
600 12 1.27762e+10
700 12 1.49245e+10
800 12 1.70689e+10
900 12 1.92135e+10
1000 12 2.1357e+10
2000 12 4.27765e+10
3000 12 6.39031e+10
4000 12 8.50202e+10
5000 12 1.06097e+11
6000 12 1.27167e+11
7000 12 1.48197e+11
8000 12 1.69151e+11
9000 12 1.90089e+11
10000 12 2.11022e+11
1 13 2.14918e+07
10 13 2.09933e+08
20 13 4.18459e+08
30 13 6.24098e+08
40 13 8.32073e+08
50 13 1.03854e+09
60 13 1.24227e+09
70 13 1.4487e+09
80 13 1.65466e+09
90 13 1.86464e+09
100 13 2.07626e+09
200 13 4.20707e+09
300 13 6.35849e+09
400 13 8.49741e+09
500 13 1.06398e+10
600 13 1.27865e+10
700 13 1.49349e+10
800 13 1.70787e+10
900 13 1.92249e+10
1000 13 2.13665e+10
2000 13 4.27842e+10
3000 13 6.39109e+10
4000 13 8.50271e+10
5000 13 1.06104e+11
6000 13 1.27175e+11
7000 13 1.48204e+11
8000 13 1.69157e+11
9000 13 1.90097e+11
10000 13 2.11028e+11
1 14 2.18818e+07
10 14 2.10964e+08
20 14 4.1512e+08
30 14 6.20322e+08
40 14 8.28332e+08
50 14 1.03592e+09
60 14 1.23924e+09
70 14 1.44847e+09
80 14 1.65606e+09
90 14 1.86614e+09
100 14 2.07792e+09
200 14 4.20825e+09
300 14 6.35945e+09
400 14 8.49862e+09
500 14 1.06421e+10
600 14 1.27879e+10
700 14 1.49363e+10
800 14 1.70803e+10
900 14 1.92274e+10
1000 14 2.13683e+10
2000 14 4.27864e+10
3000 14 6.3912e+10
4000 14 8.50277e+10
5000 14 1.06104e+11
6000 14 1.27175e+11
7000 14 1.48203e+11
8000 14 1.69157e+11
9000 14 1.90096e+11
10000 14 2.11026e+11
1 15 2.29012e+07
10 15 2.1152e+08
20 15 4.15039e+08
30 15 6.2389e+08
40 15 8.27236e+08
50 15 1.02988e+09
60 15 1.23716e+09
70 15 1.44979e+09
80 15 1.66014e+09
90 15 1.87105e+09
100 15 2.0818e+09
200 15 4.21767e+09
300 15 6.36662e+09
400 15 8.50758e+09
500 15 1.06503e+10
600 15 1.27962e+10
700 15 1.49449e+10
800 15 1.70895e+10
900 15 1.92336e+10
1000 15 2.13761e+10
2000 15 4.27915e+10
3000 15 6.39171e+10
4000 15 8.50321e+10
5000 15 1.0611e+11
6000 15 1.2718e+11
7000 15 1.48208e+11
8000 15 1.69163e+11
9000 15 1.90101e+11
10000 15 2.11031e+11
1 16 2.14911e+07
10 16 2.07757e+08
20 16 4.12576e+08
30 16 6.25239e+08
40 16 8.28912e+08
50 16 1.03086e+09
60 16 1.23816e+09
70 16 1.45093e+09
80 16 1.66116e+09
90 16 1.87198e+09
100 16 2.0827e+09
200 16 4.2192e+09
300 16 6.36747e+09
400 16 8.50845e+09
500 16 1.06513e+10
600 16 1.27987e+10
700 16 1.49456e+10
800 16 1.70904e+10
900 16 1.92349e+10
1000 16 2.13772e+10
2000 16 4.27924e+10
3000 16 6.39182e+10
4000 16 8.5033e+10
5000 16 1.06111e+11
6000 16 1.27181e+11
7000 16 1.48209e+11
8000 16 1.69164e+11
9000 16 1.90102e+11
10000 16 2.11032e+11
1 17 2.13445e+07
10 17 2.09292e+08
20 17 4.17113e+08
30 17 6.27806e+08
40 17 8.32096e+08
50 17 1.03442e+09
60 17 1.24477e+09
70 17 1.45599e+09
80 17 1.66596e+09
90 17 1.87885e+09
100 17 2.08974e+09
200 17 4.22913e+09
300 17 6.38101e+09
400 17 8.51862e+09
500 17 1.06618e+10
600 17 1.2807e+10
700 17 1.49553e+10
800 17 1.71e+10
900 17 1.9246e+10
1000 17 2.13864e+10
2000 17 4.27989e+10
3000 17 6.39252e+10
4000 17 8.50398e+10
5000 17 1.06118e+11
6000 17 1.27188e+11
7000 17 1.48216e+11
8000 17 1.69171e+11
9000 17 1.9011e+11
10000 17 2.11036e+11
1 18 2.21933e+07
10 18 2.10257e+08
20 18 4.17974e+08
30 18 6.28695e+08
40 18 8.33164e+08
50 18 1.03539e+09
60 18 1.24577e+09
70 18 1.45696e+09
80 18 1.66704e+09
90 18 1.88013e+09
100 18 2.09094e+09
200 18 4.23075e+09
300 18 6.38261e+09
400 18 8.52005e+09
500 18 1.06633e+10
600 18 1.28087e+10
700 18 1.49574e+10
800 18 1.71022e+10
900 18 1.92482e+10
1000 18 2.13886e+10
2000 18 4.28022e+10
3000 18 6.39284e+10
4000 18 8.50427e+10
5000 18 1.06121e+11
6000 18 1.27192e+11
7000 18 1.48219e+11
8000 18 1.69174e+11
9000 18 1.90114e+11
10000 18 2.11041e+11
1 19 2.22244e+07
10 19 2.10112e+08
20 19 4.2068e+08
30 19 6.29451e+08
40 19 8.31962e+08
50 19 1.03781e+09
60 19 1.2511e+09
70 19 1.45663e+09
80 19 1.67143e+09
90 19 1.88528e+09
100 19 2.09552e+09
200 19 4.23953e+09
300 19 6.38914e+09
400 19 8.52796e+09
500 19 1.06719e+10
600 19 1.28172e+10
700 19 1.4966e+10
800 19 1.71103e+10
900 19 1.92569e+10
1000 19 2.13968e+10
2000 19 4.28074e+10
3000 19 6.39342e+10
4000 19 8.50503e+10
5000 19 1.06129e+11
6000 19 1.272e+11
7000 19 1.48227e+11
8000 19 1.69183e+11
9000 19 1.90123e+11
10000 19 2.11056e+11
1 2 2.17029e+07
10 2 2.1212e+08
20 2 4.26876e+08
30 2 6.38459e+08
40 2 8.4333e+08
50 2 1.04921e+09
60 2 1.26497e+09
70 2 1.4715e+09
80 2 1.67663e+09
90 2 1.88232e+09
100 2 2.09089e+09
200 2 4.15428e+09
300 2 6.30325e+09
400 2 8.44309e+09
500 2 1.05838e+10
600 2 1.27291e+10
700 2 1.48734e+10
800 2 1.70224e+10
900 2 1.91668e+10
1000 2 2.13093e+10
2000 2 4.27362e+10
3000 2 6.38662e+10
4000 2 8.49819e+10
5000 2 1.0606e+11
6000 2 1.27128e+11
7000 2 1.48161e+11
8000 2 1.69115e+11
9000 2 1.90053e+11
10000 2 2.10986e+11
1 20 2.14469e+07
10 20 2.1065e+08
20 20 4.21435e+08
30 20 6.29719e+08
40 20 8.32206e+08
50 20 1.03814e+09
60 20 1.25155e+09
70 20 1.45677e+09
80 20 1.67182e+09
90 20 1.88571e+09
100 20 2.0958e+09
200 20 4.23975e+09
300 20 6.38948e+09
400 20 8.52821e+09
500 20 1.06723e+10
600 20 1.28172e+10
700 20 1.49658e+10
800 20 1.71101e+10
900 20 1.92569e+10
1000 20 2.13967e+10
2000 20 4.28066e+10
3000 20 6.39335e+10
4000 20 8.50494e+10
5000 20 1.06128e+11
6000 20 1.27198e+11
7000 20 1.48226e+11
8000 20 1.69181e+11
9000 20 1.90121e+11
10000 20 2.11053e+11
1 21 2.13337e+07
10 21 2.11642e+08
20 21 4.22299e+08
30 21 6.29837e+08
40 21 8.32411e+08
50 21 1.03896e+09
60 21 1.2523e+09
70 21 1.45742e+09
80 21 1.67246e+09
90 21 1.88689e+09
100 21 2.0966e+09
200 21 4.24312e+09
300 21 6.39035e+09
400 21 8.52925e+09
500 21 1.06742e+10
600 21 1.28189e+10
700 21 1.49676e+10
800 21 1.71133e+10
900 21 1.92578e+10
1000 21 2.13977e+10
2000 21 4.28078e+10
3000 21 6.39343e+10
4000 21 8.50505e+10
5000 21 1.06128e+11
6000 21 1.27198e+11
7000 21 1.48225e+11
8000 21 1.69179e+11
9000 21 1.9012e+11
10000 21 2.11052e+11
1 22 2.21822e+07
10 22 2.13288e+08
20 22 4.23996e+08
30 22 6.3055e+08
40 22 8.36731e+08
50 22 1.04414e+09
60 22 1.25783e+09
70 22 1.46868e+09
80 22 1.67864e+09
90 22 1.89388e+09
100 22 2.10228e+09
200 22 4.25017e+09
300 22 6.39738e+09
400 22 8.53708e+09
500 22 1.06804e+10
600 22 1.28253e+10
700 22 1.49753e+10
800 22 1.71202e+10
900 22 1.92643e+10
1000 22 2.14052e+10
2000 22 4.28129e+10
3000 22 6.39399e+10
4000 22 8.50548e+10
5000 22 1.06132e+11
6000 22 1.27202e+11
7000 22 1.48229e+11
8000 22 1.69184e+11
9000 22 1.90123e+11
10000 22 2.11055e+11
1 23 2.27133e+07
10 23 2.14546e+08
20 23 4.25174e+08
30 23 6.31471e+08
40 23 8.3745e+08
50 23 1.04589e+09
60 23 1.25922e+09
70 23 1.46945e+09
80 23 1.68261e+09
90 23 1.89466e+09
100 23 2.10313e+09
200 23 4.25232e+09
300 23 6.39865e+09
400 23 8.53869e+09
500 23 1.06836e+10
600 23 1.2829e+10
700 23 1.49773e+10
800 23 1.71226e+10
900 23 1.92663e+10
1000 23 2.14071e+10
2000 23 4.28148e+10
3000 23 6.39418e+10
4000 23 8.50578e+10
5000 23 1.06135e+11
6000 23 1.27205e+11
7000 23 1.4823e+11
8000 23 1.69185e+11
9000 23 1.90124e+11
10000 23 2.11057e+11
1 24 2.24108e+07
10 24 2.13562e+08
20 24 4.22485e+08
30 24 6.35385e+08
40 24 8.40736e+08
50 24 1.05041e+09
60 24 1.26238e+09
70 24 1.47486e+09
80 24 1.68846e+09
90 24 1.89861e+09
100 24 2.11025e+09
200 24 4.26e+09
300 24 6.40562e+09
400 24 8.54591e+09
500 24 1.06894e+10
600 24 1.28386e+10
700 24 1.49853e+10
800 24 1.71291e+10
900 24 1.92737e+10
1000 24 2.14146e+10
2000 24 4.28205e+10
3000 24 6.3946e+10
4000 24 8.50601e+10
5000 24 1.06136e+11
6000 24 1.27205e+11
7000 24 1.48229e+11
8000 24 1.69184e+11
9000 24 1.90123e+11
10000 24 2.11056e+11
1 25 2.14221e+07
10 25 2.15658e+08
20 25 4.2429e+08
30 25 6.36879e+08
40 25 8.42585e+08
50 25 1.05389e+09
60 25 1.26447e+09
70 25 1.47793e+09
80 25 1.69097e+09
90 25 1.90066e+09
100 25 2.1112e+09
200 25 4.26197e+09
300 25 6.40836e+09
400 25 8.54798e+09
500 25 1.06932e+10
600 25 1.28411e+10
700 25 1.49878e+10
800 25 1.71324e+10
900 25 1.92761e+10
1000 25 2.14167e+10
2000 25 4.28228e+10
3000 25 6.39499e+10
4000 25 8.50648e+10
5000 25 1.06141e+11
6000 25 1.27212e+11
7000 25 1.48235e+11
8000 25 1.69189e+11
9000 25 1.90129e+11
10000 25 2.11061e+11
1 26 2.24672e+07
10 26 2.16726e+08
20 26 4.25524e+08
30 26 6.37579e+08
40 26 8.45987e+08
50 26 1.05868e+09
60 26 1.26891e+09
70 26 1.483e+09
80 26 1.69613e+09
90 26 1.90531e+09
100 26 2.11782e+09
200 26 4.27024e+09
300 26 6.41676e+09
400 26 8.55586e+09
500 26 1.06999e+10
600 26 1.28469e+10
700 26 1.49945e+10
800 26 1.71391e+10
900 26 1.92837e+10
1000 26 2.14243e+10
2000 26 4.28275e+10
3000 26 6.39541e+10
4000 26 8.50686e+10
5000 26 1.06145e+11
6000 26 1.27216e+11
7000 26 1.48239e+11
8000 26 1.69193e+11
9000 26 1.90134e+11
10000 26 2.11064e+11
1 27 2.25045e+07
10 27 2.1449e+08
20 27 4.26309e+08
30 27 6.37905e+08
40 27 8.48935e+08
50 27 1.06114e+09
60 27 1.27049e+09
70 27 1.48493e+09
80 27 1.6984e+09
90 27 1.90625e+09
100 27 2.11862e+09
200 27 4.27254e+09
300 27 6.41939e+09
400 27 8.5575e+09
500 27 1.07027e+10
600 27 1.28503e+10
700 27 1.49966e+10
800 27 1.71412e+10
900 27 1.92859e+10
1000 27 2.14256e+10
2000 27 4.28298e+10
3000 27 6.3956e+10
4000 27 8.50695e+10
5000 27 1.06146e+11
6000 27 1.27215e+11
7000 27 1.48237e+11
8000 27 1.69191e+11
9000 27 1.90131e+11
10000 27 2.11062e+11
1 28 2.21656e+07
10 28 2.15571e+08
20 28 4.27865e+08
30 28 6.3887e+08
40 28 8.5237e+08
50 28 1.06637e+09
60 28 1.27606e+09
70 28 1.48982e+09
80 28 1.70293e+09
90 28 1.91191e+09
100 28 2.12499e+09
200 28 4.27918e+09
300 28 6.42364e+09
400 28 8.56513e+09
500 28 1.07083e+10
600 28 1.28571e+10
700 28 1.50035e+10
800 28 1.71471e+10
900 28 1.9292e+10
1000 28 2.14328e+10
2000 28 4.28339e+10
3000 28 6.39608e+10
4000 28 8.50748e+10
5000 28 1.06152e+11
6000 28 1.27222e+11
7000 28 1.48244e+11
8000 28 1.69197e+11
9000 28 1.90138e+11
10000 28 2.11068e+11
1 29 2.26533e+07
10 29 2.16304e+08
20 29 4.28158e+08
30 29 6.40881e+08
40 29 8.55121e+08
50 29 1.06909e+09
60 29 1.27697e+09
70 29 1.4931e+09
80 29 1.70586e+09
90 29 1.91361e+09
100 29 2.12613e+09
200 29 4.28183e+09
300 29 6.42618e+09
400 29 8.56837e+09
500 29 1.07116e+10
600 29 1.28597e+10
700 29 1.50059e+10
800 29 1.71506e+10
900 29 1.9295e+10
1000 29 2.14348e+10
2000 29 4.28374e+10
3000 29 6.39633e+10
4000 29 8.50766e+10
5000 29 1.06153e+11
6000 29 1.27223e+11
7000 29 1.48244e+11
8000 29 1.69197e+11
9000 29 1.90137e+11
10000 29 2.11072e+11
1 3 2.27575e+07
10 3 2.13698e+08
20 3 4.218e+08
30 3 6.32129e+08
40 3 8.39257e+08
50 3 1.04514e+09
60 3 1.2602e+09
70 3 1.46725e+09
80 3 1.67199e+09
90 3 1.87758e+09
100 3 2.08564e+09
200 3 4.16082e+09
300 3 6.30937e+09
400 3 8.45024e+09
500 3 1.05907e+10
600 3 1.27359e+10
700 3 1.48823e+10
800 3 1.703e+10
900 3 1.9174e+10
1000 3 2.13173e+10
2000 3 4.27431e+10
3000 3 6.38717e+10
4000 3 8.49871e+10
5000 3 1.06063e+11
6000 3 1.27134e+11
7000 3 1.48165e+11
8000 3 1.69119e+11
9000 3 1.90057e+11
10000 3 2.10989e+11
1 30 2.28689e+07
10 30 2.16635e+08
20 30 4.31266e+08
30 30 6.44245e+08
40 30 8.57511e+08
50 30 1.07239e+09
60 30 1.27949e+09
70 30 1.49568e+09
80 30 1.70783e+09
90 30 1.91777e+09
100 30 2.13205e+09
200 30 4.28787e+09
300 30 6.43082e+09
400 30 8.57362e+09
500 30 1.0716e+10
600 30 1.28659e+10
700 30 1.5012e+10
800 30 1.71553e+10
900 30 1.92999e+10
1000 30 2.14409e+10
2000 30 4.28398e+10
3000 30 6.39661e+10
4000 30 8.50802e+10
5000 30 1.06156e+11
6000 30 1.27226e+11
7000 30 1.48246e+11
8000 30 1.692e+11
9000 30 1.90139e+11
10000 30 2.11075e+11
1 31 2.37642e+07
10 31 2.17268e+08
20 31 4.32177e+08
30 31 6.45112e+08
40 31 8.58639e+08
50 31 1.07292e+09
60 31 1.28079e+09
70 31 1.49643e+09
80 31 1.70848e+09
90 31 1.91955e+09
100 31 2.13283e+09
200 31 4.28901e+09
300 31 6.43156e+09
400 31 8.57484e+09
500 31 1.07176e+10
600 31 1.28674e+10
700 31 1.5013e+10
800 31 1.7157e+10
900 31 1.93016e+10
1000 31 2.14424e+10
2000 31 4.28418e+10
3000 31 6.39682e+10
4000 31 8.50824e+10
5000 31 1.06159e+11
6000 31 1.2723e+11
7000 31 1.48251e+11
8000 31 1.69204e+11
9000 31 1.90143e+11
10000 31 2.11078e+11
1 32 2.33334e+07
10 32 2.20364e+08
20 32 4.34132e+08
30 32 6.48396e+08
40 32 8.61445e+08
50 32 1.07503e+09
60 32 1.28843e+09
70 32 1.4992e+09
80 32 1.71221e+09
90 32 1.92342e+09
100 32 2.13835e+09
200 32 4.29449e+09
300 32 6.4347e+09
400 32 8.57893e+09
500 32 1.07212e+10
600 32 1.28708e+10
700 32 1.5018e+10
800 32 1.71601e+10
900 32 1.93042e+10
1000 32 2.1446e+10
2000 32 4.28424e+10
3000 32 6.39689e+10
4000 32 8.50829e+10
5000 32 1.06159e+11
6000 32 1.2723e+11
7000 32 1.4825e+11
8000 32 1.69204e+11
9000 32 1.90144e+11
10000 32 2.11079e+11
1 33 2.35384e+07
10 33 2.2122e+08
20 33 4.35136e+08
30 33 6.50464e+08
40 33 8.63323e+08
50 33 1.07682e+09
60 33 1.28985e+09
70 33 1.50363e+09
80 33 1.71389e+09
90 33 1.92497e+09
100 33 2.13999e+09
200 33 4.29627e+09
300 33 6.436e+09
400 33 8.58117e+09
500 33 1.07239e+10
600 33 1.28729e+10
700 33 1.502e+10
800 33 1.71622e+10
900 33 1.93066e+10
1000 33 2.14483e+10
2000 33 4.28445e+10
3000 33 6.39717e+10
4000 33 8.50863e+10
5000 33 1.06163e+11
6000 33 1.27234e+11
7000 33 1.48256e+11
8000 33 1.6921e+11
9000 33 1.9015e+11
10000 33 2.11086e+11
1 34 2.37317e+07
10 34 2.21734e+08
20 34 4.35751e+08
30 34 6.51194e+08
40 34 8.64047e+08
50 34 1.07772e+09
60 34 1.29085e+09
70 34 1.50473e+09
80 34 1.71492e+09
90 34 1.92863e+09
100 34 2.14399e+09
200 34 4.29976e+09
300 34 6.43886e+09
400 34 8.58427e+09
500 34 1.07264e+10
600 34 1.28756e+10
700 34 1.50226e+10
800 34 1.71643e+10
900 34 1.93093e+10
1000 34 2.14518e+10
2000 34 4.28456e+10
3000 34 6.39729e+10
4000 34 8.5088e+10
5000 34 1.06166e+11
6000 34 1.27237e+11
7000 34 1.48259e+11
8000 34 1.69214e+11
9000 34 1.90155e+11
10000 34 2.1109e+11
1 35 2.31974e+07
10 35 2.2089e+08
20 35 4.38423e+08
30 35 6.54289e+08
40 35 8.65975e+08
50 35 1.07953e+09
60 35 1.29373e+09
70 35 1.50528e+09
80 35 1.71763e+09
90 35 1.93102e+09
100 35 2.14642e+09
200 35 4.30237e+09
300 35 6.44125e+09
400 35 8.58658e+09
500 35 1.07285e+10
600 35 1.28778e+10
700 35 1.50249e+10
800 35 1.7167e+10
900 35 1.93114e+10
1000 35 2.1454e+10
2000 35 4.28467e+10
3000 35 6.39725e+10
4000 35 8.50863e+10
5000 35 1.06163e+11
6000 35 1.27232e+11
7000 35 1.48253e+11
8000 35 1.69206e+11
9000 35 1.90146e+11
10000 35 2.11078e+11
1 36 2.36499e+07
10 36 2.21842e+08
20 36 4.39408e+08
30 36 6.55556e+08
40 36 8.66957e+08
50 36 1.08066e+09
60 36 1.29499e+09
70 36 1.50651e+09
80 36 1.71931e+09
90 36 1.93574e+09
100 36 2.15122e+09
200 36 4.30725e+09
300 36 6.44414e+09
400 36 8.59117e+09
500 36 1.07334e+10
600 36 1.28827e+10
700 36 1.50299e+10
800 36 1.71711e+10
900 36 1.93152e+10
1000 36 2.14596e+10
2000 36 4.28493e+10
3000 36 6.39765e+10
4000 36 8.50917e+10
5000 36 1.06169e+11
6000 36 1.2724e+11
7000 36 1.48263e+11
8000 36 1.69218e+11
9000 36 1.90159e+11
10000 36 2.11093e+11
1 37 2.38868e+07
10 37 2.19741e+08
20 37 4.36533e+08
30 37 6.52413e+08
40 37 8.63933e+08
50 37 1.07838e+09
60 37 1.29517e+09
70 37 1.50669e+09
80 37 1.71965e+09
90 37 1.93627e+09
100 37 2.15238e+09
200 37 4.30841e+09
300 37 6.44593e+09
400 37 8.5919e+09
500 37 1.07346e+10
600 37 1.28836e+10
700 37 1.50309e+10
800 37 1.71729e+10
900 37 1.93174e+10
1000 37 2.14615e+10
2000 37 4.28478e+10
3000 37 6.39751e+10
4000 37 8.50903e+10
5000 37 1.06168e+11
6000 37 1.27239e+11
7000 37 1.48261e+11
8000 37 1.69216e+11
9000 37 1.90158e+11
10000 37 2.11093e+11
1 38 2.2588e+07
10 38 2.15793e+08
20 38 4.33513e+08
30 38 6.4898e+08
40 38 8.60359e+08
50 38 1.07737e+09
60 38 1.2975e+09
70 38 1.50844e+09
80 38 1.72298e+09
90 38 1.94036e+09
100 38 2.15638e+09
200 38 4.31267e+09
300 38 6.4488e+09
400 38 8.59509e+09
500 38 1.07379e+10
600 38 1.28869e+10
700 38 1.50342e+10
800 38 1.7176e+10
900 38 1.932e+10
1000 38 2.14654e+10
2000 38 4.2843e+10
3000 38 6.39688e+10
4000 38 8.50823e+10
5000 38 1.06158e+11
6000 38 1.27228e+11
7000 38 1.48248e+11
8000 38 1.69202e+11
9000 38 1.90141e+11
10000 38 2.11076e+11
1 39 2.26032e+07
10 39 2.1462e+08
20 39 4.28808e+08
30 39 6.43832e+08
40 39 8.61527e+08
50 39 1.08047e+09
60 39 1.2995e+09
70 39 1.51057e+09
80 39 1.72568e+09
90 39 1.9436e+09
100 39 2.15987e+09
200 39 4.3161e+09
300 39 6.45186e+09
400 39 8.59822e+09
500 39 1.07413e+10
600 39 1.28905e+10
700 39 1.50377e+10
800 39 1.71793e+10
900 39 1.93233e+10
1000 39 2.14688e+10
2000 39 4.28386e+10
3000 39 6.39641e+10
4000 39 8.50776e+10
5000 39 1.06153e+11
6000 39 1.27223e+11
7000 39 1.48243e+11
8000 39 1.69196e+11
9000 39 1.90136e+11
10000 39 2.11071e+11
1 4 2.20397e+07
10 4 2.13494e+08
20 4 4.16788e+08
30 4 6.27187e+08
40 4 8.3513e+08
50 4 1.04004e+09
60 4 1.25628e+09
70 4 1.46413e+09
80 4 1.66747e+09
90 4 1.87302e+09
100 4 2.07901e+09
200 4 4.16156e+09
300 4 6.31546e+09
400 4 8.45264e+09
500 4 1.0593e+10
600 4 1.27381e+10
700 4 1.48838e+10
800 4 1.70324e+10
900 4 1.91764e+10
1000 4 2.13197e+10
2000 4 4.27453e+10
3000 4 6.38749e+10
4000 4 8.49921e+10
5000 4 1.06068e+11
6000 4 1.27139e+11
7000 4 1.48172e+11
8000 4 1.69126e+11
9000 4 1.90063e+11
10000 4 2.10994e+11
1 40 2.21106e+07
10 40 2.14944e+08
20 40 4.26701e+08
30 40 6.44007e+08
40 40 8.62566e+08
50 40 1.0815e+09
60 40 1.29902e+09
70 40 1.51098e+09
80 40 1.72668e+09
90 40 1.9447e+09
100 40 2.16094e+09
200 40 4.31651e+09
300 40 6.45297e+09
400 40 8.59911e+09
500 40 1.07421e+10
600 40 1.2891e+10
700 40 1.50382e+10
800 40 1.71798e+10
900 40 1.93236e+10
1000 40 2.14689e+10
2000 40 4.28346e+10
3000 40 6.39621e+10
4000 40 8.50773e+10
5000 40 1.06155e+11
6000 40 1.27227e+11
7000 40 1.48248e+11
8000 40 1.69204e+11
9000 40 1.90144e+11
10000 40 2.11081e+11
1 41 2.29223e+07
10 41 2.15286e+08
20 41 4.26668e+08
30 41 6.44794e+08
40 41 8.63168e+08
50 41 1.08199e+09
60 41 1.29635e+09
70 41 1.51e+09
80 41 1.72724e+09
90 41 1.94521e+09
100 41 2.16158e+09
200 41 4.31691e+09
300 41 6.45355e+09
400 41 8.59987e+09
500 41 1.0743e+10
600 41 1.2892e+10
700 41 1.50394e+10
800 41 1.71811e+10
900 41 1.93248e+10
1000 41 2.14706e+10
2000 41 4.283e+10
3000 41 6.39564e+10
4000 41 8.50713e+10
5000 41 1.06147e+11
6000 41 1.27218e+11
7000 41 1.4824e+11
8000 41 1.69194e+11
9000 41 1.90133e+11
10000 41 2.11063e+11
1 42 2.23556e+07
10 42 2.16701e+08
20 42 4.28184e+08
30 42 6.4583e+08
40 42 8.62443e+08
50 42 1.08068e+09
60 42 1.29366e+09
70 42 1.50793e+09
80 42 1.72575e+09
90 42 1.94345e+09
100 42 2.15927e+09
200 42 4.31275e+09
300 42 6.44946e+09
400 42 8.59513e+09
500 42 1.07387e+10
600 42 1.28864e+10
700 42 1.50339e+10
800 42 1.71757e+10
900 42 1.93195e+10
1000 42 2.14644e+10
2000 42 4.28218e+10
3000 42 6.39476e+10
4000 42 8.50626e+10
5000 42 1.06138e+11
6000 42 1.27208e+11
7000 42 1.48231e+11
8000 42 1.69184e+11
9000 42 1.90123e+11
10000 42 2.1105e+11
1 43 2.34458e+07
10 43 2.17627e+08
20 43 4.29505e+08
30 43 6.46639e+08
40 43 8.63376e+08
50 43 1.08187e+09
60 43 1.29472e+09
70 43 1.50914e+09
80 43 1.72701e+09
90 43 1.9447e+09
100 43 2.16063e+09
200 43 4.31147e+09
300 43 6.45127e+09
400 43 8.59675e+09
500 43 1.07406e+10
600 43 1.28882e+10
700 43 1.50365e+10
800 43 1.71781e+10
900 43 1.93219e+10
1000 43 2.14675e+10
2000 43 4.28165e+10
3000 43 6.39425e+10
4000 43 8.5057e+10
5000 43 1.06133e+11
6000 43 1.27203e+11
7000 43 1.48227e+11
8000 43 1.69181e+11
9000 43 1.9012e+11
10000 43 2.11048e+11
1 44 2.19516e+07
10 44 2.18021e+08
20 44 4.30909e+08
30 44 6.45907e+08
40 44 8.62397e+08
50 44 1.08078e+09
60 44 1.29211e+09
70 44 1.50793e+09
80 44 1.72533e+09
90 44 1.94379e+09
100 44 2.16007e+09
200 44 4.31327e+09
300 44 6.45279e+09
400 44 8.59892e+09
500 44 1.0742e+10
600 44 1.289e+10
700 44 1.50376e+10
800 44 1.71797e+10
900 44 1.93235e+10
1000 44 2.1468e+10
2000 44 4.28113e+10
3000 44 6.39378e+10
4000 44 8.50532e+10
5000 44 1.06129e+11
6000 44 1.272e+11
7000 44 1.48225e+11
8000 44 1.69179e+11
9000 44 1.90119e+11
10000 44 2.11049e+11
1 45 2.28866e+07
10 45 2.19416e+08
20 45 4.32318e+08
30 45 6.46554e+08
40 45 8.63549e+08
50 45 1.08187e+09
60 45 1.29369e+09
70 45 1.50931e+09
80 45 1.72688e+09
90 45 1.9452e+09
100 45 2.16151e+09
200 45 4.31486e+09
300 45 6.45416e+09
400 45 8.60031e+09
500 45 1.07438e+10
600 45 1.2892e+10
700 45 1.50398e+10
800 45 1.71819e+10
900 45 1.93259e+10
1000 45 2.14707e+10
2000 45 4.28057e+10
3000 45 6.39323e+10
4000 45 8.50476e+10
5000 45 1.06123e+11
6000 45 1.27193e+11
7000 45 1.48219e+11
8000 45 1.69172e+11
9000 45 1.90111e+11
10000 45 2.11043e+11
1 46 2.32535e+07
10 46 2.20475e+08
20 46 4.3328e+08
30 46 6.47167e+08
40 46 8.64085e+08
50 46 1.0824e+09
60 46 1.29451e+09
70 46 1.50999e+09
80 46 1.72756e+09
90 46 1.94588e+09
100 46 2.16215e+09
200 46 4.31589e+09
300 46 6.45491e+09
400 46 8.60094e+09
500 46 1.07445e+10
600 46 1.28927e+10
700 46 1.50404e+10
800 46 1.71826e+10
900 46 1.93266e+10
1000 46 2.14713e+10
2000 46 4.28013e+10
3000 46 6.39272e+10
4000 46 8.50426e+10
5000 46 1.06118e+11
6000 46 1.27188e+11
7000 46 1.48215e+11
8000 46 1.69169e+11
9000 46 1.90108e+11
10000 46 2.11041e+11
1 47 2.28257e+07
10 47 2.19612e+08
20 47 4.33518e+08
30 47 6.44805e+08
40 47 8.62988e+08
50 47 1.08145e+09
60 47 1.29369e+09
70 47 1.5091e+09
80 47 1.72685e+09
90 47 1.94498e+09
100 47 2.16127e+09
200 47 4.31664e+09
300 47 6.45334e+09
400 47 8.59957e+09
500 47 1.07432e+10
600 47 1.28915e+10
700 47 1.50389e+10
800 47 1.71811e+10
900 47 1.93252e+10
1000 47 2.14701e+10
2000 47 4.2794e+10
3000 47 6.39211e+10
4000 47 8.50371e+10
5000 47 1.06113e+11
6000 47 1.27183e+11
7000 47 1.48211e+11
8000 47 1.69164e+11
9000 47 1.90103e+11
10000 47 2.11038e+11
1 48 2.31711e+07
10 48 2.20316e+08
20 48 4.34292e+08
30 48 6.45694e+08
40 48 8.63602e+08
50 48 1.08214e+09
60 48 1.29448e+09
70 48 1.5098e+09
80 48 1.7275e+09
90 48 1.94562e+09
100 48 2.16195e+09
200 48 4.31726e+09
300 48 6.45416e+09
400 48 8.60054e+09
500 48 1.0744e+10
600 48 1.28924e+10
700 48 1.504e+10
800 48 1.71822e+10
900 48 1.93263e+10
1000 48 2.14712e+10
2000 48 4.27897e+10
3000 48 6.39163e+10
4000 48 8.50328e+10
5000 48 1.06109e+11
6000 48 1.2718e+11
7000 48 1.48208e+11
8000 48 1.69163e+11
9000 48 1.90103e+11
10000 48 2.11038e+11
1 49 2.30543e+07
10 49 2.16468e+08
20 49 4.3066e+08
30 49 6.40717e+08
40 49 8.58463e+08
50 49 1.07698e+09
60 49 1.28976e+09
70 49 1.50451e+09
80 49 1.72223e+09
90 49 1.94043e+09
100 49 2.15673e+09
200 49 4.31293e+09
300 49 6.44887e+09
400 49 8.59526e+09
500 49 1.07389e+10
600 49 1.28869e+10
700 49 1.50344e+10
800 49 1.71765e+10
900 49 1.93208e+10
1000 49 2.14654e+10
2000 49 4.2781e+10
3000 49 6.39076e+10
4000 49 8.50235e+10
5000 49 1.06099e+11
6000 49 1.27169e+11
7000 49 1.48199e+11
8000 49 1.69154e+11
9000 49 1.90093e+11
10000 49 2.11029e+11
1 5 2.21104e+07
10 5 2.1383e+08
20 5 4.18114e+08
30 5 6.24593e+08
40 5 8.30199e+08
50 5 1.03616e+09
60 5 1.25216e+09
70 5 1.4591e+09
80 5 1.66287e+09
90 5 1.86867e+09
100 5 2.074e+09
200 5 4.16883e+09
300 5 6.32199e+09
400 5 8.46027e+09
500 5 1.06e+10
600 5 1.27458e+10
700 5 1.48923e+10
800 5 1.70395e+10
900 5 1.91827e+10
1000 5 2.13269e+10
2000 5 4.2752e+10
3000 5 6.38801e+10
4000 5 8.49963e+10
5000 5 1.06072e+11
6000 5 1.27143e+11
7000 5 1.48175e+11
8000 5 1.69128e+11
9000 5 1.90067e+11
10000 5 2.10997e+11
1 50 2.20272e+07
10 50 2.11572e+08
20 50 4.2601e+08
30 50 6.36133e+08
40 50 8.53351e+08
50 50 1.07207e+09
60 50 1.28547e+09
70 50 1.50023e+09
80 50 1.71694e+09
90 50 1.93534e+09
100 50 2.15181e+09
200 50 4.30778e+09
300 50 6.44377e+09
400 50 8.59027e+09
500 50 1.07333e+10
600 50 1.28816e+10
700 50 1.50288e+10
800 50 1.71706e+10
900 50 1.93149e+10
1000 50 2.14594e+10
2000 50 4.27737e+10
3000 50 6.39006e+10
4000 50 8.50177e+10
5000 50 1.06093e+11
6000 50 1.27164e+11
7000 50 1.48193e+11
8000 50 1.69148e+11
9000 50 1.90086e+11
10000 50 2.11022e+11
1 51 2.06497e+07
10 51 2.07723e+08
20 51 4.21689e+08
30 51 6.30941e+08
40 51 8.45685e+08
50 51 1.06429e+09
60 51 1.27846e+09
70 51 1.49314e+09
80 51 1.70923e+09
90 51 1.92733e+09
100 51 2.14404e+09
200 51 4.30025e+09
300 51 6.43635e+09
400 51 8.58303e+09
500 51 1.07256e+10
600 51 1.28743e+10
700 51 1.50217e+10
800 51 1.71633e+10
900 51 1.93083e+10
1000 51 2.14527e+10
2000 51 4.27683e+10
3000 51 6.38955e+10
4000 51 8.50112e+10
5000 51 1.06086e+11
6000 51 1.27157e+11
7000 51 1.48187e+11
8000 51 1.69142e+11
9000 51 1.9008e+11
10000 51 2.11012e+11
1 52 2.04587e+07
10 52 2.0695e+08
20 52 4.16522e+08
30 52 6.24004e+08
40 52 8.37383e+08
50 52 1.05529e+09
60 52 1.27031e+09
70 52 1.4855e+09
80 52 1.7009e+09
90 52 1.9179e+09
100 52 2.13478e+09
200 52 4.29083e+09
300 52 6.42799e+09
400 52 8.57428e+09
500 52 1.07165e+10
600 52 1.28659e+10
700 52 1.50127e+10
800 52 1.71547e+10
900 52 1.93e+10
1000 52 2.14433e+10
2000 52 4.2762e+10
3000 52 6.38887e+10
4000 52 8.50038e+10
5000 52 1.06078e+11
6000 52 1.2715e+11
7000 52 1.4818e+11
8000 52 1.69134e+11
9000 52 1.90073e+11
10000 52 2.11001e+11
1 53 2.13963e+07
10 53 2.08954e+08
20 53 4.11834e+08
30 53 6.18175e+08
40 53 8.28764e+08
50 53 1.04618e+09
60 53 1.26241e+09
70 53 1.47765e+09
80 53 1.69239e+09
90 53 1.90896e+09
100 53 2.12589e+09
200 53 4.28206e+09
300 53 6.41938e+09
400 53 8.56515e+09
500 53 1.07075e+10
600 53 1.28568e+10
700 53 1.50036e+10
800 53 1.71453e+10
900 53 1.9291e+10
1000 53 2.14339e+10
2000 53 4.27524e+10
3000 53 6.38779e+10
4000 53 8.49946e+10
5000 53 1.06068e+11
6000 53 1.2714e+11
7000 53 1.48171e+11
8000 53 1.69126e+11
9000 53 1.90065e+11
10000 53 2.10994e+11
1 54 2.20246e+07
10 54 2.09319e+08
20 54 4.12737e+08
30 54 6.13174e+08
40 54 8.21263e+08
50 54 1.03807e+09
60 54 1.25499e+09
70 54 1.47102e+09
80 54 1.68479e+09
90 54 1.90073e+09
100 54 2.11759e+09
200 54 4.27379e+09
300 54 6.41157e+09
400 54 8.55742e+09
500 54 1.06997e+10
600 54 1.28496e+10
700 54 1.49961e+10
800 54 1.7138e+10
900 54 1.92843e+10
1000 54 2.14264e+10
2000 54 4.2748e+10
3000 54 6.38736e+10
4000 54 8.49893e+10
5000 54 1.06061e+11
6000 54 1.27136e+11
7000 54 1.48165e+11
8000 54 1.69121e+11
9000 54 1.90059e+11
10000 54 2.10989e+11
1 55 2.14067e+07
10 55 2.06098e+08
20 55 4.09458e+08
30 55 6.09231e+08
40 55 8.14493e+08
50 55 1.02915e+09
60 55 1.24677e+09
70 55 1.46482e+09
80 55 1.67731e+09
90 55 1.8926e+09
100 55 2.10914e+09
200 55 4.26565e+09
300 55 6.40338e+09
400 55 8.54908e+09
500 55 1.06914e+10
600 55 1.28411e+10
700 55 1.49872e+10
800 55 1.71291e+10
900 55 1.92758e+10
1000 55 2.14174e+10
2000 55 4.27389e+10
3000 55 6.38649e+10
4000 55 8.49812e+10
5000 55 1.06054e+11
6000 55 1.27128e+11
7000 55 1.48159e+11
8000 55 1.69114e+11
9000 55 1.90053e+11
10000 55 2.10985e+11
1 56 2.18938e+07
10 56 2.0513e+08
20 56 4.06707e+08
30 56 6.11318e+08
40 56 8.13279e+08
50 56 1.02087e+09
60 56 1.24141e+09
70 56 1.45711e+09
80 56 1.66966e+09
90 56 1.88398e+09
100 56 2.10099e+09
200 56 4.25632e+09
300 56 6.39568e+09
400 56 8.54028e+09
500 56 1.06832e+10
600 56 1.2833e+10
700 56 1.49784e+10
800 56 1.71216e+10
900 56 1.92677e+10
1000 56 2.14093e+10
2000 56 4.27336e+10
3000 56 6.38594e+10
4000 56 8.49761e+10
5000 56 1.06048e+11
6000 56 1.27124e+11
7000 56 1.48155e+11
8000 56 1.6911e+11
9000 56 1.90048e+11
10000 56 2.10982e+11
1 57 2.19705e+07
10 57 2.04793e+08
20 57 4.06853e+08
30 57 6.1257e+08
40 57 8.17285e+08
50 57 1.02298e+09
60 57 1.2453e+09
70 57 1.45032e+09
80 57 1.663e+09
90 57 1.87576e+09
100 57 2.09271e+09
200 57 4.24859e+09
300 57 6.3883e+09
400 57 8.53246e+09
500 57 1.06751e+10
600 57 1.28258e+10
700 57 1.49709e+10
800 57 1.71143e+10
900 57 1.92599e+10
1000 57 2.14019e+10
2000 57 4.27273e+10
3000 57 6.38532e+10
4000 57 8.497e+10
5000 57 1.06041e+11
6000 57 1.27118e+11
7000 57 1.48149e+11
8000 57 1.69104e+11
9000 57 1.90043e+11
10000 57 2.10977e+11
1 58 2.13058e+07
10 58 2.03704e+08
20 58 4.05192e+08
30 58 6.13377e+08
40 58 8.21462e+08
50 58 1.0274e+09
60 58 1.25011e+09
70 58 1.45118e+09
80 58 1.6558e+09
90 58 1.86744e+09
100 58 2.08382e+09
200 58 4.23984e+09
300 58 6.37998e+09
400 58 8.52355e+09
500 58 1.06662e+10
600 58 1.2817e+10
700 58 1.49616e+10
800 58 1.71056e+10
900 58 1.92517e+10
1000 58 2.13923e+10
2000 58 4.27201e+10
3000 58 6.38458e+10
4000 58 8.49621e+10
5000 58 1.06031e+11
6000 58 1.2711e+11
7000 58 1.48141e+11
8000 58 1.69095e+11
9000 58 1.90034e+11
10000 58 2.1097e+11
1 59 2.11636e+07
10 59 2.06274e+08
20 59 4.06122e+08
30 59 6.16394e+08
40 59 8.26457e+08
50 59 1.03388e+09
60 59 1.25455e+09
70 59 1.45407e+09
80 59 1.65817e+09
90 59 1.86186e+09
100 59 2.07609e+09
200 59 4.23252e+09
300 59 6.3721e+09
400 59 8.5159e+09
500 59 1.06587e+10
600 59 1.28095e+10
700 59 1.49539e+10
800 59 1.7098e+10
900 59 1.92453e+10
1000 59 2.13848e+10
2000 59 4.27131e+10
3000 59 6.38397e+10
4000 59 8.49549e+10
5000 59 1.06023e+11
6000 59 1.27103e+11
7000 59 1.48133e+11
8000 59 1.69088e+11
9000 59 1.90027e+11
10000 59 2.10961e+11
1 6 2.15506e+07
10 6 2.15164e+08
20 6 4.20717e+08
30 6 6.2677e+08
40 6 8.32317e+08
50 6 1.04058e+09
60 6 1.24234e+09
70 6 1.45325e+09
80 6 1.65833e+09
90 6 1.8628e+09
100 6 2.06845e+09
200 6 4.17029e+09
300 6 6.32507e+09
400 6 8.46259e+09
500 6 1.06023e+10
600 6 1.27507e+10
700 6 1.48945e+10
800 6 1.7042e+10
900 6 1.9185e+10
1000 6 2.13296e+10
2000 6 4.27548e+10
3000 6 6.38827e+10
4000 6 8.50002e+10
5000 6 1.06075e+11
6000 6 1.27146e+11
7000 6 1.48178e+11
8000 6 1.69132e+11
9000 6 1.90071e+11
10000 6 2.10998e+11
1 60 2.09104e+07
10 60 2.0607e+08
20 60 4.06469e+08
30 60 6.1651e+08
40 60 8.27769e+08
50 60 1.03338e+09
60 60 1.2543e+09
70 60 1.45393e+09
80 60 1.65749e+09
90 60 1.86159e+09
100 60 2.06811e+09
200 60 4.22488e+09
300 60 6.36514e+09
400 60 8.50833e+09
500 60 1.06523e+10
600 60 1.28028e+10
700 60 1.49469e+10
800 60 1.70918e+10
900 60 1.92391e+10
1000 60 2.13784e+10
2000 60 4.27109e+10
3000 60 6.38371e+10
4000 60 8.49543e+10
5000 60 1.06022e+11
6000 60 1.27104e+11
7000 60 1.48134e+11
8000 60 1.6909e+11
9000 60 1.9003e+11
10000 60 2.10965e+11
1 61 2.11816e+07
10 61 2.06463e+08
20 61 4.0822e+08
30 61 6.19873e+08
40 61 8.29003e+08
50 61 1.03585e+09
60 61 1.2514e+09
70 61 1.4512e+09
80 61 1.65461e+09
90 61 1.85881e+09
100 61 2.06522e+09
200 61 4.21659e+09
300 61 6.35937e+09
400 61 8.50149e+09
500 61 1.06454e+10
600 61 1.2794e+10
700 61 1.49386e+10
800 61 1.70842e+10
900 61 1.923e+10
1000 61 2.13707e+10
2000 61 4.27013e+10
3000 61 6.38278e+10
4000 61 8.49424e+10
5000 61 1.06009e+11
6000 61 1.2709e+11
7000 61 1.48119e+11
8000 61 1.69074e+11
9000 61 1.90013e+11
10000 61 2.10942e+11
1 62 2.14071e+07
10 62 2.07319e+08
20 62 4.10236e+08
30 62 6.20757e+08
40 62 8.29695e+08
50 62 1.03667e+09
60 62 1.24897e+09
70 62 1.44845e+09
80 62 1.65125e+09
90 62 1.85555e+09
100 62 2.06182e+09
200 62 4.2084e+09
300 62 6.35162e+09
400 62 8.49356e+09
500 62 1.06384e+10
600 62 1.27861e+10
700 62 1.49301e+10
800 62 1.70761e+10
900 62 1.92238e+10
1000 62 2.13627e+10
2000 62 4.26942e+10
3000 62 6.38203e+10
4000 62 8.49352e+10
5000 62 1.06002e+11
6000 62 1.27082e+11
7000 62 1.48111e+11
8000 62 1.69066e+11
9000 62 1.90004e+11
10000 62 2.10929e+11
1 63 2.23256e+07
10 63 2.0823e+08
20 63 4.12955e+08
30 63 6.21504e+08
40 63 8.30553e+08
50 63 1.0379e+09
60 63 1.24631e+09
70 63 1.44614e+09
80 63 1.64944e+09
90 63 1.85475e+09
100 63 2.06282e+09
200 63 4.20143e+09
300 63 6.34503e+09
400 63 8.48667e+09
500 63 1.0632e+10
600 63 1.27784e+10
700 63 1.49225e+10
800 63 1.70685e+10
900 63 1.92137e+10
1000 63 2.1355e+10
2000 63 4.26881e+10
3000 63 6.38158e+10
4000 63 8.49317e+10
5000 63 1.05999e+11
6000 63 1.2708e+11
7000 63 1.4811e+11
8000 63 1.69066e+11
9000 63 1.90006e+11
10000 63 2.10932e+11
1 64 2.04678e+07
10 64 2.09674e+08
20 64 4.14396e+08
30 64 6.20819e+08
40 64 8.30398e+08
50 64 1.03946e+09
60 64 1.24304e+09
70 64 1.44317e+09
80 64 1.64935e+09
90 64 1.856e+09
100 64 2.06449e+09
200 64 4.19329e+09
300 64 6.33702e+09
400 64 8.47904e+09
500 64 1.06242e+10
600 64 1.27689e+10
700 64 1.49141e+10
800 64 1.70593e+10
900 64 1.92044e+10
1000 64 2.1345e+10
2000 64 4.26811e+10
3000 64 6.38085e+10
4000 64 8.49235e+10
5000 64 1.05989e+11
6000 64 1.27071e+11
7000 64 1.48101e+11
8000 64 1.69055e+11
9000 64 1.89995e+11
10000 64 2.10922e+11
1 65 2.12939e+07
10 65 2.11393e+08
20 65 4.17134e+08
30 65 6.21948e+08
40 65 8.31728e+08
50 65 1.04055e+09
60 65 1.24227e+09
70 65 1.44456e+09
80 65 1.65035e+09
90 65 1.85702e+09
100 65 2.06557e+09
200 65 4.18676e+09
300 65 6.33095e+09
400 65 8.47262e+09
500 65 1.06191e+10
600 65 1.27613e+10
700 65 1.49074e+10
800 65 1.70522e+10
900 65 1.91993e+10
1000 65 2.13382e+10
2000 65 4.26741e+10
3000 65 6.38017e+10
4000 65 8.49173e+10
5000 65 1.05983e+11
6000 65 1.27064e+11
7000 65 1.48094e+11
8000 65 1.69049e+11
9000 65 1.8999e+11
10000 65 2.10919e+11
1 66 2.20344e+07
10 66 2.12486e+08
20 66 4.18375e+08
30 66 6.22509e+08
40 66 8.32363e+08
50 66 1.04114e+09
60 66 1.24302e+09
70 66 1.44534e+09
80 66 1.65105e+09
90 66 1.85758e+09
100 66 2.06615e+09
200 66 4.17782e+09
300 66 6.32407e+09
400 66 8.46444e+09
500 66 1.06121e+10
600 66 1.27515e+10
700 66 1.48993e+10
800 66 1.70434e+10
900 66 1.9188e+10
1000 66 2.13303e+10
2000 66 4.26678e+10
3000 66 6.37959e+10
4000 66 8.49118e+10
5000 66 1.05978e+11
6000 66 1.27059e+11
7000 66 1.48091e+11
8000 66 1.69045e+11
9000 66 1.89984e+11
10000 66 2.10917e+11
1 67 2.19704e+07
10 67 2.11972e+08
20 67 4.20016e+08
30 67 6.23537e+08
40 67 8.32064e+08
50 67 1.04033e+09
60 67 1.24064e+09
70 67 1.44185e+09
80 67 1.64748e+09
90 67 1.85403e+09
100 67 2.06306e+09
200 67 4.17066e+09
300 67 6.31781e+09
400 67 8.45861e+09
500 67 1.0606e+10
600 67 1.27438e+10
700 67 1.48913e+10
800 67 1.70361e+10
900 67 1.91798e+10
1000 67 2.13228e+10
2000 67 4.26595e+10
3000 67 6.37874e+10
4000 67 8.49027e+10
5000 67 1.05968e+11
6000 67 1.27049e+11
7000 67 1.48081e+11
8000 67 1.69034e+11
9000 67 1.89973e+11
10000 67 2.10906e+11
1 68 2.18449e+07
10 68 2.13673e+08
20 68 4.21367e+08
30 68 6.24264e+08
40 68 8.32648e+08
50 68 1.04106e+09
60 68 1.24154e+09
70 68 1.44229e+09
80 68 1.64863e+09
90 68 1.85542e+09
100 68 2.06432e+09
200 68 4.16177e+09
300 68 6.30966e+09
400 68 8.45123e+09
500 68 1.05988e+10
600 68 1.27347e+10
700 68 1.4883e+10
800 68 1.70277e+10
900 68 1.91729e+10
1000 68 2.13147e+10
2000 68 4.26537e+10
3000 68 6.37823e+10
4000 68 8.48981e+10
5000 68 1.05963e+11
6000 68 1.27045e+11
7000 68 1.48078e+11
8000 68 1.69031e+11
9000 68 1.8997e+11
10000 68 2.10904e+11
1 69 2.1971e+07
10 69 2.14598e+08
20 69 4.22824e+08
30 69 6.24724e+08
40 69 8.32825e+08
50 69 1.04013e+09
60 69 1.23856e+09
70 69 1.43989e+09
80 69 1.64607e+09
90 69 1.85342e+09
100 69 2.06273e+09
200 69 4.1553e+09
300 69 6.30284e+09
400 69 8.44455e+09
500 69 1.05921e+10
600 69 1.27268e+10
700 69 1.48763e+10
800 69 1.70197e+10
900 69 1.91607e+10
1000 69 2.13078e+10
2000 69 4.26469e+10
3000 69 6.37757e+10
4000 69 8.48911e+10
5000 69 1.05957e+11
6000 69 1.27038e+11
7000 69 1.48071e+11
8000 69 1.69024e+11
9000 69 1.89963e+11
10000 69 2.10899e+11
1 7 2.24773e+07
10 7 2.1604e+08
20 7 4.21586e+08
30 7 6.27466e+08
40 7 8.33592e+08
50 7 1.04139e+09
60 7 1.2428e+09
70 7 1.44991e+09
80 7 1.65496e+09
90 7 1.85952e+09
100 7 2.06501e+09
200 7 4.17779e+09
300 7 6.32754e+09
400 7 8.46882e+09
500 7 1.06104e+10
600 7 1.27582e+10
700 7 1.49031e+10
800 7 1.70486e+10
900 7 1.91921e+10
1000 7 2.13373e+10
2000 7 4.27599e+10
3000 7 6.38872e+10
4000 7 8.50035e+10
5000 7 1.0608e+11
6000 7 1.2715e+11
7000 7 1.48181e+11
8000 7 1.69134e+11
9000 7 1.90073e+11
10000 7 2.11001e+11
1 70 2.2911e+07
10 70 2.15016e+08
20 70 4.23334e+08
30 70 6.23844e+08
40 70 8.28415e+08
50 70 1.03528e+09
60 70 1.23504e+09
70 70 1.44015e+09
80 70 1.64567e+09
90 70 1.85293e+09
100 70 2.06198e+09
200 70 4.15035e+09
300 70 6.29452e+09
400 70 8.43736e+09
500 70 1.05851e+10
600 70 1.27185e+10
700 70 1.4868e+10
800 70 1.701e+10
900 70 1.91541e+10
1000 70 2.13012e+10
2000 70 4.2641e+10
3000 70 6.37693e+10
4000 70 8.48853e+10
5000 70 1.0595e+11
6000 70 1.27031e+11
7000 70 1.48066e+11
8000 70 1.69019e+11
9000 70 1.89959e+11
10000 70 2.10893e+11
1 71 2.19564e+07
10 71 2.11628e+08
20 71 4.20428e+08
30 71 6.20564e+08
40 71 8.23644e+08
50 71 1.03013e+09
60 71 1.23452e+09
70 71 1.4433e+09
80 71 1.64908e+09
90 71 1.85621e+09
100 71 2.06501e+09
200 71 4.15531e+09
300 71 6.28977e+09
400 71 8.43064e+09
500 71 1.05787e+10
600 71 1.27117e+10
700 71 1.48624e+10
800 71 1.70043e+10
900 71 1.91463e+10
1000 71 2.12935e+10
2000 71 4.26339e+10
3000 71 6.37619e+10
4000 71 8.48777e+10
5000 71 1.05944e+11
6000 71 1.27024e+11
7000 71 1.48062e+11
8000 71 1.69011e+11
9000 71 1.89952e+11
10000 71 2.10885e+11
1 72 2.25796e+07
10 72 2.10215e+08
20 72 4.15981e+08
30 72 6.16112e+08
40 72 8.17034e+08
50 72 1.02422e+09
60 72 1.23737e+09
70 72 1.44637e+09
80 72 1.65207e+09
90 72 1.85914e+09
100 72 2.06807e+09
200 72 4.15952e+09
300 72 6.28042e+09
400 72 8.42217e+09
500 72 1.05685e+10
600 72 1.27034e+10
700 72 1.48531e+10
800 72 1.69947e+10
900 72 1.91389e+10
1000 72 2.12839e+10
2000 72 4.26275e+10
3000 72 6.37538e+10
4000 72 8.48714e+10
5000 72 1.05936e+11
6000 72 1.27017e+11
7000 72 1.48049e+11
8000 72 1.69004e+11
9000 72 1.89944e+11
10000 72 2.10878e+11
1 73 2.15216e+07
10 73 2.06678e+08
20 73 4.12877e+08
30 73 6.13406e+08
40 73 8.19914e+08
50 73 1.0288e+09
60 73 1.24117e+09
70 73 1.44914e+09
80 73 1.65497e+09
90 73 1.86233e+09
100 73 2.07059e+09
200 73 4.16522e+09
300 73 6.27475e+09
400 73 8.41771e+09
500 73 1.05615e+10
600 73 1.26986e+10
700 73 1.4846e+10
800 73 1.69893e+10
900 73 1.91343e+10
1000 73 2.12777e+10
2000 73 4.26218e+10
3000 73 6.37487e+10
4000 73 8.4866e+10
5000 73 1.0594e+11
6000 73 1.27013e+11
7000 73 1.48052e+11
8000 73 1.69003e+11
9000 73 1.89943e+11
10000 73 2.10877e+11
1 74 2.20026e+07
10 74 2.04369e+08
20 74 4.07647e+08
30 74 6.14681e+08
40 74 8.24913e+08
50 74 1.03375e+09
60 74 1.24552e+09
70 74 1.45217e+09
80 74 1.65921e+09
90 74 1.86689e+09
100 74 2.07461e+09
200 74 4.1703e+09
300 74 6.27656e+09
400 74 8.40875e+09
500 74 1.05509e+10
600 74 1.26898e+10
700 74 1.48345e+10
800 74 1.69778e+10
900 74 1.91238e+10
1000 74 2.12671e+10
2000 74 4.26171e+10
3000 74 6.37524e+10
4000 74 8.48682e+10
5000 74 1.05943e+11
6000 74 1.27015e+11
7000 74 1.48052e+11
8000 74 1.69006e+11
9000 74 1.89946e+11
10000 74 2.10876e+11
1 75 2.2116e+07
10 75 2.05252e+08
20 75 4.08689e+08
30 75 6.20818e+08
40 75 8.28225e+08
50 75 1.03735e+09
60 75 1.24795e+09
70 75 1.45443e+09
80 75 1.66158e+09
90 75 1.86923e+09
100 75 2.07645e+09
200 75 4.17501e+09
300 75 6.28024e+09
400 75 8.40448e+09
500 75 1.05448e+10
600 75 1.26852e+10
700 75 1.48283e+10
800 75 1.69729e+10
900 75 1.91195e+10
1000 75 2.12621e+10
2000 75 4.26227e+10
3000 75 6.3757e+10
4000 75 8.48722e+10
5000 75 1.05947e+11
6000 75 1.27019e+11
7000 75 1.48057e+11
8000 75 1.6901e+11
9000 75 1.89947e+11
10000 75 2.10879e+11
1 76 2.17533e+07
10 76 2.08011e+08
20 76 4.11561e+08
30 76 6.23524e+08
40 76 8.32144e+08
50 76 1.04223e+09
60 76 1.25184e+09
70 76 1.4583e+09
80 76 1.66566e+09
90 76 1.87329e+09
100 76 2.08063e+09
200 76 4.18035e+09
300 76 6.28478e+09
400 76 8.39532e+09
500 76 1.05357e+10
600 76 1.26757e+10
700 76 1.48183e+10
800 76 1.69622e+10
900 76 1.91093e+10
1000 76 2.12519e+10
2000 76 4.26273e+10
3000 76 6.37636e+10
4000 76 8.4878e+10
5000 76 1.05953e+11
6000 76 1.27025e+11
7000 76 1.48064e+11
8000 76 1.69016e+11
9000 76 1.89953e+11
10000 76 2.10884e+11
1 77 2.26321e+07
10 77 2.0881e+08
20 77 4.13915e+08
30 77 6.26494e+08
40 77 8.35892e+08
50 77 1.04582e+09
60 77 1.25535e+09
70 77 1.4615e+09
80 77 1.66901e+09
90 77 1.87709e+09
100 77 2.08355e+09
200 77 4.18544e+09
300 77 6.28854e+09
400 77 8.38939e+09
500 77 1.05277e+10
600 77 1.26702e+10
700 77 1.48121e+10
800 77 1.69565e+10
900 77 1.91028e+10
1000 77 2.12472e+10
2000 77 4.26313e+10
3000 77 6.37687e+10
4000 77 8.48831e+10
5000 77 1.0596e+11
6000 77 1.27029e+11
7000 77 1.48067e+11
8000 77 1.69018e+11
9000 77 1.8996e+11
10000 77 2.10888e+11
1 78 2.17967e+07
10 78 2.08136e+08
20 78 4.15245e+08
30 78 6.28045e+08
40 78 8.39434e+08
50 78 1.04907e+09
60 78 1.25759e+09
70 78 1.46365e+09
80 78 1.67143e+09
90 78 1.87923e+09
100 78 2.08567e+09
200 78 4.18959e+09
300 78 6.2928e+09
400 78 8.38228e+09
500 78 1.05179e+10
600 78 1.26629e+10
700 78 1.48024e+10
800 78 1.69477e+10
900 78 1.90952e+10
1000 78 2.12385e+10
2000 78 4.26378e+10
3000 78 6.37727e+10
4000 78 8.48868e+10
5000 78 1.05963e+11
6000 78 1.27037e+11
7000 78 1.48074e+11
8000 78 1.69026e+11
9000 78 1.89966e+11
10000 78 2.10895e+11
1 79 2.24842e+07
10 79 2.09831e+08
20 79 4.17319e+08
30 79 6.31691e+08
40 79 8.42992e+08
50 79 1.0529e+09
60 79 1.25991e+09
70 79 1.4667e+09
80 79 1.67446e+09
90 79 1.88176e+09
100 79 2.08807e+09
200 79 4.19411e+09
300 79 6.29772e+09
400 79 8.37695e+09
500 79 1.05122e+10
600 79 1.26581e+10
700 79 1.47951e+10
800 79 1.69436e+10
900 79 1.90912e+10
1000 79 2.12334e+10
2000 79 4.26427e+10
3000 79 6.37796e+10
4000 79 8.48943e+10
5000 79 1.0597e+11
6000 79 1.27044e+11
7000 79 1.48079e+11
8000 79 1.69036e+11
9000 79 1.89976e+11
10000 79 2.10907e+11
1 8 2.22858e+07
10 8 2.1516e+08
20 8 4.23513e+08
30 8 6.2934e+08
40 8 8.36837e+08
50 8 1.04348e+09
60 8 1.24706e+09
70 8 1.44741e+09
80 8 1.64987e+09
90 8 1.85406e+09
100 8 2.05927e+09
200 8 4.17844e+09
300 8 6.33109e+09
400 8 8.47082e+09
500 8 1.06118e+10
600 8 1.27601e+10
700 8 1.49059e+10
800 8 1.70513e+10
900 8 1.91943e+10
1000 8 2.13393e+10
2000 8 4.27627e+10
3000 8 6.389e+10
4000 8 8.50073e+10
5000 8 1.06083e+11
6000 8 1.27153e+11
7000 8 1.48185e+11
8000 8 1.69138e+11
9000 8 1.90076e+11
10000 8 2.11004e+11
1 80 2.09148e+07
10 80 2.10784e+08
20 80 4.17933e+08
30 80 6.32322e+08
40 80 8.43576e+08
50 80 1.05325e+09
60 80 1.26015e+09
70 80 1.46719e+09
80 80 1.67478e+09
90 80 1.88218e+09
100 80 2.08824e+09
200 80 4.19491e+09
300 80 6.29721e+09
400 80 8.3731e+09
500 80 1.05032e+10
600 80 1.26514e+10
700 80 1.47872e+10
800 80 1.69358e+10
900 80 1.90825e+10
1000 80 2.12267e+10
2000 80 4.26447e+10
3000 80 6.37814e+10
4000 80 8.48955e+10
5000 80 1.05971e+11
6000 80 1.27044e+11
7000 80 1.48079e+11
8000 80 1.69035e+11
9000 80 1.89975e+11
10000 80 2.10905e+11
1 81 2.15894e+07
10 81 2.11242e+08
20 81 4.18569e+08
30 81 6.33149e+08
40 81 8.44518e+08
50 81 1.05365e+09
60 81 1.26085e+09
70 81 1.46787e+09
80 81 1.67536e+09
90 81 1.8825e+09
100 81 2.08891e+09
200 81 4.19582e+09
300 81 6.29641e+09
400 81 8.3742e+09
500 81 1.04984e+10
600 81 1.26444e+10
700 81 1.47815e+10
800 81 1.69311e+10
900 81 1.90756e+10
1000 81 2.122e+10
2000 81 4.26492e+10
3000 81 6.37822e+10
4000 81 8.48985e+10
5000 81 1.05972e+11
6000 81 1.27046e+11
7000 81 1.48082e+11
8000 81 1.69034e+11
9000 81 1.89975e+11
10000 81 2.10907e+11
1 82 2.21058e+07
10 82 2.12298e+08
20 82 4.1889e+08
30 82 6.33457e+08
40 82 8.44035e+08
50 82 1.05228e+09
60 82 1.25826e+09
70 82 1.46467e+09
80 82 1.67199e+09
90 82 1.87929e+09
100 82 2.08546e+09
200 82 4.19507e+09
300 82 6.29155e+09
400 82 8.3741e+09
500 82 1.04892e+10
600 82 1.26352e+10
700 82 1.47756e+10
800 82 1.69247e+10
900 82 1.90693e+10
1000 82 2.12109e+10
2000 82 4.26511e+10
3000 82 6.37868e+10
4000 82 8.49004e+10
5000 82 1.05976e+11
6000 82 1.27045e+11
7000 82 1.48084e+11
8000 82 1.69034e+11
9000 82 1.89975e+11
10000 82 2.10904e+11
1 83 2.1722e+07
10 83 2.12963e+08
20 83 4.19926e+08
30 83 6.32151e+08
40 83 8.428e+08
50 83 1.05233e+09
60 83 1.25969e+09
70 83 1.46613e+09
80 83 1.67316e+09
90 83 1.88047e+09
100 83 2.08695e+09
200 83 4.19183e+09
300 83 6.29168e+09
400 83 8.37479e+09
500 83 1.04909e+10
600 83 1.26382e+10
700 83 1.47796e+10
800 83 1.69282e+10
900 83 1.90728e+10
1000 83 2.12182e+10
2000 83 4.26556e+10
3000 83 6.37905e+10
4000 83 8.49058e+10
5000 83 1.05981e+11
6000 83 1.27052e+11
7000 83 1.48091e+11
8000 83 1.69043e+11
9000 83 1.89982e+11
10000 83 2.10911e+11
1 84 2.15921e+07
10 84 2.13978e+08
20 84 4.21146e+08
30 84 6.32573e+08
40 84 8.43865e+08
50 84 1.05308e+09
60 84 1.26048e+09
70 84 1.46697e+09
80 84 1.67403e+09
90 84 1.88107e+09
100 84 2.08788e+09
200 84 4.1935e+09
300 84 6.29361e+09
400 84 8.38008e+09
500 84 1.05007e+10
600 84 1.26468e+10
700 84 1.47867e+10
800 84 1.6936e+10
900 84 1.90797e+10
1000 84 2.12275e+10
2000 84 4.26639e+10
3000 84 6.37976e+10
4000 84 8.49117e+10
5000 84 1.05988e+11
6000 84 1.27058e+11
7000 84 1.48095e+11
8000 84 1.69047e+11
9000 84 1.89987e+11
10000 84 2.10917e+11
1 85 2.17318e+07
10 85 2.14701e+08
20 85 4.22358e+08
30 85 6.33295e+08
40 85 8.44652e+08
50 85 1.05379e+09
60 85 1.26119e+09
70 85 1.46779e+09
80 85 1.67484e+09
90 85 1.88185e+09
100 85 2.08868e+09
200 85 4.19516e+09
300 85 6.29503e+09
400 85 8.38113e+09
500 85 1.05043e+10
600 85 1.26514e+10
700 85 1.47918e+10
800 85 1.69403e+10
900 85 1.90854e+10
1000 85 2.12316e+10
2000 85 4.26678e+10
3000 85 6.38024e+10
4000 85 8.49149e+10
5000 85 1.05992e+11
6000 85 1.27063e+11
7000 85 1.481e+11
8000 85 1.69052e+11
9000 85 1.89992e+11
10000 85 2.10921e+11
1 86 2.19551e+07
10 86 2.15361e+08
20 86 4.22997e+08
30 86 6.32976e+08
40 86 8.44267e+08
50 86 1.05348e+09
60 86 1.26118e+09
70 86 1.46799e+09
80 86 1.67538e+09
90 86 1.88257e+09
100 86 2.08898e+09
200 86 4.19571e+09
300 86 6.29586e+09
400 86 8.38487e+09
500 86 1.05094e+10
600 86 1.26565e+10
700 86 1.47996e+10
800 86 1.69472e+10
900 86 1.90933e+10
1000 86 2.12376e+10
2000 86 4.26743e+10
3000 86 6.38061e+10
4000 86 8.49193e+10
5000 86 1.05997e+11
6000 86 1.27065e+11
7000 86 1.48102e+11
8000 86 1.69055e+11
9000 86 1.89993e+11
10000 86 2.10921e+11
1 87 2.20903e+07
10 87 2.14058e+08
20 87 4.22535e+08
30 87 6.29491e+08
40 87 8.39622e+08
50 87 1.04916e+09
60 87 1.25707e+09
70 87 1.46377e+09
80 87 1.67135e+09
90 87 1.87847e+09
100 87 2.08485e+09
200 87 4.19339e+09
300 87 6.29497e+09
400 87 8.38574e+09
500 87 1.05133e+10
600 87 1.26606e+10
700 87 1.48038e+10
800 87 1.69507e+10
900 87 1.90966e+10
1000 87 2.12422e+10
2000 87 4.26782e+10
3000 87 6.38116e+10
4000 87 8.49224e+10
5000 87 1.06002e+11
6000 87 1.27071e+11
7000 87 1.48107e+11
8000 87 1.6906e+11
9000 87 1.89997e+11
10000 87 2.10924e+11
1 88 2.2116e+07
10 88 2.14796e+08
20 88 4.23221e+08
30 88 6.31271e+08
40 88 8.39397e+08
50 88 1.04767e+09
60 88 1.25415e+09
70 88 1.46059e+09
80 88 1.66806e+09
90 88 1.87525e+09
100 88 2.08324e+09
200 88 4.19411e+09
300 88 6.29528e+09
400 88 8.3913e+09
500 88 1.0519e+10
600 88 1.26674e+10
700 88 1.48119e+10
800 88 1.69566e+10
900 88 1.91061e+10
1000 88 2.12474e+10
2000 88 4.26843e+10
3000 88 6.38155e+10
4000 88 8.49294e+10
5000 88 1.06005e+11
6000 88 1.27076e+11
7000 88 1.4811e+11
8000 88 1.69064e+11
9000 88 1.90001e+11
10000 88 2.10928e+11
1 89 2.22135e+07
10 89 2.15472e+08
20 89 4.23347e+08
30 89 6.32544e+08
40 89 8.40415e+08
50 89 1.04888e+09
60 89 1.25545e+09
70 89 1.46202e+09
80 89 1.66931e+09
90 89 1.87659e+09
100 89 2.08484e+09
200 89 4.19532e+09
300 89 6.29651e+09
400 89 8.39299e+09
500 89 1.05235e+10
600 89 1.26719e+10
700 89 1.4817e+10
800 89 1.69615e+10
900 89 1.91121e+10
1000 89 2.12533e+10
2000 89 4.26883e+10
3000 89 6.38202e+10
4000 89 8.49337e+10
5000 89 1.06012e+11
6000 89 1.27082e+11
7000 89 1.48117e+11
8000 89 1.6907e+11
9000 89 1.90009e+11
10000 89 2.10939e+11
1 9 2.21768e+07
10 9 2.15748e+08
20 9 4.24395e+08
30 9 6.30695e+08
40 9 8.38174e+08
50 9 1.04467e+09
60 9 1.24857e+09
70 9 1.44855e+09
80 9 1.65174e+09
90 9 1.85179e+09
100 9 2.06022e+09
200 9 4.18476e+09
300 9 6.34199e+09
400 9 8.47836e+09
500 9 1.06197e+10
600 9 1.27679e+10
700 9 1.49139e+10
800 9 1.70585e+10
900 9 1.92023e+10
1000 9 2.13475e+10
2000 9 4.27684e+10
3000 9 6.38951e+10
4000 9 8.50107e+10
5000 9 1.06086e+11
6000 9 1.27158e+11
7000 9 1.48187e+11
8000 9 1.69141e+11
9000 9 1.90079e+11
10000 9 2.11011e+11
1 90 2.28048e+07
10 90 2.12809e+08
20 90 4.19509e+08
30 90 6.26488e+08
40 90 8.35323e+08
50 90 1.04401e+09
60 90 1.25123e+09
70 90 1.45805e+09
80 90 1.66814e+09
90 90 1.87528e+09
100 90 2.08281e+09
200 90 4.18954e+09
300 90 6.29153e+09
400 90 8.39789e+09
500 90 1.05292e+10
600 90 1.26784e+10
700 90 1.48225e+10
800 90 1.69676e+10
900 90 1.91169e+10
1000 90 2.12609e+10
2000 90 4.26929e+10
3000 90 6.38235e+10
4000 90 8.49369e+10
5000 90 1.06013e+11
6000 90 1.27083e+11
7000 90 1.48117e+11
8000 90 1.6907e+11
9000 90 1.90008e+11
10000 90 2.10939e+11
1 91 2.239e+07
10 91 2.08971e+08
20 91 4.15283e+08
30 91 6.23645e+08
40 91 8.33795e+08
50 91 1.04245e+09
60 91 1.24626e+09
70 91 1.46279e+09
80 91 1.67006e+09
90 91 1.87697e+09
100 91 2.08424e+09
200 91 4.1857e+09
300 91 6.28572e+09
400 91 8.39854e+09
500 91 1.05322e+10
600 91 1.268e+10
700 91 1.4825e+10
800 91 1.69705e+10
900 91 1.91171e+10
1000 91 2.12621e+10
2000 91 4.26941e+10
3000 91 6.38239e+10
4000 91 8.49391e+10
5000 91 1.06016e+11
6000 91 1.27085e+11
7000 91 1.4812e+11
8000 91 1.69073e+11
9000 91 1.90012e+11
10000 91 2.10942e+11
1 92 2.20013e+07
10 92 2.04831e+08
20 92 4.10885e+08
30 92 6.2453e+08
40 92 8.35458e+08
50 92 1.04335e+09
60 92 1.24412e+09
70 92 1.46418e+09
80 92 1.6712e+09
90 92 1.8779e+09
100 92 2.08517e+09
200 92 4.18075e+09
300 92 6.28029e+09
400 92 8.40572e+09
500 92 1.05408e+10
600 92 1.26865e+10
700 92 1.48319e+10
800 92 1.69778e+10
900 92 1.91207e+10
1000 92 2.12683e+10
2000 92 4.27012e+10
3000 92 6.38312e+10
4000 92 8.49458e+10
5000 92 1.06023e+11
6000 92 1.27092e+11
7000 92 1.48127e+11
8000 92 1.6908e+11
9000 92 1.90017e+11
10000 92 2.1095e+11
1 93 2.2087e+07
10 93 2.01816e+08
20 93 4.15139e+08
30 93 6.29016e+08
40 93 8.38803e+08
50 93 1.04675e+09
60 93 1.2492e+09
70 93 1.46721e+09
80 93 1.67398e+09
90 93 1.88103e+09
100 93 2.08853e+09
200 93 4.17488e+09
300 93 6.275e+09
400 93 8.40768e+09
500 93 1.0544e+10
600 93 1.26898e+10
700 93 1.48354e+10
800 93 1.69808e+10
900 93 1.91245e+10
1000 93 2.12712e+10
2000 93 4.27029e+10
3000 93 6.38344e+10
4000 93 8.49486e+10
5000 93 1.06027e+11
6000 93 1.27095e+11
7000 93 1.48132e+11
8000 93 1.69086e+11
9000 93 1.90023e+11
10000 93 2.10955e+11
1 94 2.1286e+07
10 94 2.0433e+08
20 94 4.20131e+08
30 94 6.31654e+08
40 94 8.4185e+08
50 94 1.04889e+09
60 94 1.26383e+09
70 94 1.46996e+09
80 94 1.67637e+09
90 94 1.88334e+09
100 94 2.09068e+09
200 94 4.16828e+09
300 94 6.27127e+09
400 94 8.41451e+09
500 94 1.05508e+10
600 94 1.26978e+10
700 94 1.48434e+10
800 94 1.69889e+10
900 94 1.91348e+10
1000 94 2.12788e+10
2000 94 4.27106e+10
3000 94 6.38398e+10
4000 94 8.49549e+10
5000 94 1.06031e+11
6000 94 1.27101e+11
7000 94 1.48135e+11
8000 94 1.69089e+11
9000 94 1.90027e+11
10000 94 2.10958e+11
1 95 2.17474e+07
10 95 2.09357e+08
20 95 4.23996e+08
30 95 6.36109e+08
40 95 8.45798e+08
50 95 1.05282e+09
60 95 1.26875e+09
70 95 1.47325e+09
80 95 1.67989e+09
90 95 1.88664e+09
100 95 2.09398e+09
200 95 4.16324e+09
300 95 6.27462e+09
400 95 8.41685e+09
500 95 1.05541e+10
600 95 1.27007e+10
700 95 1.48464e+10
800 95 1.69928e+10
900 95 1.91393e+10
1000 95 2.12839e+10
2000 95 4.27125e+10
3000 95 6.38436e+10
4000 95 8.49588e+10
5000 95 1.06036e+11
6000 95 1.27105e+11
7000 95 1.48139e+11
8000 95 1.69093e+11
9000 95 1.90032e+11
10000 95 2.1096e+11
1 96 2.22714e+07
10 96 2.1251e+08
20 96 4.27365e+08
30 96 6.39423e+08
40 96 8.47935e+08
50 96 1.05496e+09
60 96 1.26946e+09
70 96 1.4755e+09
80 96 1.68176e+09
90 96 1.88842e+09
100 96 2.0961e+09
200 96 4.15683e+09
300 96 6.28328e+09
400 96 8.42461e+09
500 96 1.05623e+10
600 96 1.27083e+10
700 96 1.48541e+10
800 96 1.69997e+10
900 96 1.91478e+10
1000 96 2.12898e+10
2000 96 4.27196e+10
3000 96 6.38497e+10
4000 96 8.49651e+10
5000 96 1.06041e+11
6000 96 1.27111e+11
7000 96 1.48143e+11
8000 96 1.69099e+11
9000 96 1.90036e+11
10000 96 2.10963e+11
1 97 2.29516e+07
10 97 2.14771e+08
20 97 4.29698e+08
30 97 6.40463e+08
40 97 8.49132e+08
50 97 1.05613e+09
60 97 1.27078e+09
70 97 1.47677e+09
80 97 1.6833e+09
90 97 1.88979e+09
100 97 2.09764e+09
200 97 4.15735e+09
300 97 6.2848e+09
400 97 8.42593e+09
500 97 1.05651e+10
600 97 1.27102e+10
700 97 1.48559e+10
800 97 1.70029e+10
900 97 1.91502e+10
1000 97 2.12923e+10
2000 97 4.27217e+10
3000 97 6.38524e+10
4000 97 8.49687e+10
5000 97 1.06046e+11
6000 97 1.27115e+11
7000 97 1.4815e+11
8000 97 1.69103e+11
9000 97 1.90042e+11
10000 97 2.10969e+11
1 98 2.19255e+07
10 98 2.17967e+08
20 98 4.32917e+08
30 98 6.46304e+08
40 98 8.51373e+08
50 98 1.05794e+09
60 98 1.27251e+09
70 98 1.47894e+09
80 98 1.68537e+09
90 98 1.89166e+09
100 98 2.09969e+09
200 98 4.15877e+09
300 98 6.29226e+09
400 98 8.43225e+09
500 98 1.05718e+10
600 98 1.27166e+10
700 98 1.48626e+10
800 98 1.70098e+10
900 98 1.91556e+10
1000 98 2.12991e+10
2000 98 4.27276e+10
3000 98 6.38567e+10
4000 98 8.49724e+10
5000 98 1.0605e+11
6000 98 1.2712e+11
7000 98 1.48154e+11
8000 98 1.69107e+11
9000 98 1.90047e+11
10000 98 2.10975e+11
1 99 2.30644e+07
10 99 2.20963e+08
20 99 4.34812e+08
30 99 6.48777e+08
40 99 8.53087e+08
50 99 1.05941e+09
60 99 1.27393e+09
70 99 1.48045e+09
80 99 1.68679e+09
90 99 1.89307e+09
100 99 2.1012e+09
200 99 4.16011e+09
300 99 6.29528e+09
400 99 8.4342e+09
500 99 1.05748e+10
600 99 1.27189e+10
700 99 1.4865e+10
800 99 1.70127e+10
900 99 1.91584e+10
1000 99 2.13016e+10
2000 99 4.27305e+10
3000 99 6.38607e+10
4000 99 8.49781e+10
5000 99 1.06057e+11
6000 99 1.27126e+11
7000 99 1.48161e+11
8000 99 1.69115e+11
9000 99 1.90055e+11
10000 99 2.10988e+11


==> figures/LBM_irregularity/LBM_200_200_200_10000_0_20_100_1000.txt <==
1 0 2.07139e+07
20 0 4.03567e+08
40 0 7.93868e+08
60 0 1.18487e+09
80 0 1.57656e+09
100 0 1.96638e+09
200 0 4.0157e+09
300 0 6.14269e+09
400 0 8.26188e+09
500 0 1.03932e+10
600 0 1.25161e+10
700 0 1.45967e+10
800 0 1.67111e+10
900 0 1.8824e+10
1000 0 2.09302e+10
2000 0 4.16507e+10
3000 0 6.20716e+10
4000 0 8.24835e+10
5000 0 1.02867e+11
6000 0 1.23153e+11
7000 0 1.4344e+11
8000 0 1.63644e+11
9000 0 1.83809e+11
10000 0 2.03972e+11
1 1 1.98709e+07
20 1 4.00239e+08
40 1 7.90046e+08
60 1 1.17898e+09
80 1 1.57143e+09
100 1 1.96551e+09
200 1 4.02237e+09
300 1 6.14899e+09
400 1 8.2743e+09
500 1 1.04e+10
600 1 1.25217e+10
700 1 1.46033e+10
800 1 1.67159e+10
900 1 1.88302e+10
1000 1 2.09361e+10
2000 1 4.16543e+10
3000 1 6.20745e+10
4000 1 8.2486e+10
5000 1 1.02867e+11
6000 1 1.23151e+11
7000 1 1.43436e+11
8000 1 1.63643e+11
9000 1 1.83806e+11
10000 1 2.03969e+11
1 10 2.11262e+07
20 10 3.92399e+08
40 10 7.87753e+08
60 10 1.20043e+09
80 10 1.59618e+09
100 10 1.98576e+09
200 10 4.08331e+09
300 10 6.2023e+09
400 10 8.33233e+09
500 10 1.04622e+10
600 10 1.25718e+10
700 10 1.4664e+10
800 10 1.6774e+10
900 10 1.88881e+10
1000 10 2.09986e+10
2000 10 4.1702e+10
3000 10 6.21196e+10
4000 10 8.25331e+10
5000 10 1.0291e+11
6000 10 1.23197e+11
7000 10 1.43482e+11
8000 10 1.63686e+11
9000 10 1.83849e+11
10000 10 2.04012e+11
1 11 2.07624e+07
20 11 3.92898e+08
40 11 7.93126e+08
60 11 1.20319e+09
80 11 1.59839e+09
100 11 1.98782e+09
200 11 4.09114e+09
300 11 6.21277e+09
400 11 8.3401e+09
500 11 1.04634e+10
600 11 1.25776e+10
700 11 1.46706e+10
800 11 1.67801e+10
900 11 1.8894e+10
1000 11 2.10056e+10
2000 11 4.1705e+10
3000 11 6.21237e+10
4000 11 8.25371e+10
5000 11 1.02914e+11
6000 11 1.23198e+11
7000 11 1.43485e+11
8000 11 1.63686e+11
9000 11 1.83849e+11
10000 11 2.04012e+11
1 12 2.12134e+07
20 12 3.95571e+08
40 12 7.97233e+08
60 12 1.20719e+09
80 12 1.59966e+09
100 12 1.99119e+09
200 12 4.09683e+09
300 12 6.21659e+09
400 12 8.34385e+09
500 12 1.04704e+10
600 12 1.25814e+10
700 12 1.46756e+10
800 12 1.67869e+10
900 12 1.88996e+10
1000 12 2.10114e+10
2000 12 4.1711e+10
3000 12 6.21282e+10
4000 12 8.25414e+10
5000 12 1.02918e+11
6000 12 1.23204e+11
7000 12 1.4349e+11
8000 12 1.63692e+11
9000 12 1.83854e+11
10000 12 2.04018e+11
1 13 2.12872e+07
20 13 3.97225e+08
40 13 8.01717e+08
60 13 1.20829e+09
80 13 1.60086e+09
100 13 1.99433e+09
200 13 4.10329e+09
300 13 6.22575e+09
400 13 8.34967e+09
500 13 1.04777e+10
600 13 1.25867e+10
700 13 1.46815e+10
800 13 1.6792e+10
900 13 1.89047e+10
1000 13 2.10163e+10
2000 13 4.17138e+10
3000 13 6.21329e+10
4000 13 8.25471e+10
5000 13 1.02922e+11
6000 13 1.23207e+11
7000 13 1.43494e+11
8000 13 1.63695e+11
9000 13 1.83858e+11
10000 13 2.0402e+11
1 14 2.01388e+07
20 14 4.01302e+08
40 14 8.07304e+08
60 14 1.21238e+09
80 14 1.60329e+09
100 14 1.99794e+09
200 14 4.10908e+09
300 14 6.23038e+09
400 14 8.35586e+09
500 14 1.04901e+10
600 14 1.25925e+10
700 14 1.46873e+10
800 14 1.67993e+10
900 14 1.89115e+10
1000 14 2.10235e+10
2000 14 4.17205e+10
3000 14 6.21374e+10
4000 14 8.25519e+10
5000 14 1.02929e+11
6000 14 1.23213e+11
7000 14 1.43499e+11
8000 14 1.63701e+11
9000 14 1.83863e+11
10000 14 2.04024e+11
1 15 2.08078e+07
20 15 4.0449e+08
40 15 8.12303e+08
60 15 1.21458e+09
80 15 1.60634e+09
100 15 2.00212e+09
200 15 4.11588e+09
300 15 6.23761e+09
400 15 8.35983e+09
500 15 1.04962e+10
600 15 1.25973e+10
700 15 1.46946e+10
800 15 1.68048e+10
900 15 1.89175e+10
1000 15 2.10289e+10
2000 15 4.17232e+10
3000 15 6.21425e+10
4000 15 8.25561e+10
5000 15 1.0293e+11
6000 15 1.23216e+11
7000 15 1.43502e+11
8000 15 1.63701e+11
9000 15 1.83864e+11
10000 15 2.04022e+11
1 16 2.0293e+07
20 16 4.07442e+08
40 16 8.17325e+08
60 16 1.21791e+09
80 16 1.60729e+09
100 16 2.00689e+09
200 16 4.12209e+09
300 16 6.24514e+09
400 16 8.36448e+09
500 16 1.04986e+10
600 16 1.26027e+10
700 16 1.46997e+10
800 16 1.68112e+10
900 16 1.89235e+10
1000 16 2.1035e+10
2000 16 4.17285e+10
3000 16 6.21455e+10
4000 16 8.25598e+10
5000 16 1.02935e+11
6000 16 1.23218e+11
7000 16 1.43505e+11
8000 16 1.63705e+11
9000 16 1.83867e+11
10000 16 2.04025e+11
1 17 2.10934e+07
20 17 4.09666e+08
40 17 8.21336e+08
60 17 1.2187e+09
80 17 1.60888e+09
100 17 2.0088e+09
200 17 4.12883e+09
300 17 6.25001e+09
400 17 8.36814e+09
500 17 1.05043e+10
600 17 1.26091e+10
700 17 1.47061e+10
800 17 1.68173e+10
900 17 1.89299e+10
1000 17 2.10405e+10
2000 17 4.17317e+10
3000 17 6.21508e+10
4000 17 8.25637e+10
5000 17 1.02939e+11
6000 17 1.23225e+11
7000 17 1.43511e+11
8000 17 1.63709e+11
9000 17 1.83872e+11
10000 17 2.0403e+11
1 18 1.97463e+07
20 18 4.13675e+08
40 18 8.26491e+08
60 18 1.22216e+09
80 18 1.61148e+09
100 18 2.01513e+09
200 18 4.13478e+09
300 18 6.25538e+09
400 18 8.37687e+09
500 18 1.0513e+10
600 18 1.2614e+10
700 18 1.47119e+10
800 18 1.68248e+10
900 18 1.89367e+10
1000 18 2.10469e+10
2000 18 4.17387e+10
3000 18 6.21576e+10
4000 18 8.25722e+10
5000 18 1.02947e+11
6000 18 1.23232e+11
7000 18 1.4352e+11
8000 18 1.63718e+11
9000 18 1.83882e+11
10000 18 2.0404e+11
1 19 2.13748e+07
20 19 4.16651e+08
40 19 8.30382e+08
60 19 1.22378e+09
80 19 1.61289e+09
100 19 2.0183e+09
200 19 4.13995e+09
300 19 6.26381e+09
400 19 8.38231e+09
500 19 1.05215e+10
600 19 1.26202e+10
700 19 1.47185e+10
800 19 1.68307e+10
900 19 1.89426e+10
1000 19 2.10532e+10
2000 19 4.17433e+10
3000 19 6.21633e+10
4000 19 8.25777e+10
5000 19 1.02952e+11
6000 19 1.23238e+11
7000 19 1.43527e+11
8000 19 1.63724e+11
9000 19 1.83888e+11
10000 19 2.04052e+11
1 2 2.02813e+07
20 2 3.96497e+08
40 2 7.86286e+08
60 2 1.1734e+09
80 2 1.57264e+09
100 2 1.96809e+09
200 2 4.02677e+09
300 2 6.15667e+09
400 2 8.27777e+09
500 2 1.04057e+10
600 2 1.25265e+10
700 2 1.461e+10
800 2 1.67218e+10
900 2 1.88374e+10
1000 2 2.09419e+10
2000 2 4.16602e+10
3000 2 6.20791e+10
4000 2 8.24913e+10
5000 2 1.02872e+11
6000 2 1.23158e+11
7000 2 1.43435e+11
8000 2 1.63648e+11
9000 2 1.83811e+11
10000 2 2.03972e+11
1 20 2.1329e+07
20 20 4.16616e+08
40 20 8.30226e+08
60 20 1.22285e+09
80 20 1.61106e+09
100 20 2.01876e+09
200 20 4.14037e+09
300 20 6.26427e+09
400 20 8.38273e+09
500 20 1.05218e+10
600 20 1.26207e+10
700 20 1.47188e+10
800 20 1.68309e+10
900 20 1.89427e+10
1000 20 2.10533e+10
2000 20 4.1743e+10
3000 20 6.21622e+10
4000 20 8.25757e+10
5000 20 1.0295e+11
6000 20 1.23235e+11
7000 20 1.43522e+11
8000 20 1.6372e+11
9000 20 1.83883e+11
10000 20 2.04047e+11
1 21 2.12974e+07
20 21 4.13071e+08
40 21 8.27406e+08
60 21 1.21973e+09
80 21 1.6117e+09
100 21 2.02495e+09
200 21 4.1463e+09
300 21 6.26906e+09
400 21 8.38939e+09
500 21 1.05297e+10
600 21 1.26251e+10
700 21 1.47242e+10
800 21 1.68362e+10
900 21 1.89474e+10
1000 21 2.10583e+10
2000 21 4.17454e+10
3000 21 6.21645e+10
4000 21 8.25783e+10
5000 21 1.02952e+11
6000 21 1.23236e+11
7000 21 1.43522e+11
8000 21 1.63719e+11
9000 21 1.83883e+11
10000 21 2.04047e+11
1 22 2.16192e+07
20 22 4.13978e+08
40 22 8.24388e+08
60 22 1.2162e+09
80 22 1.6159e+09
100 22 2.03032e+09
200 22 4.15146e+09
300 22 6.27598e+09
400 22 8.3939e+09
500 22 1.05359e+10
600 22 1.26295e+10
700 22 1.47297e+10
800 22 1.6841e+10
900 22 1.89528e+10
1000 22 2.10633e+10
2000 22 4.17481e+10
3000 22 6.2168e+10
4000 22 8.25813e+10
5000 22 1.02953e+11
6000 22 1.23238e+11
7000 22 1.43524e+11
8000 22 1.6372e+11
9000 22 1.83885e+11
10000 22 2.04047e+11
1 23 2.18217e+07
20 23 4.11576e+08
40 23 8.21343e+08
60 23 1.21334e+09
80 23 1.62055e+09
100 23 2.03619e+09
200 23 4.15726e+09
300 23 6.28117e+09
400 23 8.40012e+09
500 23 1.05419e+10
600 23 1.26345e+10
700 23 1.47353e+10
800 23 1.68479e+10
900 23 1.89601e+10
1000 23 2.10695e+10
2000 23 4.17516e+10
3000 23 6.21707e+10
4000 23 8.25835e+10
5000 23 1.02957e+11
6000 23 1.23242e+11
7000 23 1.43527e+11
8000 23 1.63722e+11
9000 23 1.83886e+11
10000 23 2.04048e+11
1 24 2.13786e+07
20 24 4.12578e+08
40 24 8.18036e+08
60 24 1.2101e+09
80 24 1.62384e+09
100 24 2.04224e+09
200 24 4.163e+09
300 24 6.28654e+09
400 24 8.40696e+09
500 24 1.05492e+10
600 24 1.26396e+10
700 24 1.47413e+10
800 24 1.6853e+10
900 24 1.89663e+10
1000 24 2.10756e+10
2000 24 4.17562e+10
3000 24 6.21747e+10
4000 24 8.25876e+10
5000 24 1.02959e+11
6000 24 1.23243e+11
7000 24 1.43529e+11
8000 24 1.63723e+11
9000 24 1.83888e+11
10000 24 2.0405e+11
1 25 2.11849e+07
20 25 4.14199e+08
40 25 8.17627e+08
60 25 1.21163e+09
80 25 1.62802e+09
100 25 2.04764e+09
200 25 4.16968e+09
300 25 6.29295e+09
400 25 8.41365e+09
500 25 1.05566e+10
600 25 1.26441e+10
700 25 1.47471e+10
800 25 1.68597e+10
900 25 1.89732e+10
1000 25 2.1081e+10
2000 25 4.17591e+10
3000 25 6.21793e+10
4000 25 8.25922e+10
5000 25 1.02965e+11
6000 25 1.2325e+11
7000 25 1.43535e+11
8000 25 1.6373e+11
9000 25 1.83894e+11
10000 25 2.04056e+11
1 26 2.10486e+07
20 26 4.14476e+08
40 26 8.17953e+08
60 26 1.21577e+09
80 26 1.63195e+09
100 26 2.05413e+09
200 26 4.17585e+09
300 26 6.29836e+09
400 26 8.41998e+09
500 26 1.0563e+10
600 26 1.26493e+10
700 26 1.47532e+10
800 26 1.6865e+10
900 26 1.89778e+10
1000 26 2.10869e+10
2000 26 4.17638e+10
3000 26 6.21833e+10
4000 26 8.25967e+10
5000 26 1.02968e+11
6000 26 1.23254e+11
7000 26 1.43539e+11
8000 26 1.63733e+11
9000 26 1.83897e+11
10000 26 2.04059e+11
1 27 2.2061e+07
20 27 4.15806e+08
40 27 8.18983e+08
60 27 1.21931e+09
80 27 1.63647e+09
100 27 2.06021e+09
200 27 4.18128e+09
300 27 6.30496e+09
400 27 8.42657e+09
500 27 1.05691e+10
600 27 1.2654e+10
700 27 1.47591e+10
800 27 1.68702e+10
900 27 1.89841e+10
1000 27 2.10935e+10
2000 27 4.17666e+10
3000 27 6.21869e+10
4000 27 8.25992e+10
5000 27 1.02971e+11
6000 27 1.23256e+11
7000 27 1.43541e+11
8000 27 1.63735e+11
9000 27 1.839e+11
10000 27 2.04061e+11
1 28 2.15222e+07
20 28 4.16593e+08
40 28 8.19542e+08
60 28 1.22308e+09
80 28 1.64044e+09
100 28 2.06605e+09
200 28 4.18862e+09
300 28 6.31064e+09
400 28 8.43347e+09
500 28 1.05756e+10
600 28 1.26595e+10
700 28 1.47658e+10
800 28 1.68757e+10
900 28 1.89917e+10
1000 28 2.10986e+10
2000 28 4.17707e+10
3000 28 6.21903e+10
4000 28 8.26029e+10
5000 28 1.02973e+11
6000 28 1.23258e+11
7000 28 1.43542e+11
8000 28 1.63737e+11
9000 28 1.83902e+11
10000 28 2.04062e+11
1 29 2.13126e+07
20 29 4.12948e+08
40 29 8.16082e+08
60 29 1.22602e+09
80 29 1.64313e+09
100 29 2.07039e+09
200 29 4.19299e+09
300 29 6.31543e+09
400 29 8.43983e+09
500 29 1.05807e+10
600 29 1.26634e+10
700 29 1.47709e+10
800 29 1.68815e+10
900 29 1.89948e+10
1000 29 2.11038e+10
2000 29 4.1774e+10
3000 29 6.21927e+10
4000 29 8.26053e+10
5000 29 1.02976e+11
6000 29 1.23261e+11
7000 29 1.43544e+11
8000 29 1.63739e+11
9000 29 1.83904e+11
10000 29 2.04068e+11
1 3 2.07446e+07
20 3 3.92569e+08
40 3 7.82316e+08
60 3 1.16812e+09
80 3 1.57628e+09
100 3 1.97037e+09
200 3 4.03595e+09
300 3 6.16381e+09
400 3 8.28248e+09
500 3 1.04148e+10
600 3 1.25334e+10
700 3 1.46177e+10
800 3 1.67291e+10
900 3 1.88439e+10
1000 3 2.09507e+10
2000 3 4.16654e+10
3000 3 6.20849e+10
4000 3 8.24977e+10
5000 3 1.02879e+11
6000 3 1.23164e+11
7000 3 1.43451e+11
8000 3 1.63654e+11
9000 3 1.83818e+11
10000 3 2.0398e+11
1 30 2.17513e+07
20 30 4.07756e+08
40 30 8.12174e+08
60 30 1.23175e+09
80 30 1.65092e+09
100 30 2.07667e+09
200 30 4.19968e+09
300 30 6.32113e+09
400 30 8.44619e+09
500 30 1.05862e+10
600 30 1.26689e+10
700 30 1.47769e+10
800 30 1.68865e+10
900 30 1.89998e+10
1000 30 2.11094e+10
2000 30 4.17772e+10
3000 30 6.21969e+10
4000 30 8.261e+10
5000 30 1.0298e+11
6000 30 1.23264e+11
7000 30 1.43547e+11
8000 30 1.63741e+11
9000 30 1.83906e+11
10000 30 2.04071e+11
1 31 2.12737e+07
20 31 4.03074e+08
40 31 8.10123e+08
60 31 1.2372e+09
80 31 1.65625e+09
100 31 2.08198e+09
200 31 4.20479e+09
300 31 6.32631e+09
400 31 8.45237e+09
500 31 1.05909e+10
600 31 1.26733e+10
700 31 1.47815e+10
800 31 1.68912e+10
900 31 1.90042e+10
1000 31 2.11148e+10
2000 31 4.17804e+10
3000 31 6.21987e+10
4000 31 8.26115e+10
5000 31 1.02981e+11
6000 31 1.23265e+11
7000 31 1.43548e+11
8000 31 1.63742e+11
9000 31 1.83908e+11
10000 31 2.04073e+11
1 32 2.18334e+07
20 32 3.99978e+08
40 32 8.16527e+08
60 32 1.24316e+09
80 32 1.66335e+09
100 32 2.08895e+09
200 32 4.21083e+09
300 32 6.3324e+09
400 32 8.45897e+09
500 32 1.05962e+10
600 32 1.26786e+10
700 32 1.47884e+10
800 32 1.68971e+10
900 32 1.901e+10
1000 32 2.11207e+10
2000 32 4.17841e+10
3000 32 6.22033e+10
4000 32 8.26175e+10
5000 32 1.02986e+11
6000 32 1.23271e+11
7000 32 1.43554e+11
8000 32 1.63748e+11
9000 32 1.83914e+11
10000 32 2.04079e+11
1 33 2.04572e+07
20 33 4.02286e+08
40 33 8.21244e+08
60 33 1.24821e+09
80 33 1.66815e+09
100 33 2.09449e+09
200 33 4.21554e+09
300 33 6.33743e+09
400 33 8.46478e+09
500 33 1.06004e+10
600 33 1.26829e+10
700 33 1.4793e+10
800 33 1.69021e+10
900 33 1.90155e+10
1000 33 2.11257e+10
2000 33 4.17873e+10
3000 33 6.22063e+10
4000 33 8.26197e+10
5000 33 1.02989e+11
6000 33 1.23274e+11
7000 33 1.43557e+11
8000 33 1.6375e+11
9000 33 1.83915e+11
10000 33 2.04079e+11
1 34 2.07253e+07
20 34 4.07303e+08
40 34 8.29273e+08
60 34 1.25408e+09
80 34 1.67552e+09
100 34 2.10116e+09
200 34 4.22367e+09
300 34 6.34404e+09
400 34 8.47234e+09
500 34 1.06069e+10
600 34 1.26895e+10
700 34 1.48004e+10
800 34 1.69092e+10
900 34 1.90225e+10
1000 34 2.11334e+10
2000 34 4.17926e+10
3000 34 6.22105e+10
4000 34 8.26236e+10
5000 34 1.02991e+11
6000 34 1.23274e+11
7000 34 1.43556e+11
8000 34 1.63749e+11
9000 34 1.83913e+11
10000 34 2.04076e+11
1 35 2.17004e+07
20 35 4.10883e+08
40 35 8.34678e+08
60 35 1.2592e+09
80 35 1.68077e+09
100 35 2.10669e+09
200 35 4.22945e+09
300 35 6.34967e+09
400 35 8.47809e+09
500 35 1.06116e+10
600 35 1.26942e+10
700 35 1.4806e+10
800 35 1.69147e+10
900 35 1.90284e+10
1000 35 2.11391e+10
2000 35 4.1796e+10
3000 35 6.22143e+10
4000 35 8.26275e+10
5000 35 1.02995e+11
6000 35 1.23279e+11
7000 35 1.43561e+11
8000 35 1.63754e+11
9000 35 1.83917e+11
10000 35 2.04079e+11
1 36 2.14503e+07
20 36 4.1363e+08
40 36 8.41026e+08
60 36 1.26417e+09
80 36 1.68636e+09
100 36 2.1123e+09
200 36 4.23506e+09
300 36 6.35517e+09
400 36 8.48444e+09
500 36 1.06164e+10
600 36 1.26988e+10
700 36 1.48114e+10
800 36 1.69199e+10
900 36 1.90331e+10
1000 36 2.11448e+10
2000 36 4.17988e+10
3000 36 6.22171e+10
4000 36 8.2631e+10
5000 36 1.02998e+11
6000 36 1.23283e+11
7000 36 1.43565e+11
8000 36 1.63758e+11
9000 36 1.83921e+11
10000 36 2.04083e+11
1 37 2.10022e+07
20 37 4.175e+08
40 37 8.46367e+08
60 37 1.26992e+09
80 37 1.69228e+09
100 37 2.11797e+09
200 37 4.24068e+09
300 37 6.36087e+09
400 37 8.49017e+09
500 37 1.06215e+10
600 37 1.27033e+10
700 37 1.48168e+10
800 37 1.69254e+10
900 37 1.90387e+10
1000 37 2.11504e+10
2000 37 4.18028e+10
3000 37 6.22217e+10
4000 37 8.26364e+10
5000 37 1.03004e+11
6000 37 1.23288e+11
7000 37 1.43569e+11
8000 37 1.63763e+11
9000 37 1.83928e+11
10000 37 2.04089e+11
1 38 2.15206e+07
20 38 4.20949e+08
40 38 8.52347e+08
60 38 1.27497e+09
80 38 1.698e+09
100 38 2.12363e+09
200 38 4.24668e+09
300 38 6.36678e+09
400 38 8.49712e+09
500 38 1.06266e+10
600 38 1.27084e+10
700 38 1.4823e+10
800 38 1.6931e+10
900 38 1.90443e+10
1000 38 2.11568e+10
2000 38 4.18067e+10
3000 38 6.22255e+10
4000 38 8.26403e+10
5000 38 1.03007e+11
6000 38 1.23292e+11
7000 38 1.43574e+11
8000 38 1.63767e+11
9000 38 1.83932e+11
10000 38 2.04093e+11
1 39 2.21237e+07
20 39 4.2467e+08
40 39 8.57129e+08
60 39 1.27989e+09
80 39 1.70354e+09
100 39 2.12867e+09
200 39 4.25256e+09
300 39 6.37229e+09
400 39 8.50339e+09
500 39 1.06309e+10
600 39 1.27129e+10
700 39 1.48286e+10
800 39 1.69367e+10
900 39 1.90502e+10
1000 39 2.1163e+10
2000 39 4.18117e+10
3000 39 6.22314e+10
4000 39 8.26478e+10
5000 39 1.03014e+11
6000 39 1.233e+11
7000 39 1.43582e+11
8000 39 1.63775e+11
9000 39 1.83941e+11
10000 39 2.041e+11
1 4 2.02996e+07
20 4 3.87748e+08
40 4 7.78586e+08
60 4 1.17225e+09
80 4 1.57913e+09
100 4 1.97285e+09
200 4 4.04185e+09
300 4 6.16927e+09
400 4 8.29201e+09
500 4 1.04225e+10
600 4 1.25399e+10
700 4 1.46239e+10
800 4 1.67337e+10
900 4 1.88503e+10
1000 4 2.09577e+10
2000 4 4.16723e+10
3000 4 6.20925e+10
4000 4 8.2504e+10
5000 4 1.02885e+11
6000 4 1.23172e+11
7000 4 1.43459e+11
8000 4 1.63662e+11
9000 4 1.83826e+11
10000 4 2.03987e+11
1 40 2.29393e+07
20 40 4.25047e+08
40 40 8.57981e+08
60 40 1.28101e+09
80 40 1.70472e+09
100 40 2.12961e+09
200 40 4.25335e+09
300 40 6.37251e+09
400 40 8.5036e+09
500 40 1.06296e+10
600 40 1.27114e+10
700 40 1.48284e+10
800 40 1.69359e+10
900 40 1.90492e+10
1000 40 2.11618e+10
2000 40 4.18081e+10
3000 40 6.2227e+10
4000 40 8.26423e+10
5000 40 1.03008e+11
6000 40 1.23293e+11
7000 40 1.43574e+11
8000 40 1.63766e+11
9000 40 1.8393e+11
10000 40 2.04088e+11
1 41 2.32739e+07
20 41 4.26089e+08
40 41 8.53978e+08
60 41 1.2812e+09
80 41 1.7063e+09
100 41 2.13092e+09
200 41 4.2547e+09
300 41 6.3744e+09
400 41 8.50432e+09
500 41 1.06274e+10
600 41 1.27093e+10
700 41 1.48251e+10
800 41 1.6938e+10
900 41 1.90511e+10
1000 41 2.1164e+10
2000 41 4.18063e+10
3000 41 6.22253e+10
4000 41 8.26407e+10
5000 41 1.03006e+11
6000 41 1.23291e+11
7000 41 1.43573e+11
8000 41 1.63765e+11
9000 41 1.83929e+11
10000 41 2.04089e+11
1 42 2.1737e+07
20 42 4.26696e+08
40 42 8.54774e+08
60 42 1.282e+09
80 42 1.70697e+09
100 42 2.13199e+09
200 42 4.25549e+09
300 42 6.37534e+09
400 42 8.50206e+09
500 42 1.06245e+10
600 42 1.27055e+10
700 42 1.48267e+10
800 42 1.69393e+10
900 42 1.90522e+10
1000 42 2.11651e+10
2000 42 4.18024e+10
3000 42 6.22208e+10
4000 42 8.26353e+10
5000 42 1.03001e+11
6000 42 1.23284e+11
7000 42 1.43565e+11
8000 42 1.63756e+11
9000 42 1.8392e+11
10000 42 2.0408e+11
1 43 2.26017e+07
20 43 4.27995e+08
40 43 8.56599e+08
60 43 1.28378e+09
80 43 1.70848e+09
100 43 2.13315e+09
200 43 4.25674e+09
300 43 6.3768e+09
400 43 8.5032e+09
500 43 1.06211e+10
600 43 1.27036e+10
700 43 1.48279e+10
800 43 1.69406e+10
900 43 1.90536e+10
1000 43 2.11662e+10
2000 43 4.17989e+10
3000 43 6.22171e+10
4000 43 8.26316e+10
5000 43 1.02997e+11
6000 43 1.23281e+11
7000 43 1.43563e+11
8000 43 1.63753e+11
9000 43 1.83917e+11
10000 43 2.04079e+11
1 44 2.14727e+07
20 44 4.28904e+08
40 44 8.57619e+08
60 44 1.28472e+09
80 44 1.70936e+09
100 44 2.13438e+09
200 44 4.2581e+09
300 44 6.37791e+09
400 44 8.50484e+09
500 44 1.06175e+10
600 44 1.2707e+10
700 44 1.48294e+10
800 44 1.69421e+10
900 44 1.9055e+10
1000 44 2.11679e+10
2000 44 4.17956e+10
3000 44 6.22138e+10
4000 44 8.26282e+10
5000 44 1.02994e+11
6000 44 1.23277e+11
7000 44 1.43559e+11
8000 44 1.63749e+11
9000 44 1.83912e+11
10000 44 2.04074e+11
1 45 2.23442e+07
20 45 4.29771e+08
40 45 8.58281e+08
60 45 1.2854e+09
80 45 1.71011e+09
100 45 2.13528e+09
200 45 4.25885e+09
300 45 6.37874e+09
400 45 8.50582e+09
500 45 1.06191e+10
600 45 1.27083e+10
700 45 1.48306e+10
800 45 1.69434e+10
900 45 1.90564e+10
1000 45 2.11691e+10
2000 45 4.17939e+10
3000 45 6.22121e+10
4000 45 8.26268e+10
5000 45 1.02992e+11
6000 45 1.23276e+11
7000 45 1.43559e+11
8000 45 1.63749e+11
9000 45 1.83913e+11
10000 45 2.04076e+11
1 46 2.26459e+07
20 46 4.30477e+08
40 46 8.5878e+08
60 46 1.28604e+09
80 46 1.71054e+09
100 46 2.13578e+09
200 46 4.25928e+09
300 46 6.37923e+09
400 46 8.50639e+09
500 46 1.06196e+10
600 46 1.27088e+10
700 46 1.48312e+10
800 46 1.6944e+10
900 46 1.9057e+10
1000 46 2.11696e+10
2000 46 4.17919e+10
3000 46 6.2211e+10
4000 46 8.26264e+10
5000 46 1.02993e+11
6000 46 1.23278e+11
7000 46 1.43564e+11
8000 46 1.63752e+11
9000 46 1.83917e+11
10000 46 2.04082e+11
1 47 2.26556e+07
20 47 4.30286e+08
40 47 8.57561e+08
60 47 1.28526e+09
80 47 1.70939e+09
100 47 2.13509e+09
200 47 4.25851e+09
300 47 6.37845e+09
400 47 8.50549e+09
500 47 1.06205e+10
600 47 1.27086e+10
700 47 1.48309e+10
800 47 1.69435e+10
900 47 1.90566e+10
1000 47 2.11696e+10
2000 47 4.1789e+10
3000 47 6.22081e+10
4000 47 8.26236e+10
5000 47 1.0299e+11
6000 47 1.23275e+11
7000 47 1.43562e+11
8000 47 1.6375e+11
9000 47 1.83915e+11
10000 47 2.0408e+11
1 48 2.2519e+07
20 48 4.31017e+08
40 48 8.58206e+08
60 48 1.28596e+09
80 48 1.70998e+09
100 48 2.13581e+09
200 48 4.25911e+09
300 48 6.37919e+09
400 48 8.50629e+09
500 48 1.06213e+10
600 48 1.2708e+10
700 48 1.48317e+10
800 48 1.69444e+10
900 48 1.90576e+10
1000 48 2.11705e+10
2000 48 4.17848e+10
3000 48 6.22038e+10
4000 48 8.26189e+10
5000 48 1.02985e+11
6000 48 1.2327e+11
7000 48 1.43557e+11
8000 48 1.63743e+11
9000 48 1.83908e+11
10000 48 2.04074e+11
1 49 2.1823e+07
20 49 4.27244e+08
40 49 8.53932e+08
60 49 1.28215e+09
80 49 1.70597e+09
100 49 2.13196e+09
200 49 4.25522e+09
300 49 6.37514e+09
400 49 8.50169e+09
500 49 1.06175e+10
600 49 1.27029e+10
700 49 1.48272e+10
800 49 1.69398e+10
900 49 1.90528e+10
1000 49 2.11658e+10
2000 49 4.17805e+10
3000 49 6.21992e+10
4000 49 8.2614e+10
5000 49 1.0298e+11
6000 49 1.23265e+11
7000 49 1.43551e+11
8000 49 1.63738e+11
9000 49 1.83902e+11
10000 49 2.04068e+11
1 5 1.99883e+07
20 5 3.8891e+08
40 5 7.7457e+08
60 5 1.17687e+09
80 5 1.58238e+09
100 5 1.97493e+09
200 5 4.05086e+09
300 5 6.17664e+09
400 5 8.29637e+09
500 5 1.04325e+10
600 5 1.25454e+10
700 5 1.46319e+10
800 5 1.67424e+10
900 5 1.88571e+10
1000 5 2.09657e+10
2000 5 4.16752e+10
3000 5 6.20953e+10
4000 5 8.25074e+10
5000 5 1.02888e+11
6000 5 1.23174e+11
7000 5 1.43461e+11
8000 5 1.63663e+11
9000 5 1.83827e+11
10000 5 2.03987e+11
1 50 2.03327e+07
20 50 4.21973e+08
40 50 8.48126e+08
60 50 1.27666e+09
80 50 1.70019e+09
100 50 2.12646e+09
200 50 4.24943e+09
300 50 6.36934e+09
400 50 8.49595e+09
500 50 1.06124e+10
600 50 1.2698e+10
700 50 1.48214e+10
800 50 1.6934e+10
900 50 1.90474e+10
1000 50 2.116e+10
2000 50 4.17762e+10
3000 50 6.21944e+10
4000 50 8.26096e+10
5000 50 1.02976e+11
6000 50 1.2326e+11
7000 50 1.43547e+11
8000 50 1.63732e+11
9000 50 1.83897e+11
10000 50 2.04063e+11
1 51 2.04801e+07
20 51 4.1451e+08
40 51 8.39504e+08
60 51 1.26842e+09
80 51 1.69102e+09
100 51 2.11787e+09
200 51 4.24068e+09
300 51 6.36052e+09
400 51 8.48685e+09
500 51 1.06041e+10
600 51 1.26903e+10
700 51 1.48126e+10
800 51 1.69252e+10
900 51 1.90387e+10
1000 51 2.1151e+10
2000 51 4.1769e+10
3000 51 6.21876e+10
4000 51 8.26029e+10
5000 51 1.02971e+11
6000 51 1.23254e+11
7000 51 1.43539e+11
8000 51 1.63726e+11
9000 51 1.83891e+11
10000 51 2.04053e+11
1 52 1.99162e+07
20 52 4.07067e+08
40 52 8.30652e+08
60 52 1.2593e+09
80 52 1.6817e+09
100 52 2.10863e+09
200 52 4.23155e+09
300 52 6.35164e+09
400 52 8.47767e+09
500 52 1.05958e+10
600 52 1.26822e+10
700 52 1.48035e+10
800 52 1.69163e+10
900 52 1.90303e+10
1000 52 2.11418e+10
2000 52 4.17616e+10
3000 52 6.21806e+10
4000 52 8.25955e+10
5000 52 1.02963e+11
6000 52 1.23247e+11
7000 52 1.43533e+11
8000 52 1.6372e+11
9000 52 1.83885e+11
10000 52 2.04044e+11
1 53 1.97535e+07
20 53 3.989e+08
40 53 8.21807e+08
60 53 1.2507e+09
80 53 1.6729e+09
100 53 2.09988e+09
200 53 4.22253e+09
300 53 6.34317e+09
400 53 8.46841e+09
500 53 1.05878e+10
600 53 1.26746e+10
700 53 1.4795e+10
800 53 1.69076e+10
900 53 1.90226e+10
1000 53 2.11341e+10
2000 53 4.17542e+10
3000 53 6.21729e+10
4000 53 8.2587e+10
5000 53 1.02955e+11
6000 53 1.2324e+11
7000 53 1.43524e+11
8000 53 1.63714e+11
9000 53 1.83878e+11
10000 53 2.04037e+11
1 54 1.99471e+07
20 54 3.93503e+08
40 54 8.12832e+08
60 54 1.24226e+09
80 54 1.6636e+09
100 54 2.09119e+09
200 54 4.21305e+09
300 54 6.33437e+09
400 54 8.45923e+09
500 54 1.05799e+10
600 54 1.26667e+10
700 54 1.47857e+10
800 54 1.68984e+10
900 54 1.9016e+10
1000 54 2.11244e+10
2000 54 4.17466e+10
3000 54 6.21656e+10
4000 54 8.25811e+10
5000 54 1.0295e+11
6000 54 1.23236e+11
7000 54 1.43519e+11
8000 54 1.6371e+11
9000 54 1.83874e+11
10000 54 2.04035e+11
1 55 2.01883e+07
20 55 3.98642e+08
40 55 8.03917e+08
60 55 1.23272e+09
80 55 1.65398e+09
100 55 2.08168e+09
200 55 4.20378e+09
300 55 6.32547e+09
400 55 8.44959e+09
500 55 1.05718e+10
600 55 1.26583e+10
700 55 1.47766e+10
800 55 1.68897e+10
900 55 1.90046e+10
1000 55 2.11157e+10
2000 55 4.17384e+10
3000 55 6.21576e+10
4000 55 8.25721e+10
5000 55 1.02942e+11
6000 55 1.23228e+11
7000 55 1.43509e+11
8000 55 1.63701e+11
9000 55 1.83865e+11
10000 55 2.04028e+11
1 56 1.98674e+07
20 56 4.03813e+08
40 56 8.06901e+08
60 56 1.22405e+09
80 56 1.64521e+09
100 56 2.07336e+09
200 56 4.19472e+09
300 56 6.31648e+09
400 56 8.44062e+09
500 56 1.05638e+10
600 56 1.26501e+10
700 56 1.47675e+10
800 56 1.68811e+10
900 56 1.89977e+10
1000 56 2.11068e+10
2000 56 4.17314e+10
3000 56 6.21494e+10
4000 56 8.2564e+10
5000 56 1.02936e+11
6000 56 1.2322e+11
7000 56 1.43503e+11
8000 56 1.63694e+11
9000 56 1.83859e+11
10000 56 2.04024e+11
1 57 1.97725e+07
20 57 4.09185e+08
40 57 8.12217e+08
60 57 1.21486e+09
80 57 1.63657e+09
100 57 2.06342e+09
200 57 4.18531e+09
300 57 6.30754e+09
400 57 8.43055e+09
500 57 1.05547e+10
600 57 1.26416e+10
700 57 1.47587e+10
800 57 1.68723e+10
900 57 1.89869e+10
1000 57 2.10978e+10
2000 57 4.17243e+10
3000 57 6.21434e+10
4000 57 8.25585e+10
5000 57 1.02932e+11
6000 57 1.23217e+11
7000 57 1.43499e+11
8000 57 1.63692e+11
9000 57 1.83857e+11
10000 57 2.04023e+11
1 58 1.92865e+07
20 58 4.13739e+08
40 58 8.17172e+08
60 58 1.21333e+09
80 58 1.62798e+09
100 58 2.05492e+09
200 58 4.17594e+09
300 58 6.29888e+09
400 58 8.4218e+09
500 58 1.05465e+10
600 58 1.26331e+10
700 58 1.47495e+10
800 58 1.68637e+10
900 58 1.89797e+10
1000 58 2.10887e+10
2000 58 4.17167e+10
3000 58 6.21357e+10
4000 58 8.25511e+10
5000 58 1.02926e+11
6000 58 1.2321e+11
7000 58 1.43492e+11
8000 58 1.63685e+11
9000 58 1.8385e+11
10000 58 2.04017e+11
1 59 2.08428e+07
20 59 4.18988e+08
40 59 8.22593e+08
60 59 1.21944e+09
80 59 1.62031e+09
100 59 2.04599e+09
200 59 4.16693e+09
300 59 6.29015e+09
400 59 8.41203e+09
500 59 1.05385e+10
600 59 1.2625e+10
700 59 1.47405e+10
800 59 1.68553e+10
900 59 1.89684e+10
1000 59 2.10798e+10
2000 59 4.17096e+10
3000 59 6.21291e+10
4000 59 8.25434e+10
5000 59 1.02919e+11
6000 59 1.23203e+11
7000 59 1.43482e+11
8000 59 1.63677e+11
9000 59 1.83843e+11
10000 59 2.04009e+11
1 6 2.00772e+07
20 6 3.89832e+08
40 6 7.75584e+08
60 6 1.18318e+09
80 6 1.58543e+09
100 6 1.97701e+09
200 6 4.05685e+09
300 6 6.17971e+09
400 6 8.30476e+09
500 6 1.04404e+10
600 6 1.25497e+10
700 6 1.46383e+10
800 6 1.67474e+10
900 6 1.88637e+10
1000 6 2.09721e+10
2000 6 4.1682e+10
3000 6 6.2101e+10
4000 6 8.2513e+10
5000 6 1.02893e+11
6000 6 1.23179e+11
7000 6 1.43462e+11
8000 6 1.63668e+11
9000 6 1.83832e+11
10000 6 2.0399e+11
1 60 2.18988e+07
20 60 4.19703e+08
40 60 8.22744e+08
60 60 1.21953e+09
80 60 1.61807e+09
100 60 2.0381e+09
200 60 4.15985e+09
300 60 6.28262e+09
400 60 8.40414e+09
500 60 1.0532e+10
600 60 1.26181e+10
700 60 1.47334e+10
800 60 1.6848e+10
900 60 1.89618e+10
1000 60 2.10733e+10
2000 60 4.17046e+10
3000 60 6.21248e+10
4000 60 8.2541e+10
5000 60 1.02917e+11
6000 60 1.23203e+11
7000 60 1.43483e+11
8000 60 1.63678e+11
9000 60 1.83844e+11
10000 60 2.04011e+11
1 61 2.45882e+07
20 61 4.15746e+08
40 61 8.19704e+08
60 61 1.21648e+09
80 61 1.61456e+09
100 61 2.03164e+09
200 61 4.15149e+09
300 61 6.27625e+09
400 61 8.39801e+09
500 61 1.05253e+10
600 61 1.2611e+10
700 61 1.47263e+10
800 61 1.68411e+10
900 61 1.89544e+10
1000 61 2.1066e+10
2000 61 4.16984e+10
3000 61 6.21182e+10
4000 61 8.25324e+10
5000 61 1.02909e+11
6000 61 1.23194e+11
7000 61 1.43474e+11
8000 61 1.63669e+11
9000 61 1.83833e+11
10000 61 2.03993e+11
1 62 2.17759e+07
20 62 4.12532e+08
40 62 8.1677e+08
60 62 1.21341e+09
80 62 1.61044e+09
100 62 2.02486e+09
200 62 4.14472e+09
300 62 6.26868e+09
400 62 8.3899e+09
500 62 1.05189e+10
600 62 1.26055e+10
700 62 1.47191e+10
800 62 1.6834e+10
900 62 1.89471e+10
1000 62 2.10589e+10
2000 62 4.16926e+10
3000 62 6.21097e+10
4000 62 8.25238e+10
5000 62 1.029e+11
6000 62 1.23187e+11
7000 62 1.43463e+11
8000 62 1.63658e+11
9000 62 1.83822e+11
10000 62 2.03979e+11
1 63 2.17587e+07
20 63 4.08766e+08
40 63 8.12825e+08
60 63 1.20948e+09
80 63 1.60702e+09
100 63 2.01768e+09
200 63 4.13817e+09
300 63 6.26172e+09
400 63 8.3837e+09
500 63 1.05131e+10
600 63 1.25979e+10
700 63 1.47123e+10
800 63 1.68283e+10
900 63 1.89408e+10
1000 63 2.10512e+10
2000 63 4.16885e+10
3000 63 6.21073e+10
4000 63 8.25207e+10
5000 63 1.02899e+11
6000 63 1.23185e+11
7000 63 1.43462e+11
8000 63 1.63658e+11
9000 63 1.8382e+11
10000 63 2.0398e+11
1 64 2.09408e+07
20 64 4.05519e+08
40 64 8.09616e+08
60 64 1.206e+09
80 64 1.60432e+09
100 64 2.01123e+09
200 64 4.13155e+09
300 64 6.25453e+09
400 64 8.37612e+09
500 64 1.05069e+10
600 64 1.25913e+10
700 64 1.47059e+10
800 64 1.68213e+10
900 64 1.89341e+10
1000 64 2.10435e+10
2000 64 4.16827e+10
3000 64 6.21025e+10
4000 64 8.25162e+10
5000 64 1.02895e+11
6000 64 1.2318e+11
7000 64 1.43461e+11
8000 64 1.63655e+11
9000 64 1.83819e+11
10000 64 2.0398e+11
1 65 2.13876e+07
20 65 4.01147e+08
40 65 8.05855e+08
60 65 1.20253e+09
80 65 1.60186e+09
100 65 2.00564e+09
200 65 4.12451e+09
300 65 6.24685e+09
400 65 8.36884e+09
500 65 1.05009e+10
600 65 1.25845e+10
700 65 1.46989e+10
800 65 1.68148e+10
900 65 1.89269e+10
1000 65 2.10374e+10
2000 65 4.16782e+10
3000 65 6.20968e+10
4000 65 8.25108e+10
5000 65 1.02889e+11
6000 65 1.23173e+11
7000 65 1.43456e+11
8000 65 1.63649e+11
9000 65 1.83812e+11
10000 65 2.03975e+11
1 66 2.15379e+07
20 66 4.01507e+08
40 66 8.01858e+08
60 66 1.19875e+09
80 66 1.59932e+09
100 66 1.99833e+09
200 66 4.1179e+09
300 66 6.24131e+09
400 66 8.36172e+09
500 66 1.04949e+10
600 66 1.2578e+10
700 66 1.46926e+10
800 66 1.68087e+10
900 66 1.89193e+10
1000 66 2.1031e+10
2000 66 4.16725e+10
3000 66 6.20901e+10
4000 66 8.25054e+10
5000 66 1.02883e+11
6000 66 1.23166e+11
7000 66 1.4345e+11
8000 66 1.63641e+11
9000 66 1.83806e+11
10000 66 2.0397e+11
1 67 2.20337e+07
20 67 4.02799e+08
40 67 7.98436e+08
60 67 1.19547e+09
80 67 1.59663e+09
100 67 1.99429e+09
200 67 4.11145e+09
300 67 6.23398e+09
400 67 8.355e+09
500 67 1.04891e+10
600 67 1.25716e+10
700 67 1.46843e+10
800 67 1.68016e+10
900 67 1.8914e+10
1000 67 2.10254e+10
2000 67 4.16681e+10
3000 67 6.20867e+10
4000 67 8.25011e+10
5000 67 1.02879e+11
6000 67 1.23163e+11
7000 67 1.43448e+11
8000 67 1.6364e+11
9000 67 1.83803e+11
10000 67 2.03968e+11
1 68 2.15529e+07
20 68 4.02921e+08
40 68 7.94521e+08
60 68 1.19213e+09
80 68 1.59347e+09
100 68 1.98778e+09
200 68 4.10468e+09
300 68 6.22635e+09
400 68 8.34812e+09
500 68 1.04816e+10
600 68 1.25649e+10
700 68 1.46776e+10
800 68 1.6794e+10
900 68 1.89062e+10
1000 68 2.1018e+10
2000 68 4.16636e+10
3000 68 6.2083e+10
4000 68 8.24958e+10
5000 68 1.02874e+11
6000 68 1.23159e+11
7000 68 1.43444e+11
8000 68 1.63635e+11
9000 68 1.83799e+11
10000 68 2.03963e+11
1 69 2.14838e+07
20 69 3.99661e+08
40 69 7.90947e+08
60 69 1.19143e+09
80 69 1.59404e+09
100 69 1.98942e+09
200 69 4.0979e+09
300 69 6.21986e+09
400 69 8.34127e+09
500 69 1.04748e+10
600 69 1.25582e+10
700 69 1.46708e+10
800 69 1.67877e+10
900 69 1.88994e+10
1000 69 2.10121e+10
2000 69 4.16583e+10
3000 69 6.20775e+10
4000 69 8.2492e+10
5000 69 1.02869e+11
6000 69 1.23154e+11
7000 69 1.4344e+11
8000 69 1.63631e+11
9000 69 1.83795e+11
10000 69 2.03961e+11
1 7 2.07065e+07
20 7 3.91061e+08
40 7 7.77701e+08
60 7 1.18645e+09
80 7 1.58817e+09
100 7 1.97795e+09
200 7 4.06519e+09
300 7 6.18422e+09
400 7 8.31253e+09
500 7 1.04475e+10
600 7 1.25559e+10
700 7 1.46456e+10
800 7 1.67551e+10
900 7 1.88696e+10
1000 7 2.09787e+10
2000 7 4.16863e+10
3000 7 6.21059e+10
4000 7 8.25187e+10
5000 7 1.02898e+11
6000 7 1.23183e+11
7000 7 1.43467e+11
8000 7 1.63673e+11
9000 7 1.83837e+11
10000 7 2.03994e+11
1 70 2.08833e+07
20 70 3.96226e+08
40 70 7.86455e+08
60 70 1.19544e+09
80 70 1.59658e+09
100 70 1.99215e+09
200 70 4.09035e+09
300 70 6.21251e+09
400 70 8.33488e+09
500 70 1.0467e+10
600 70 1.25503e+10
700 70 1.46637e+10
800 70 1.678e+10
900 70 1.88917e+10
1000 70 2.10049e+10
2000 70 4.16511e+10
3000 70 6.20712e+10
4000 70 8.24846e+10
5000 70 1.02863e+11
6000 70 1.23146e+11
7000 70 1.43432e+11
8000 70 1.63624e+11
9000 70 1.83787e+11
10000 70 2.03952e+11
1 71 2.10199e+07
20 71 3.91983e+08
40 71 7.89098e+08
60 71 1.19941e+09
80 71 1.59821e+09
100 71 1.99371e+09
200 71 4.08227e+09
300 71 6.20452e+09
400 71 8.32561e+09
500 71 1.04574e+10
600 71 1.25436e+10
700 71 1.46554e+10
800 71 1.67719e+10
900 71 1.88834e+10
1000 71 2.09972e+10
2000 71 4.16456e+10
3000 71 6.20651e+10
4000 71 8.24793e+10
5000 71 1.02857e+11
6000 71 1.2314e+11
7000 71 1.43424e+11
8000 71 1.63617e+11
9000 71 1.83781e+11
10000 71 2.0394e+11
1 72 2.08852e+07
20 72 3.88195e+08
40 72 7.94424e+08
60 72 1.20257e+09
80 72 1.60137e+09
100 72 1.99687e+09
200 72 4.07328e+09
300 72 6.19428e+09
400 72 8.31737e+09
500 72 1.04469e+10
600 72 1.25351e+10
700 72 1.46472e+10
800 72 1.67648e+10
900 72 1.88748e+10
1000 72 2.09885e+10
2000 72 4.16403e+10
3000 72 6.2059e+10
4000 72 8.24748e+10
5000 72 1.02853e+11
6000 72 1.23136e+11
7000 72 1.43419e+11
8000 72 1.63612e+11
9000 72 1.83778e+11
10000 72 2.03936e+11
1 73 2.03588e+07
20 73 3.91823e+08
40 73 7.99159e+08
60 73 1.20689e+09
80 73 1.60457e+09
100 73 1.99949e+09
200 73 4.06539e+09
300 73 6.18735e+09
400 73 8.30888e+09
500 73 1.04379e+10
600 73 1.25274e+10
700 73 1.46393e+10
800 73 1.67557e+10
900 73 1.88669e+10
1000 73 2.09805e+10
2000 73 4.16351e+10
3000 73 6.2053e+10
4000 73 8.24693e+10
5000 73 1.02846e+11
6000 73 1.2313e+11
7000 73 1.43413e+11
8000 73 1.63606e+11
9000 73 1.83771e+11
10000 73 2.03928e+11
1 74 2.00875e+07
20 74 3.96104e+08
40 74 8.05725e+08
60 74 1.21199e+09
80 74 1.60829e+09
100 74 2.00309e+09
200 74 4.0556e+09
300 74 6.17772e+09
400 74 8.29961e+09
500 74 1.04275e+10
600 74 1.25179e+10
700 74 1.46297e+10
800 74 1.67453e+10
900 74 1.88565e+10
1000 74 2.09707e+10
2000 74 4.16272e+10
3000 74 6.2047e+10
4000 74 8.24614e+10
5000 74 1.02839e+11
6000 74 1.23122e+11
7000 74 1.43405e+11
8000 74 1.63599e+11
9000 74 1.83764e+11
10000 74 2.03923e+11
1 75 2.05224e+07
20 75 3.99597e+08
40 75 8.11149e+08
60 75 1.21602e+09
80 75 1.61114e+09
100 75 2.0053e+09
200 75 4.04681e+09
300 75 6.16831e+09
400 75 8.29142e+09
500 75 1.04185e+10
600 75 1.25102e+10
700 75 1.46215e+10
800 75 1.67371e+10
900 75 1.88485e+10
1000 75 2.09625e+10
2000 75 4.16202e+10
3000 75 6.20406e+10
4000 75 8.24545e+10
5000 75 1.02832e+11
6000 75 1.23116e+11
7000 75 1.43399e+11
8000 75 1.63594e+11
9000 75 1.83759e+11
10000 75 2.03918e+11
1 76 2.0207e+07
20 76 4.03309e+08
40 76 8.16311e+08
60 76 1.22053e+09
80 76 1.61505e+09
100 76 2.00897e+09
200 76 4.03727e+09
300 76 6.15967e+09
400 76 8.28219e+09
500 76 1.04087e+10
600 76 1.25011e+10
700 76 1.46117e+10
800 76 1.67272e+10
900 76 1.88392e+10
1000 76 2.0953e+10
2000 76 4.1612e+10
3000 76 6.20315e+10
4000 76 8.24459e+10
5000 76 1.02823e+11
6000 76 1.23109e+11
7000 76 1.43393e+11
8000 76 1.63585e+11
9000 76 1.8375e+11
10000 76 2.03913e+11
1 77 2.01715e+07
20 77 4.07235e+08
40 77 8.21631e+08
60 77 1.22454e+09
80 77 1.61821e+09
100 77 2.01231e+09
200 77 4.02809e+09
300 77 6.14966e+09
400 77 8.27693e+09
500 77 1.03964e+10
600 77 1.2493e+10
700 77 1.46041e+10
800 77 1.67192e+10
900 77 1.88297e+10
1000 77 2.09446e+10
2000 77 4.16064e+10
3000 77 6.20268e+10
4000 77 8.24411e+10
5000 77 1.02819e+11
6000 77 1.23104e+11
7000 77 1.43385e+11
8000 77 1.63582e+11
9000 77 1.83745e+11
10000 77 2.03909e+11
1 78 2.05983e+07
20 78 4.11492e+08
40 78 8.26622e+08
60 78 1.22846e+09
80 78 1.6212e+09
100 78 2.01504e+09
200 78 4.01811e+09
300 78 6.14196e+09
400 78 8.2636e+09
500 78 1.03876e+10
600 78 1.24842e+10
700 78 1.45943e+10
800 78 1.67103e+10
900 78 1.88215e+10
1000 78 2.09349e+10
2000 78 4.15993e+10
3000 78 6.20185e+10
4000 78 8.24329e+10
5000 78 1.02812e+11
6000 78 1.23098e+11
7000 78 1.43379e+11
8000 78 1.63575e+11
9000 78 1.8374e+11
10000 78 2.03905e+11
1 79 2.1141e+07
20 79 4.15189e+08
40 79 8.30806e+08
60 79 1.23184e+09
80 79 1.62335e+09
100 79 2.01703e+09
200 79 4.01046e+09
300 79 6.13322e+09
400 79 8.25623e+09
500 79 1.03778e+10
600 79 1.24765e+10
700 79 1.45868e+10
800 79 1.67021e+10
900 79 1.88137e+10
1000 79 2.09269e+10
2000 79 4.15942e+10
3000 79 6.2014e+10
4000 79 8.24271e+10
5000 79 1.02807e+11
6000 79 1.23092e+11
7000 79 1.43373e+11
8000 79 1.63571e+11
9000 79 1.83736e+11
10000 79 2.03901e+11
1 8 2.04258e+07
20 8 3.91769e+08
40 8 7.81612e+08
60 8 1.19207e+09
80 8 1.5923e+09
100 8 1.98002e+09
200 8 4.07077e+09
300 8 6.19357e+09
400 8 8.32135e+09
500 8 1.04532e+10
600 8 1.25611e+10
700 8 1.46511e+10
800 8 1.67602e+10
900 8 1.8875e+10
1000 8 2.09847e+10
2000 8 4.16917e+10
3000 8 6.21097e+10
4000 8 8.25233e+10
5000 8 1.02903e+11
6000 8 1.2319e+11
7000 8 1.4347e+11
8000 8 1.63679e+11
9000 8 1.83843e+11
10000 8 2.04e+11
1 80 2.11969e+07
20 80 4.15433e+08
40 80 8.30902e+08
60 80 1.23166e+09
80 80 1.62324e+09
100 80 2.01715e+09
200 80 4.00453e+09
300 80 6.12785e+09
400 80 8.24917e+09
500 80 1.03708e+10
600 80 1.24704e+10
700 80 1.45797e+10
800 80 1.66944e+10
900 80 1.88076e+10
1000 80 2.09199e+10
2000 80 4.159e+10
3000 80 6.20114e+10
4000 80 8.24281e+10
5000 80 1.02807e+11
6000 80 1.23093e+11
7000 80 1.43376e+11
8000 80 1.6358e+11
9000 80 1.83744e+11
10000 80 2.03906e+11
1 81 2.12181e+07
20 81 4.12016e+08
40 81 8.27644e+08
60 81 1.22842e+09
80 81 1.62009e+09
100 81 2.01373e+09
200 81 3.99701e+09
300 81 6.12228e+09
400 81 8.24017e+09
500 81 1.03632e+10
600 81 1.24623e+10
700 81 1.45718e+10
800 81 1.66872e+10
900 81 1.87999e+10
1000 81 2.09116e+10
2000 81 4.15837e+10
3000 81 6.2005e+10
4000 81 8.24192e+10
5000 81 1.028e+11
6000 81 1.23086e+11
7000 81 1.4338e+11
8000 81 1.63579e+11
9000 81 1.83744e+11
10000 81 2.03907e+11
1 82 2.12382e+07
20 82 4.12183e+08
40 82 8.24774e+08
60 82 1.2254e+09
80 82 1.61722e+09
100 82 2.01068e+09
200 82 3.99006e+09
300 82 6.11489e+09
400 82 8.23232e+09
500 82 1.03558e+10
600 82 1.24563e+10
700 82 1.45629e+10
800 82 1.66782e+10
900 82 1.87919e+10
1000 82 2.09045e+10
2000 82 4.15778e+10
3000 82 6.19977e+10
4000 82 8.24116e+10
5000 82 1.02795e+11
6000 82 1.23081e+11
7000 82 1.43381e+11
8000 82 1.63579e+11
9000 82 1.83743e+11
10000 82 2.03906e+11
1 83 2.12018e+07
20 83 4.11194e+08
40 83 8.21458e+08
60 83 1.22145e+09
80 83 1.61358e+09
100 83 2.0072e+09
200 83 3.98366e+09
300 83 6.10471e+09
400 83 8.22383e+09
500 83 1.0348e+10
600 83 1.24493e+10
700 83 1.45553e+10
800 83 1.66705e+10
900 83 1.87847e+10
1000 83 2.08956e+10
2000 83 4.15799e+10
3000 83 6.19994e+10
4000 83 8.24111e+10
5000 83 1.02801e+11
6000 83 1.23086e+11
7000 83 1.43373e+11
8000 83 1.63584e+11
9000 83 1.83747e+11
10000 83 2.0391e+11
1 84 2.11149e+07
20 84 4.12323e+08
40 84 8.1767e+08
60 84 1.21787e+09
80 84 1.61002e+09
100 84 2.00345e+09
200 84 3.97565e+09
300 84 6.09949e+09
400 84 8.21637e+09
500 84 1.03394e+10
600 84 1.24417e+10
700 84 1.45462e+10
800 84 1.66615e+10
900 84 1.87764e+10
1000 84 2.08873e+10
2000 84 4.15861e+10
3000 84 6.20033e+10
4000 84 8.24163e+10
5000 84 1.02804e+11
6000 84 1.2309e+11
7000 84 1.43367e+11
8000 84 1.63585e+11
9000 84 1.83748e+11
10000 84 2.03909e+11
1 85 2.14238e+07
20 85 4.13221e+08
40 85 8.16685e+08
60 85 1.21464e+09
80 85 1.60644e+09
100 85 2.00031e+09
200 85 3.97e+09
300 85 6.09002e+09
400 85 8.209e+09
500 85 1.03318e+10
600 85 1.24392e+10
700 85 1.45389e+10
800 85 1.66539e+10
900 85 1.87688e+10
1000 85 2.08795e+10
2000 85 4.15889e+10
3000 85 6.20074e+10
4000 85 8.24208e+10
5000 85 1.02808e+11
6000 85 1.23093e+11
7000 85 1.43372e+11
8000 85 1.6359e+11
9000 85 1.83754e+11
10000 85 2.03914e+11
1 86 2.12382e+07
20 86 4.14092e+08
40 86 8.16093e+08
60 86 1.21119e+09
80 86 1.60326e+09
100 86 1.9967e+09
200 86 3.96335e+09
300 86 6.08565e+09
400 86 8.20007e+09
500 86 1.0323e+10
600 86 1.24408e+10
700 86 1.45319e+10
800 86 1.66445e+10
900 86 1.876e+10
1000 86 2.08712e+10
2000 86 4.15935e+10
3000 86 6.2012e+10
4000 86 8.24242e+10
5000 86 1.0281e+11
6000 86 1.23096e+11
7000 86 1.43375e+11
8000 86 1.63591e+11
9000 86 1.83755e+11
10000 86 2.03915e+11
1 87 2.1726e+07
20 87 4.14681e+08
40 87 8.1672e+08
60 87 1.20769e+09
80 87 1.59954e+09
100 87 1.99388e+09
200 87 3.95728e+09
300 87 6.0727e+09
400 87 8.19311e+09
500 87 1.03155e+10
600 87 1.24464e+10
700 87 1.45241e+10
800 87 1.66375e+10
900 87 1.87518e+10
1000 87 2.08632e+10
2000 87 4.15968e+10
3000 87 6.20138e+10
4000 87 8.24275e+10
5000 87 1.02814e+11
6000 87 1.23098e+11
7000 87 1.43377e+11
8000 87 1.63596e+11
9000 87 1.83759e+11
10000 87 2.03918e+11
1 88 2.15579e+07
20 88 4.15376e+08
40 88 8.17107e+08
60 88 1.20531e+09
80 88 1.59637e+09
100 88 1.98984e+09
200 88 3.95097e+09
300 88 6.07015e+09
400 88 8.18728e+09
500 88 1.03232e+10
600 88 1.24525e+10
700 88 1.45311e+10
800 88 1.66419e+10
900 88 1.87541e+10
1000 88 2.08643e+10
2000 88 4.16004e+10
3000 88 6.20195e+10
4000 88 8.24341e+10
5000 88 1.0282e+11
6000 88 1.23104e+11
7000 88 1.43387e+11
8000 88 1.63602e+11
9000 88 1.83764e+11
10000 88 2.03923e+11
1 89 2.13515e+07
20 89 4.14974e+08
40 89 8.17198e+08
60 89 1.20605e+09
80 89 1.59281e+09
100 89 1.9863e+09
200 89 3.95576e+09
300 89 6.07492e+09
400 89 8.20024e+09
500 89 1.03274e+10
600 89 1.2455e+10
700 89 1.45356e+10
800 89 1.66479e+10
900 89 1.8758e+10
1000 89 2.08708e+10
2000 89 4.16047e+10
3000 89 6.20231e+10
4000 89 8.24371e+10
5000 89 1.02824e+11
6000 89 1.23106e+11
7000 89 1.43394e+11
8000 89 1.63607e+11
9000 89 1.83769e+11
10000 89 2.03932e+11
1 9 2.0336e+07
20 9 3.9194e+08
40 9 7.83767e+08
60 9 1.19592e+09
80 9 1.59534e+09
100 9 1.98242e+09
200 9 4.07842e+09
300 9 6.20089e+09
400 9 8.32827e+09
500 9 1.0459e+10
600 9 1.25669e+10
700 9 1.46592e+10
800 9 1.67678e+10
900 9 1.88827e+10
1000 9 2.09933e+10
2000 9 4.16959e+10
3000 9 6.21148e+10
4000 9 8.25281e+10
5000 9 1.02906e+11
6000 9 1.23191e+11
7000 9 1.43477e+11
8000 9 1.63681e+11
9000 9 1.83844e+11
10000 9 2.04006e+11
1 90 2.08822e+07
20 90 4.10701e+08
40 90 8.13461e+08
60 90 1.20245e+09
80 90 1.58967e+09
100 90 1.98301e+09
200 90 3.96207e+09
300 90 6.0805e+09
400 90 8.2096e+09
500 90 1.03356e+10
600 90 1.24643e+10
700 90 1.45416e+10
800 90 1.6654e+10
900 90 1.87648e+10
1000 90 2.08762e+10
2000 90 4.16093e+10
3000 90 6.20278e+10
4000 90 8.24431e+10
5000 90 1.02828e+11
6000 90 1.23112e+11
7000 90 1.43404e+11
8000 90 1.63609e+11
9000 90 1.83772e+11
10000 90 2.03935e+11
1 91 2.09041e+07
20 91 4.05706e+08
40 91 8.08243e+08
60 91 1.198e+09
80 91 1.58529e+09
100 91 1.97774e+09
200 91 3.96385e+09
300 91 6.08398e+09
400 91 8.21443e+09
500 91 1.03404e+10
600 91 1.24699e+10
700 91 1.45469e+10
800 91 1.666e+10
900 91 1.87708e+10
1000 91 2.08833e+10
2000 91 4.16123e+10
3000 91 6.20304e+10
4000 91 8.24454e+10
5000 91 1.02832e+11
6000 91 1.23114e+11
7000 91 1.43406e+11
8000 91 1.63611e+11
9000 91 1.83775e+11
10000 91 2.03939e+11
1 92 2.07978e+07
20 92 4.02133e+08
40 92 8.04341e+08
60 92 1.19534e+09
80 92 1.58286e+09
100 92 1.9729e+09
200 92 3.97318e+09
300 92 6.09087e+09
400 92 8.22322e+09
500 92 1.03492e+10
600 92 1.24737e+10
700 92 1.45536e+10
800 92 1.66669e+10
900 92 1.87787e+10
1000 92 2.08897e+10
2000 92 4.16171e+10
3000 92 6.20352e+10
4000 92 8.24507e+10
5000 92 1.02835e+11
6000 92 1.23118e+11
7000 92 1.43412e+11
8000 92 1.63613e+11
9000 92 1.83778e+11
10000 92 2.03941e+11
1 93 2.06123e+07
20 93 3.97017e+08
40 93 8.0051e+08
60 93 1.19196e+09
80 93 1.57914e+09
100 93 1.9693e+09
200 93 3.97774e+09
300 93 6.09946e+09
400 93 8.23137e+09
500 93 1.03543e+10
600 93 1.24793e+10
700 93 1.45569e+10
800 93 1.66722e+10
900 93 1.87842e+10
1000 93 2.08935e+10
2000 93 4.16222e+10
3000 93 6.20411e+10
4000 93 8.24555e+10
5000 93 1.02841e+11
6000 93 1.23123e+11
7000 93 1.43418e+11
8000 93 1.63621e+11
9000 93 1.83786e+11
10000 93 2.03948e+11
1 94 2.02061e+07
20 94 3.95947e+08
40 94 7.95855e+08
60 94 1.1886e+09
80 94 1.57533e+09
100 94 1.96547e+09
200 94 3.98552e+09
300 94 6.10625e+09
400 94 8.23501e+09
500 94 1.03625e+10
600 94 1.24867e+10
700 94 1.45655e+10
800 94 1.66797e+10
900 94 1.87913e+10
1000 94 2.08987e+10
2000 94 4.16262e+10
3000 94 6.20451e+10
4000 94 8.24594e+10
5000 94 1.02842e+11
6000 94 1.23126e+11
7000 94 1.43421e+11
8000 94 1.63622e+11
9000 94 1.83784e+11
10000 94 2.03946e+11
1 95 2.08155e+07
20 95 3.97824e+08
40 95 7.90312e+08
60 95 1.18394e+09
80 95 1.57139e+09
100 95 1.96158e+09
200 95 3.99123e+09
300 95 6.11278e+09
400 95 8.23664e+09
500 95 1.03691e+10
600 95 1.24911e+10
700 95 1.45713e+10
800 95 1.66852e+10
900 95 1.87978e+10
1000 95 2.09046e+10
2000 95 4.16309e+10
3000 95 6.20506e+10
4000 95 8.24638e+10
5000 95 1.02848e+11
6000 95 1.23132e+11
7000 95 1.43426e+11
8000 95 1.63626e+11
9000 95 1.8379e+11
10000 95 2.0395e+11
1 96 2.02352e+07
20 96 3.99384e+08
40 96 7.90609e+08
60 96 1.18118e+09
80 96 1.57278e+09
100 96 1.96312e+09
200 96 3.99853e+09
300 96 6.12093e+09
400 96 8.24175e+09
500 96 1.03759e+10
600 96 1.24982e+10
700 96 1.45779e+10
800 96 1.66907e+10
900 96 1.8804e+10
1000 96 2.09118e+10
2000 96 4.1636e+10
3000 96 6.20544e+10
4000 96 8.24675e+10
5000 96 1.0285e+11
6000 96 1.23135e+11
7000 96 1.43429e+11
8000 96 1.63627e+11
9000 96 1.83791e+11
10000 96 2.03951e+11
1 97 2.06786e+07
20 97 4.01965e+08
40 97 7.92684e+08
60 97 1.18374e+09
80 97 1.57543e+09
100 97 1.96551e+09
200 97 4.00347e+09
300 97 6.13186e+09
400 97 8.24631e+09
500 97 1.03816e+10
600 97 1.2505e+10
700 97 1.45837e+10
800 97 1.66978e+10
900 97 1.88105e+10
1000 97 2.09178e+10
2000 97 4.16399e+10
3000 97 6.20611e+10
4000 97 8.24729e+10
5000 97 1.02855e+11
6000 97 1.23141e+11
7000 97 1.43434e+11
8000 97 1.63634e+11
9000 97 1.83799e+11
10000 97 2.03957e+11
1 98 2.03288e+07
20 98 4.03569e+08
40 98 7.94589e+08
60 98 1.18562e+09
80 98 1.5773e+09
100 98 1.9671e+09
200 98 4.00984e+09
300 98 6.13604e+09
400 98 8.25128e+09
500 98 1.03885e+10
600 98 1.25106e+10
700 98 1.45907e+10
800 98 1.67044e+10
900 98 1.88175e+10
1000 98 2.09256e+10
2000 98 4.1645e+10
3000 98 6.20649e+10
4000 98 8.24775e+10
5000 98 1.0286e+11
6000 98 1.23146e+11
7000 98 1.43437e+11
8000 98 1.63637e+11
9000 98 1.83801e+11
10000 98 2.03959e+11
1 99 2.11443e+07
20 99 4.04619e+08
40 99 7.95807e+08
60 99 1.18663e+09
80 99 1.57842e+09
100 99 1.96824e+09
200 99 4.01548e+09
300 99 6.14247e+09
400 99 8.26148e+09
500 99 1.0393e+10
600 99 1.25161e+10
700 99 1.45966e+10
800 99 1.67111e+10
900 99 1.88241e+10
1000 99 2.09303e+10
2000 99 4.16511e+10
3000 99 6.20726e+10
4000 99 8.24849e+10
5000 99 1.02868e+11
6000 99 1.23155e+11
7000 99 1.43445e+11
8000 99 1.63648e+11
9000 99 1.83814e+11
10000 99 2.03978e+11


==> figures/LBM_irregularity/LBM_200_200_200_10000_0_30_100_1000.txt <==
1 0 2.05833e+07
30 0 6.09582e+08
60 0 1.18421e+09
90 0 1.78357e+09
100 0 1.97275e+09
200 0 3.96767e+09
300 0 5.97464e+09
400 0 7.97139e+09
500 0 1.00264e+10
600 0 1.20277e+10
700 0 1.40275e+10
800 0 1.6026e+10
900 0 1.80237e+10
1000 0 2.00235e+10
2000 0 4.00757e+10
3000 0 6.04969e+10
4000 0 8.08911e+10
5000 0 1.01344e+11
6000 0 1.21536e+11
7000 0 1.41671e+11
8000 0 1.62224e+11
9000 0 1.82507e+11
10000 0 2.02687e+11
1 1 1.98817e+07
30 1 6.04771e+08
60 1 1.18015e+09
90 1 1.77921e+09
100 1 1.97341e+09
200 1 3.97117e+09
300 1 5.97739e+09
400 1 7.97572e+09
500 1 1.00306e+10
600 1 1.20286e+10
700 1 1.40308e+10
800 1 1.60293e+10
900 1 1.80279e+10
1000 1 2.00272e+10
2000 1 4.00792e+10
3000 1 6.04888e+10
4000 1 8.08928e+10
5000 1 1.01334e+11
6000 1 1.21537e+11
7000 1 1.4167e+11
8000 1 1.62215e+11
9000 1 1.82496e+11
10000 1 2.02671e+11
1 10 2.00812e+07
30 10 5.80509e+08
60 10 1.20099e+09
90 10 1.81001e+09
100 10 2.01126e+09
200 10 4.00797e+09
300 10 6.01488e+09
400 10 8.02729e+09
500 10 1.0072e+10
600 10 1.20742e+10
700 10 1.40656e+10
800 10 1.60684e+10
900 10 1.80641e+10
1000 10 2.00661e+10
2000 10 4.01346e+10
3000 10 6.04285e+10
4000 10 8.09452e+10
5000 10 1.01266e+11
6000 10 1.21573e+11
7000 10 1.41705e+11
8000 10 1.62163e+11
9000 10 1.8244e+11
10000 10 2.0262e+11
1 11 2.06516e+07
30 11 5.84071e+08
60 11 1.20653e+09
90 11 1.81549e+09
100 11 2.01548e+09
200 11 4.01269e+09
300 11 6.02005e+09
400 11 8.03285e+09
500 11 1.00772e+10
600 11 1.20778e+10
700 11 1.40695e+10
800 11 1.60732e+10
900 11 1.80687e+10
1000 11 2.00704e+10
2000 11 4.01401e+10
3000 11 6.04198e+10
4000 11 8.09493e+10
5000 11 1.01258e+11
6000 11 1.21577e+11
7000 11 1.41708e+11
8000 11 1.62155e+11
9000 11 1.82432e+11
10000 11 2.02608e+11
1 12 2.0126e+07
30 12 5.92197e+08
60 12 1.21151e+09
90 12 1.81975e+09
100 12 2.0193e+09
200 12 4.01669e+09
300 12 6.02357e+09
400 12 8.03903e+09
500 12 1.00813e+10
600 12 1.20817e+10
700 12 1.40735e+10
800 12 1.60777e+10
900 12 1.80725e+10
1000 12 2.00748e+10
2000 12 4.01463e+10
3000 12 6.04125e+10
4000 12 8.09556e+10
5000 12 1.01251e+11
6000 12 1.21581e+11
7000 12 1.41711e+11
8000 12 1.62148e+11
9000 12 1.82426e+11
10000 12 2.02603e+11
1 13 2.01725e+07
30 13 5.96402e+08
60 13 1.21668e+09
90 13 1.82471e+09
100 13 2.02372e+09
200 13 4.02045e+09
300 13 6.02981e+09
400 13 8.04518e+09
500 13 1.00863e+10
600 13 1.20856e+10
700 13 1.40776e+10
800 13 1.60829e+10
900 13 1.80775e+10
1000 13 2.00797e+10
2000 13 4.01527e+10
3000 13 6.04053e+10
4000 13 8.09629e+10
5000 13 1.01243e+11
6000 13 1.21587e+11
7000 13 1.41717e+11
8000 13 1.62142e+11
9000 13 1.8242e+11
10000 13 2.02598e+11
1 14 2.00722e+07
30 14 6.0136e+08
60 14 1.2212e+09
90 14 1.82936e+09
100 14 2.02791e+09
200 14 4.02446e+09
300 14 6.03217e+09
400 14 8.05119e+09
500 14 1.00908e+10
600 14 1.20904e+10
700 14 1.40817e+10
800 14 1.60869e+10
900 14 1.80818e+10
1000 14 2.0084e+10
2000 14 4.01597e+10
3000 14 6.03974e+10
4000 14 8.09698e+10
5000 14 1.01238e+11
6000 14 1.21592e+11
7000 14 1.41723e+11
8000 14 1.62138e+11
9000 14 1.82417e+11
10000 14 2.02597e+11
1 15 2.05849e+07
30 15 6.09562e+08
60 15 1.22643e+09
90 15 1.83313e+09
100 15 2.03203e+09
200 15 4.02872e+09
300 15 6.03646e+09
400 15 8.05741e+09
500 15 1.00953e+10
600 15 1.20939e+10
700 15 1.40854e+10
800 15 1.60912e+10
900 15 1.80853e+10
1000 15 2.00875e+10
2000 15 4.0165e+10
3000 15 6.03881e+10
4000 15 8.09748e+10
5000 15 1.01228e+11
6000 15 1.21595e+11
7000 15 1.41725e+11
8000 15 1.6213e+11
9000 15 1.82408e+11
10000 15 2.026e+11
1 16 2.00862e+07
30 16 6.16341e+08
60 16 1.23101e+09
90 16 1.83666e+09
100 16 2.03638e+09
200 16 4.03318e+09
300 16 6.04022e+09
400 16 8.06392e+09
500 16 1.00994e+10
600 16 1.20979e+10
700 16 1.40889e+10
800 16 1.60953e+10
900 16 1.80899e+10
1000 16 2.00917e+10
2000 16 4.01705e+10
3000 16 6.0381e+10
4000 16 8.09797e+10
5000 16 1.01221e+11
6000 16 1.21598e+11
7000 16 1.41728e+11
8000 16 1.62132e+11
9000 16 1.82401e+11
10000 16 2.02603e+11
1 17 1.99688e+07
30 17 6.22074e+08
60 17 1.23618e+09
90 17 1.84076e+09
100 17 2.0406e+09
200 17 4.03786e+09
300 17 6.0452e+09
400 17 8.06952e+09
500 17 1.01042e+10
600 17 1.21022e+10
700 17 1.40933e+10
800 17 1.60999e+10
900 17 1.80949e+10
1000 17 2.00966e+10
2000 17 4.0177e+10
3000 17 6.03731e+10
4000 17 8.09855e+10
5000 17 1.01212e+11
6000 17 1.21603e+11
7000 17 1.41733e+11
8000 17 1.62138e+11
9000 17 1.82397e+11
10000 17 2.02608e+11
1 18 1.95715e+07
30 18 6.27521e+08
60 18 1.24106e+09
90 18 1.84502e+09
100 18 2.04466e+09
200 18 4.04212e+09
300 18 6.04936e+09
400 18 8.07513e+09
500 18 1.01084e+10
600 18 1.21062e+10
700 18 1.40966e+10
800 18 1.61042e+10
900 18 1.80988e+10
1000 18 2.01007e+10
2000 18 4.01831e+10
3000 18 6.03674e+10
4000 18 8.09917e+10
5000 18 1.01206e+11
6000 18 1.21608e+11
7000 18 1.41737e+11
8000 18 1.62143e+11
9000 18 1.82402e+11
10000 18 2.02612e+11
1 19 2.08782e+07
30 19 6.3425e+08
60 19 1.24646e+09
90 19 1.84959e+09
100 19 2.04902e+09
200 19 4.04689e+09
300 19 6.05438e+09
400 19 8.08222e+09
500 19 1.01136e+10
600 19 1.21111e+10
700 19 1.41016e+10
800 19 1.61097e+10
900 19 1.81045e+10
1000 19 2.01064e+10
2000 19 4.01918e+10
3000 19 6.03756e+10
4000 19 8.10018e+10
5000 19 1.01216e+11
6000 19 1.21618e+11
7000 19 1.41748e+11
8000 19 1.62155e+11
9000 19 1.82415e+11
10000 19 2.02629e+11
1 2 2.007e+07
30 2 5.99981e+08
60 2 1.17545e+09
90 2 1.77483e+09
100 2 1.97842e+09
200 2 3.97506e+09
300 2 5.98163e+09
400 2 7.9813e+09
500 2 1.00347e+10
600 2 1.20347e+10
700 2 1.40346e+10
800 2 1.60341e+10
900 2 1.80313e+10
1000 2 2.00316e+10
2000 2 4.00855e+10
3000 2 6.04822e+10
4000 2 8.08994e+10
5000 2 1.01326e+11
6000 2 1.21541e+11
7000 2 1.41674e+11
8000 2 1.62209e+11
9000 2 1.8249e+11
10000 2 2.02663e+11
1 20 2.11046e+07
30 20 6.34724e+08
60 20 1.24672e+09
90 20 1.84959e+09
100 20 2.04909e+09
200 20 4.04702e+09
300 20 6.05401e+09
400 20 8.0818e+09
500 20 1.01135e+10
600 20 1.21109e+10
700 20 1.41009e+10
800 20 1.61094e+10
900 20 1.81045e+10
1000 20 2.01056e+10
2000 20 4.01912e+10
3000 20 6.03743e+10
4000 20 8.10003e+10
5000 20 1.01213e+11
6000 20 1.21615e+11
7000 20 1.41745e+11
8000 20 1.62152e+11
9000 20 1.8241e+11
10000 20 2.02626e+11
1 21 2.09397e+07
30 21 6.31953e+08
60 21 1.24302e+09
90 21 1.84946e+09
100 21 2.04907e+09
200 21 4.04354e+09
300 21 6.05068e+09
400 21 8.07881e+09
500 21 1.01099e+10
600 21 1.2108e+10
700 21 1.40976e+10
800 21 1.61056e+10
900 21 1.81042e+10
1000 21 2.01021e+10
2000 21 4.01907e+10
3000 21 6.03701e+10
4000 21 8.10015e+10
5000 21 1.01209e+11
6000 21 1.21613e+11
7000 21 1.41744e+11
8000 21 1.62151e+11
9000 21 1.82408e+11
10000 21 2.02625e+11
1 22 2.17875e+07
30 22 6.32677e+08
60 22 1.23999e+09
90 22 1.84614e+09
100 22 2.04594e+09
200 22 4.04072e+09
300 22 6.04757e+09
400 22 8.07587e+09
500 22 1.01065e+10
600 22 1.21051e+10
700 22 1.40943e+10
800 22 1.61032e+10
900 22 1.81056e+10
1000 22 2.00989e+10
2000 22 4.01877e+10
3000 22 6.03679e+10
4000 22 8.10034e+10
5000 22 1.01204e+11
6000 22 1.21608e+11
7000 22 1.41743e+11
8000 22 1.62148e+11
9000 22 1.82402e+11
10000 22 2.02623e+11
1 23 2.22758e+07
30 23 6.32289e+08
60 23 1.23708e+09
90 23 1.84278e+09
100 23 2.04265e+09
200 23 4.03775e+09
300 23 6.04747e+09
400 23 8.07684e+09
500 23 1.01042e+10
600 23 1.21053e+10
700 23 1.40926e+10
800 23 1.6104e+10
900 23 1.81066e+10
1000 23 2.00993e+10
2000 23 4.01889e+10
3000 23 6.03691e+10
4000 23 8.10065e+10
5000 23 1.01202e+11
6000 23 1.21605e+11
7000 23 1.41744e+11
8000 23 1.62149e+11
9000 23 1.82402e+11
10000 23 2.02627e+11
1 24 2.16282e+07
30 24 6.28615e+08
60 24 1.23445e+09
90 24 1.83981e+09
100 24 2.03964e+09
200 24 4.03504e+09
300 24 6.04456e+09
400 24 8.0728e+09
500 24 1.01013e+10
600 24 1.21016e+10
700 24 1.40891e+10
800 24 1.61007e+10
900 24 1.81027e+10
1000 24 2.0096e+10
2000 24 4.01891e+10
3000 24 6.03648e+10
4000 24 8.1007e+10
5000 24 1.01196e+11
6000 24 1.21601e+11
7000 24 1.41738e+11
8000 24 1.62143e+11
9000 24 1.82395e+11
10000 24 2.02625e+11
1 25 2.13226e+07
30 25 6.25573e+08
60 25 1.23132e+09
90 25 1.83664e+09
100 25 2.03642e+09
200 25 4.03191e+09
300 25 6.04146e+09
400 25 8.07498e+09
500 25 1.00983e+10
600 25 1.20983e+10
700 25 1.40859e+10
800 25 1.60976e+10
900 25 1.80988e+10
1000 25 2.0094e+10
2000 25 4.01909e+10
3000 25 6.03624e+10
4000 25 8.10106e+10
5000 25 1.01194e+11
6000 25 1.21599e+11
7000 25 1.41736e+11
8000 25 1.6214e+11
9000 25 1.82396e+11
10000 25 2.02627e+11
1 26 2.17709e+07
30 26 6.27201e+08
60 26 1.22958e+09
90 26 1.83371e+09
100 26 2.03358e+09
200 26 4.02864e+09
300 26 6.0382e+09
400 26 8.07601e+09
500 26 1.00956e+10
600 26 1.20951e+10
700 26 1.40827e+10
800 26 1.60948e+10
900 26 1.80954e+10
1000 26 2.0092e+10
2000 26 4.01912e+10
3000 26 6.03592e+10
4000 26 8.10133e+10
5000 26 1.01191e+11
6000 26 1.21596e+11
7000 26 1.41734e+11
8000 26 1.62141e+11
9000 26 1.82398e+11
10000 26 2.02629e+11
1 27 2.20955e+07
30 27 6.28359e+08
60 27 1.23048e+09
90 27 1.83125e+09
100 27 2.03062e+09
200 27 4.03039e+09
300 27 6.03561e+09
400 27 8.07722e+09
500 27 1.0093e+10
600 27 1.20928e+10
700 27 1.40803e+10
800 27 1.60924e+10
900 27 1.8093e+10
1000 27 2.00897e+10
2000 27 4.01887e+10
3000 27 6.03575e+10
4000 27 8.10174e+10
5000 27 1.0119e+11
6000 27 1.21596e+11
7000 27 1.41733e+11
8000 27 1.62145e+11
9000 27 1.82401e+11
10000 27 2.02632e+11
1 28 2.16927e+07
30 28 6.29102e+08
60 28 1.23106e+09
90 28 1.82774e+09
100 28 2.02676e+09
200 28 4.03084e+09
300 28 6.03618e+09
400 28 8.07781e+09
500 28 1.00938e+10
600 28 1.20891e+10
700 28 1.40761e+10
800 28 1.60926e+10
900 28 1.80898e+10
1000 28 2.00869e+10
2000 28 4.01895e+10
3000 28 6.03567e+10
4000 28 8.1021e+10
5000 28 1.01187e+11
6000 28 1.21593e+11
7000 28 1.41731e+11
8000 28 1.62147e+11
9000 28 1.82404e+11
10000 28 2.02635e+11
1 29 2.17877e+07
30 29 6.26775e+08
60 29 1.2278e+09
90 29 1.82439e+09
100 29 2.02379e+09
200 29 4.03109e+09
300 29 6.03769e+09
400 29 8.07822e+09
500 29 1.00906e+10
600 29 1.20859e+10
700 29 1.40746e+10
800 29 1.60901e+10
900 29 1.80867e+10
1000 29 2.00878e+10
2000 29 4.01902e+10
3000 29 6.03553e+10
4000 29 8.10233e+10
5000 29 1.01191e+11
6000 29 1.21591e+11
7000 29 1.41728e+11
8000 29 1.62148e+11
9000 29 1.82404e+11
10000 29 2.02638e+11
1 3 2.08138e+07
30 3 5.95091e+08
60 3 1.17079e+09
90 3 1.77838e+09
100 3 1.98271e+09
200 3 3.97903e+09
300 3 5.98339e+09
400 3 7.98661e+09
500 3 1.00397e+10
600 3 1.20433e+10
700 3 1.40384e+10
800 3 1.60384e+10
900 3 1.80354e+10
1000 3 2.00354e+10
2000 3 4.00916e+10
3000 3 6.04758e+10
4000 3 8.09039e+10
5000 3 1.01317e+11
6000 3 1.21545e+11
7000 3 1.41678e+11
8000 3 1.62204e+11
9000 3 1.82483e+11
10000 3 2.02657e+11
1 30 2.17738e+07
30 30 6.22218e+08
60 30 1.22401e+09
90 30 1.8209e+09
100 30 2.02045e+09
200 30 4.03129e+09
300 30 6.03829e+09
400 30 8.07375e+09
500 30 1.00865e+10
600 30 1.20811e+10
700 30 1.4077e+10
800 30 1.60901e+10
900 30 1.80835e+10
1000 30 2.00896e+10
2000 30 4.01837e+10
3000 30 6.03555e+10
4000 30 8.10257e+10
5000 30 1.01192e+11
6000 30 1.21591e+11
7000 30 1.41724e+11
8000 30 1.62141e+11
9000 30 1.82404e+11
10000 30 2.02637e+11
1 31 2.13925e+07
30 31 6.16578e+08
60 31 1.22098e+09
90 31 1.81974e+09
100 31 2.02058e+09
200 31 4.03473e+09
300 31 6.03808e+09
400 31 8.06856e+09
500 31 1.0082e+10
600 31 1.2077e+10
700 31 1.40806e+10
800 31 1.60924e+10
900 31 1.80863e+10
1000 31 2.00921e+10
2000 31 4.01775e+10
3000 31 6.03599e+10
4000 31 8.10293e+10
5000 31 1.01195e+11
6000 31 1.21592e+11
7000 31 1.41718e+11
8000 31 1.62133e+11
9000 31 1.82406e+11
10000 31 2.02634e+11
1 32 2.13143e+07
30 32 6.10371e+08
60 32 1.222e+09
90 32 1.82161e+09
100 32 2.02214e+09
200 32 4.03623e+09
300 32 6.03905e+09
400 32 8.06387e+09
500 32 1.00778e+10
600 32 1.20727e+10
700 32 1.40857e+10
800 32 1.60937e+10
900 32 1.80881e+10
1000 32 2.00963e+10
2000 32 4.01717e+10
3000 32 6.03637e+10
4000 32 8.10345e+10
5000 32 1.01199e+11
6000 32 1.21595e+11
7000 32 1.41715e+11
8000 32 1.6213e+11
9000 32 1.82411e+11
10000 32 2.02637e+11
1 33 2.02352e+07
30 33 6.09209e+08
60 33 1.22543e+09
90 33 1.82349e+09
100 33 2.02435e+09
200 33 4.03874e+09
300 33 6.04022e+09
400 33 8.06617e+09
500 33 1.00739e+10
600 33 1.20684e+10
700 33 1.409e+10
800 33 1.60964e+10
900 33 1.8091e+10
1000 33 2.00989e+10
2000 33 4.01647e+10
3000 33 6.03672e+10
4000 33 8.10383e+10
5000 33 1.01204e+11
6000 33 1.21597e+11
7000 33 1.41708e+11
8000 33 1.62133e+11
9000 33 1.82415e+11
10000 33 2.02636e+11
1 34 2.02543e+07
30 34 6.1438e+08
60 34 1.22712e+09
90 34 1.82503e+09
100 34 2.02625e+09
200 34 4.04023e+09
300 34 6.0425e+09
400 34 8.06694e+09
500 34 1.00696e+10
600 34 1.20704e+10
700 34 1.40941e+10
800 34 1.60974e+10
900 34 1.80921e+10
1000 34 2.01021e+10
2000 34 4.01601e+10
3000 34 6.03714e+10
4000 34 8.10436e+10
5000 34 1.01208e+11
6000 34 1.216e+11
7000 34 1.41705e+11
8000 34 1.62138e+11
9000 34 1.82421e+11
10000 34 2.02639e+11
1 35 2.12124e+07
30 35 6.20123e+08
60 35 1.22948e+09
90 35 1.82783e+09
100 35 2.02773e+09
200 35 4.04321e+09
300 35 6.04501e+09
400 35 8.07025e+09
500 35 1.0064e+10
600 35 1.20736e+10
700 35 1.40983e+10
800 35 1.61006e+10
900 35 1.80946e+10
1000 35 2.0105e+10
2000 35 4.01634e+10
3000 35 6.03773e+10
4000 35 8.10482e+10
5000 35 1.01213e+11
6000 35 1.21603e+11
7000 35 1.417e+11
8000 35 1.62145e+11
9000 35 1.82426e+11
10000 35 2.02641e+11
1 36 2.05286e+07
30 36 6.24003e+08
60 36 1.23086e+09
90 36 1.82943e+09
100 36 2.02942e+09
200 36 4.04548e+09
300 36 6.04818e+09
400 36 8.07219e+09
500 36 1.0066e+10
600 36 1.2075e+10
700 36 1.41024e+10
800 36 1.61023e+10
900 36 1.80964e+10
1000 36 2.01084e+10
2000 36 4.01661e+10
3000 36 6.03807e+10
4000 36 8.10525e+10
5000 36 1.01216e+11
6000 36 1.21605e+11
7000 36 1.41694e+11
8000 36 1.62147e+11
9000 36 1.8243e+11
10000 36 2.02641e+11
1 37 2.14717e+07
30 37 6.27676e+08
60 37 1.23261e+09
90 37 1.8301e+09
100 37 2.0302e+09
200 37 4.04758e+09
300 37 6.05256e+09
400 37 8.07495e+09
500 37 1.00679e+10
600 37 1.20778e+10
700 37 1.41065e+10
800 37 1.6105e+10
900 37 1.8099e+10
1000 37 2.01111e+10
2000 37 4.01699e+10
3000 37 6.03867e+10
4000 37 8.10582e+10
5000 37 1.01221e+11
6000 37 1.21609e+11
7000 37 1.41691e+11
8000 37 1.62152e+11
9000 37 1.82437e+11
10000 37 2.02644e+11
1 38 1.95323e+07
30 38 6.31833e+08
60 38 1.23399e+09
90 38 1.83092e+09
100 38 2.03015e+09
200 38 4.04945e+09
300 38 6.05603e+09
400 38 8.07631e+09
500 38 1.00703e+10
600 38 1.20793e+10
700 38 1.411e+10
800 38 1.61068e+10
900 38 1.81007e+10
1000 38 2.01136e+10
2000 38 4.01724e+10
3000 38 6.03902e+10
4000 38 8.10628e+10
5000 38 1.01225e+11
6000 38 1.21612e+11
7000 38 1.41686e+11
8000 38 1.62155e+11
9000 38 1.82442e+11
10000 38 2.02646e+11
1 39 2.13224e+07
30 39 6.36374e+08
60 39 1.23604e+09
90 39 1.83245e+09
100 39 2.03154e+09
200 39 4.05208e+09
300 39 6.05946e+09
400 39 8.07938e+09
500 39 1.00731e+10
600 39 1.20818e+10
700 39 1.41146e+10
800 39 1.61095e+10
900 39 1.81034e+10
1000 39 2.01169e+10
2000 39 4.01763e+10
3000 39 6.03977e+10
4000 39 8.10699e+10
5000 39 1.01232e+11
6000 39 1.21618e+11
7000 39 1.41685e+11
8000 39 1.62163e+11
9000 39 1.82453e+11
10000 39 2.02653e+11
1 4 1.99851e+07
30 4 5.90757e+08
60 4 1.17445e+09
90 4 1.7834e+09
100 4 1.98822e+09
200 4 3.98311e+09
300 4 5.98893e+09
400 4 7.99249e+09
500 4 1.00442e+10
600 4 1.20511e+10
700 4 1.40429e+10
800 4 1.6043e+10
900 4 1.80401e+10
1000 4 2.00406e+10
2000 4 4.00987e+10
3000 4 6.04703e+10
4000 4 8.09109e+10
5000 4 1.01311e+11
6000 4 1.21551e+11
7000 4 1.41683e+11
8000 4 1.622e+11
9000 4 1.82481e+11
10000 4 2.02655e+11
1 40 2.15722e+07
30 40 6.36001e+08
60 40 1.23598e+09
90 40 1.83192e+09
100 40 2.03024e+09
200 40 4.05215e+09
300 40 6.05878e+09
400 40 8.07913e+09
500 40 1.0073e+10
600 40 1.20815e+10
700 40 1.4114e+10
800 40 1.61093e+10
900 40 1.8103e+10
1000 40 2.01168e+10
2000 40 4.01752e+10
3000 40 6.03974e+10
4000 40 8.10681e+10
5000 40 1.01231e+11
6000 40 1.21615e+11
7000 40 1.41678e+11
8000 40 1.6216e+11
9000 40 1.8245e+11
10000 40 2.02649e+11
1 41 2.04671e+07
30 41 6.32513e+08
60 41 1.23266e+09
90 41 1.82865e+09
100 41 2.02701e+09
200 41 4.04847e+09
300 41 6.05557e+09
400 41 8.07567e+09
500 41 1.00692e+10
600 41 1.2078e+10
700 41 1.41106e+10
800 41 1.61055e+10
900 41 1.80993e+10
1000 41 2.01128e+10
2000 41 4.01713e+10
3000 41 6.03987e+10
4000 41 8.10637e+10
5000 41 1.01233e+11
6000 41 1.2161e+11
7000 41 1.41672e+11
8000 41 1.62162e+11
9000 41 1.82448e+11
10000 41 2.02648e+11
1 42 2.12221e+07
30 42 6.29254e+08
60 42 1.22915e+09
90 42 1.82559e+09
100 42 2.02331e+09
200 42 4.04552e+09
300 42 6.05255e+09
400 42 8.07187e+09
500 42 1.00663e+10
600 42 1.20753e+10
700 42 1.41077e+10
800 42 1.61017e+10
900 42 1.80963e+10
1000 42 2.01094e+10
2000 42 4.01684e+10
3000 42 6.04024e+10
4000 42 8.10628e+10
5000 42 1.01237e+11
6000 42 1.21607e+11
7000 42 1.41667e+11
8000 42 1.62162e+11
9000 42 1.82453e+11
10000 42 2.0265e+11
1 43 2.20494e+07
30 43 6.28661e+08
60 43 1.22517e+09
90 43 1.82176e+09
100 43 2.01886e+09
200 43 4.04202e+09
300 43 6.05176e+09
400 43 8.06749e+09
500 43 1.00626e+10
600 43 1.20718e+10
700 43 1.41042e+10
800 43 1.60978e+10
900 43 1.80927e+10
1000 43 2.01064e+10
2000 43 4.01655e+10
3000 43 6.04065e+10
4000 43 8.10647e+10
5000 43 1.01242e+11
6000 43 1.21604e+11
7000 43 1.41662e+11
8000 43 1.62165e+11
9000 43 1.82457e+11
10000 43 2.02652e+11
1 44 2.10481e+07
30 44 6.25758e+08
60 44 1.22211e+09
90 44 1.81882e+09
100 44 2.01825e+09
200 44 4.03926e+09
300 44 6.05263e+09
400 44 8.06477e+09
500 44 1.006e+10
600 44 1.20693e+10
700 44 1.41014e+10
800 44 1.60953e+10
900 44 1.80893e+10
1000 44 2.01039e+10
2000 44 4.01624e+10
3000 44 6.04099e+10
4000 44 8.10621e+10
5000 44 1.01246e+11
6000 44 1.216e+11
7000 44 1.41659e+11
8000 44 1.62173e+11
9000 44 1.82461e+11
10000 44 2.02653e+11
1 45 2.13756e+07
30 45 6.2651e+08
60 45 1.21898e+09
90 45 1.81458e+09
100 45 2.01981e+09
200 45 4.03631e+09
300 45 6.05324e+09
400 45 8.06131e+09
500 45 1.0056e+10
600 45 1.20655e+10
700 45 1.41014e+10
800 45 1.60916e+10
900 45 1.80867e+10
1000 45 2.01002e+10
2000 45 4.01584e+10
3000 45 6.04115e+10
4000 45 8.10618e+10
5000 45 1.01248e+11
6000 45 1.21595e+11
7000 45 1.41654e+11
8000 45 1.62174e+11
9000 45 1.82463e+11
10000 45 2.02653e+11
1 46 2.10369e+07
30 46 6.25745e+08
60 46 1.21608e+09
90 46 1.81676e+09
100 46 2.02136e+09
200 46 4.03374e+09
300 46 6.05301e+09
400 46 8.0581e+09
500 46 1.00567e+10
600 46 1.20649e+10
700 46 1.41024e+10
800 46 1.60889e+10
900 46 1.80884e+10
1000 46 2.00977e+10
2000 46 4.01608e+10
3000 46 6.04166e+10
4000 46 8.10644e+10
5000 46 1.01254e+11
6000 46 1.21596e+11
7000 46 1.41653e+11
8000 46 1.6218e+11
9000 46 1.82469e+11
10000 46 2.02657e+11
1 47 2.18429e+07
30 47 6.24348e+08
60 47 1.21228e+09
90 47 1.81857e+09
100 47 2.02247e+09
200 47 4.03485e+09
300 47 6.05169e+09
400 47 8.05442e+09
500 47 1.00575e+10
600 47 1.20661e+10
700 47 1.4103e+10
800 47 1.60852e+10
900 47 1.80902e+10
1000 47 2.00979e+10
2000 47 4.01632e+10
3000 47 6.04201e+10
4000 47 8.10658e+10
5000 47 1.01259e+11
6000 47 1.21599e+11
7000 47 1.41651e+11
8000 47 1.62183e+11
9000 47 1.82474e+11
10000 47 2.0266e+11
1 48 2.12683e+07
30 48 6.21573e+08
60 48 1.20867e+09
90 48 1.81953e+09
100 48 2.02455e+09
200 48 4.03589e+09
300 48 6.05247e+09
400 48 8.05461e+09
500 48 1.00587e+10
600 48 1.20679e+10
700 48 1.40996e+10
800 48 1.60864e+10
900 48 1.80916e+10
1000 48 2.00978e+10
2000 48 4.01644e+10
3000 48 6.04234e+10
4000 48 8.10608e+10
5000 48 1.01261e+11
6000 48 1.21599e+11
7000 48 1.41646e+11
8000 48 1.62184e+11
9000 48 1.82475e+11
10000 48 2.02659e+11
1 49 2.14346e+07
30 49 6.18793e+08
60 49 1.21029e+09
90 49 1.82082e+09
100 49 2.02589e+09
200 49 4.0371e+09
300 49 6.05301e+09
400 49 8.05643e+09
500 49 1.00601e+10
600 49 1.20691e+10
700 49 1.41002e+10
800 49 1.6088e+10
900 49 1.80933e+10
1000 49 2.00974e+10
2000 49 4.01663e+10
3000 49 6.04273e+10
4000 49 8.1057e+10
5000 49 1.01266e+11
6000 49 1.216e+11
7000 49 1.41643e+11
8000 49 1.62187e+11
9000 49 1.8248e+11
10000 49 2.02665e+11
1 5 2.01366e+07
30 5 5.8589e+08
60 5 1.17844e+09
90 5 1.78733e+09
100 5 1.99161e+09
200 5 3.98702e+09
300 5 5.99174e+09
400 5 7.99825e+09
500 5 1.00488e+10
600 5 1.20557e+10
700 5 1.40466e+10
800 5 1.60472e+10
900 5 1.8044e+10
1000 5 2.0044e+10
2000 5 4.0104e+10
3000 5 6.04617e+10
4000 5 8.09161e+10
5000 5 1.01301e+11
6000 5 1.21554e+11
7000 5 1.41685e+11
8000 5 1.62192e+11
9000 5 1.82472e+11
10000 5 2.02648e+11
1 50 2.02372e+07
30 50 6.16074e+08
60 50 1.21612e+09
90 50 1.82836e+09
100 50 2.03e+09
200 50 4.04131e+09
300 50 6.04976e+09
400 50 8.06009e+09
500 50 1.00639e+10
600 50 1.20735e+10
700 50 1.40957e+10
800 50 1.60915e+10
900 50 1.80972e+10
1000 50 2.01011e+10
2000 50 4.01703e+10
3000 50 6.04331e+10
4000 50 8.10541e+10
5000 50 1.01272e+11
6000 50 1.21605e+11
7000 50 1.4164e+11
8000 50 1.62195e+11
9000 50 1.82486e+11
10000 50 2.02673e+11
1 51 2.02581e+07
30 51 6.09429e+08
60 51 1.22112e+09
90 51 1.83231e+09
100 51 2.03418e+09
200 51 4.0451e+09
300 51 6.05319e+09
400 51 8.0646e+09
500 51 1.00677e+10
600 51 1.2078e+10
700 51 1.40897e+10
800 51 1.60947e+10
900 51 1.8101e+10
1000 51 2.01045e+10
2000 51 4.01732e+10
3000 51 6.04352e+10
4000 51 8.10453e+10
5000 51 1.01276e+11
6000 51 1.21607e+11
7000 51 1.41632e+11
8000 51 1.62199e+11
9000 51 1.82488e+11
10000 51 2.02674e+11
1 52 1.96367e+07
30 52 6.02282e+08
60 52 1.22713e+09
90 52 1.83785e+09
100 52 2.03905e+09
200 52 4.04996e+09
300 52 6.05766e+09
400 52 8.0688e+09
500 52 1.00723e+10
600 52 1.2082e+10
700 52 1.40947e+10
800 52 1.60991e+10
900 52 1.81053e+10
1000 52 2.01087e+10
2000 52 4.01767e+10
3000 52 6.04411e+10
4000 52 8.10355e+10
5000 52 1.01279e+11
6000 52 1.2161e+11
7000 52 1.41625e+11
8000 52 1.62203e+11
9000 52 1.82491e+11
10000 52 2.02677e+11
1 53 1.98368e+07
30 53 6.0132e+08
60 53 1.23209e+09
90 53 1.84259e+09
100 53 2.04447e+09
200 53 4.05452e+09
300 53 6.06098e+09
400 53 8.0735e+09
500 53 1.00769e+10
600 53 1.2087e+10
700 53 1.40996e+10
800 53 1.61041e+10
900 53 1.81106e+10
1000 53 2.01141e+10
2000 53 4.01832e+10
3000 53 6.0449e+10
4000 53 8.10305e+10
5000 53 1.01288e+11
6000 53 1.21616e+11
7000 53 1.41632e+11
8000 53 1.62212e+11
9000 53 1.82499e+11
10000 53 2.02684e+11
1 54 1.99969e+07
30 54 6.1036e+08
60 54 1.23739e+09
90 54 1.84724e+09
100 54 2.04913e+09
200 54 4.05925e+09
300 54 6.06858e+09
400 54 8.07772e+09
500 54 1.00815e+10
600 54 1.20914e+10
700 54 1.41039e+10
800 54 1.61086e+10
900 54 1.8115e+10
1000 54 2.01187e+10
2000 54 4.01879e+10
3000 54 6.04549e+10
4000 54 8.10228e+10
5000 54 1.01293e+11
6000 54 1.21622e+11
7000 54 1.41638e+11
8000 54 1.62219e+11
9000 54 1.82507e+11
10000 54 2.02692e+11
1 55 2.02529e+07
30 55 6.17786e+08
60 55 1.24251e+09
90 55 1.85155e+09
100 55 2.05364e+09
200 55 4.06373e+09
300 55 6.07452e+09
400 55 8.08201e+09
500 55 1.00857e+10
600 55 1.20956e+10
700 55 1.41084e+10
800 55 1.61129e+10
900 55 1.8119e+10
1000 55 2.0123e+10
2000 55 4.01914e+10
3000 55 6.04593e+10
4000 55 8.1014e+10
5000 55 1.01297e+11
6000 55 1.21624e+11
7000 55 1.4164e+11
8000 55 1.62222e+11
9000 55 1.82509e+11
10000 55 2.02694e+11
1 56 1.99809e+07
30 56 6.24152e+08
60 56 1.24798e+09
90 56 1.85582e+09
100 56 2.05791e+09
200 56 4.0682e+09
300 56 6.07876e+09
400 56 8.08596e+09
500 56 1.00898e+10
600 56 1.21e+10
700 56 1.41126e+10
800 56 1.61171e+10
900 56 1.81229e+10
1000 56 2.01268e+10
2000 56 4.0195e+10
3000 56 6.04646e+10
4000 56 8.10047e+10
5000 56 1.01301e+11
6000 56 1.21627e+11
7000 56 1.41643e+11
8000 56 1.62227e+11
9000 56 1.82513e+11
10000 56 2.02698e+11
1 57 1.98369e+07
30 57 6.30077e+08
60 57 1.25368e+09
90 57 1.86052e+09
100 57 2.06199e+09
200 57 4.07282e+09
300 57 6.08329e+09
400 57 8.09051e+09
500 57 1.00943e+10
600 57 1.2104e+10
700 57 1.41166e+10
800 57 1.61212e+10
900 57 1.81267e+10
1000 57 2.01311e+10
2000 57 4.01982e+10
3000 57 6.04689e+10
4000 57 8.0995e+10
5000 57 1.01304e+11
6000 57 1.21628e+11
7000 57 1.41644e+11
8000 57 1.6223e+11
9000 57 1.82514e+11
10000 57 2.02697e+11
1 58 1.93172e+07
30 58 6.36675e+08
60 58 1.25887e+09
90 58 1.86496e+09
100 58 2.06617e+09
200 58 4.07773e+09
300 58 6.08838e+09
400 58 8.09538e+09
500 58 1.00995e+10
600 58 1.21092e+10
700 58 1.41215e+10
800 58 1.61264e+10
900 58 1.81316e+10
1000 58 2.01364e+10
2000 58 4.02041e+10
3000 58 6.04773e+10
4000 58 8.09892e+10
5000 58 1.01312e+11
6000 58 1.21636e+11
7000 58 1.41652e+11
8000 58 1.6224e+11
9000 58 1.82524e+11
10000 58 2.02711e+11
1 59 2.11021e+07
30 59 6.43291e+08
60 59 1.26474e+09
90 59 1.86978e+09
100 59 2.07094e+09
200 59 4.08264e+09
300 59 6.09322e+09
400 59 8.10066e+09
500 59 1.0105e+10
600 59 1.21145e+10
700 59 1.41269e+10
800 59 1.61321e+10
900 59 1.81372e+10
1000 59 2.01422e+10
2000 59 4.02109e+10
3000 59 6.04864e+10
4000 59 8.09867e+10
5000 59 1.01323e+11
6000 59 1.21647e+11
7000 59 1.41664e+11
8000 59 1.62255e+11
9000 59 1.82538e+11
10000 59 2.02729e+11
1 6 2.01397e+07
30 6 5.81284e+08
60 6 1.18363e+09
90 6 1.79197e+09
100 6 1.99545e+09
200 6 3.991e+09
300 6 5.9985e+09
400 6 8.00415e+09
500 6 1.0053e+10
600 6 1.20585e+10
700 6 1.40503e+10
800 6 1.60514e+10
900 6 1.80478e+10
1000 6 2.00485e+10
2000 6 4.01101e+10
3000 6 6.04552e+10
4000 6 8.09218e+10
5000 6 1.01294e+11
6000 6 1.21557e+11
7000 6 1.41688e+11
8000 6 1.62185e+11
9000 6 1.82465e+11
10000 6 2.02642e+11
1 60 2.20008e+07
30 60 6.43036e+08
60 60 1.26444e+09
90 60 1.86984e+09
100 60 2.07106e+09
200 60 4.08253e+09
300 60 6.09307e+09
400 60 8.10017e+09
500 60 1.01048e+10
600 60 1.21144e+10
700 60 1.41268e+10
800 60 1.61318e+10
900 60 1.81368e+10
1000 60 2.01417e+10
2000 60 4.021e+10
3000 60 6.04853e+10
4000 60 8.09778e+10
5000 60 1.01321e+11
6000 60 1.21644e+11
7000 60 1.4166e+11
8000 60 1.62251e+11
9000 60 1.82533e+11
10000 60 2.02723e+11
1 61 2.13064e+07
30 61 6.39645e+08
60 61 1.26095e+09
90 61 1.86648e+09
100 61 2.06769e+09
200 61 4.07911e+09
300 61 6.08951e+09
400 61 8.0965e+09
500 61 1.0101e+10
600 61 1.21105e+10
700 61 1.41228e+10
800 61 1.61277e+10
900 61 1.81326e+10
1000 61 2.01374e+10
2000 61 4.02046e+10
3000 61 6.04854e+10
4000 61 8.09687e+10
5000 61 1.01318e+11
6000 61 1.21635e+11
7000 61 1.41655e+11
8000 61 1.62246e+11
9000 61 1.82527e+11
10000 61 2.02713e+11
1 62 2.17076e+07
30 62 6.37842e+08
60 62 1.25575e+09
90 62 1.86271e+09
100 62 2.06375e+09
200 62 4.0752e+09
300 62 6.08576e+09
400 62 8.09273e+09
500 62 1.00972e+10
600 62 1.21067e+10
700 62 1.41186e+10
800 62 1.61239e+10
900 62 1.81288e+10
1000 62 2.01336e+10
2000 62 4.0201e+10
3000 62 6.0489e+10
4000 62 8.09641e+10
5000 62 1.01324e+11
6000 62 1.21631e+11
7000 62 1.41658e+11
8000 62 1.62248e+11
9000 62 1.82528e+11
10000 62 2.02709e+11
1 63 2.26996e+07
30 63 6.38492e+08
60 63 1.25203e+09
90 63 1.85878e+09
100 63 2.05996e+09
200 63 4.07146e+09
300 63 6.08207e+09
400 63 8.08884e+09
500 63 1.00935e+10
600 63 1.21032e+10
700 63 1.41153e+10
800 63 1.61206e+10
900 63 1.81255e+10
1000 63 2.01303e+10
2000 63 4.01985e+10
3000 63 6.04923e+10
4000 63 8.09614e+10
5000 63 1.01328e+11
6000 63 1.2163e+11
7000 63 1.41662e+11
8000 63 1.62253e+11
9000 63 1.82533e+11
10000 63 2.02711e+11
1 64 2.20807e+07
30 64 6.3569e+08
60 64 1.24912e+09
90 64 1.8556e+09
100 64 2.05661e+09
200 64 4.06794e+09
300 64 6.07855e+09
400 64 8.08548e+09
500 64 1.00899e+10
600 64 1.20995e+10
700 64 1.41115e+10
800 64 1.61168e+10
900 64 1.81216e+10
1000 64 2.01261e+10
2000 64 4.01931e+10
3000 64 6.04922e+10
4000 64 8.09546e+10
5000 64 1.01331e+11
6000 64 1.21623e+11
7000 64 1.41661e+11
8000 64 1.62251e+11
9000 64 1.8253e+11
10000 64 2.02707e+11
1 65 2.19835e+07
30 65 6.35485e+08
60 65 1.24607e+09
90 65 1.85176e+09
100 65 2.05291e+09
200 65 4.06445e+09
300 65 6.07476e+09
400 65 8.08193e+09
500 65 1.00865e+10
600 65 1.20961e+10
700 65 1.41083e+10
800 65 1.61134e+10
900 65 1.81184e+10
1000 65 2.01232e+10
2000 65 4.01906e+10
3000 65 6.04962e+10
4000 65 8.09522e+10
5000 65 1.01335e+11
6000 65 1.21622e+11
7000 65 1.41665e+11
8000 65 1.62255e+11
9000 65 1.82535e+11
10000 65 2.02712e+11
1 66 2.2125e+07
30 66 6.36112e+08
60 66 1.24237e+09
90 66 1.84772e+09
100 66 2.0492e+09
200 66 4.06066e+09
300 66 6.06908e+09
400 66 8.07823e+09
500 66 1.00831e+10
600 66 1.20926e+10
700 66 1.41051e+10
800 66 1.61101e+10
900 66 1.81152e+10
1000 66 2.012e+10
2000 66 4.01882e+10
3000 66 6.05005e+10
4000 66 8.09484e+10
5000 66 1.01344e+11
6000 66 1.21621e+11
7000 66 1.41671e+11
8000 66 1.62262e+11
9000 66 1.82541e+11
10000 66 2.02718e+11
1 67 2.24568e+07
30 67 6.35079e+08
60 67 1.24145e+09
90 67 1.84409e+09
100 67 2.04563e+09
200 67 4.05721e+09
300 67 6.06493e+09
400 67 8.07443e+09
500 67 1.00793e+10
600 67 1.20884e+10
700 67 1.41013e+10
800 67 1.61061e+10
900 67 1.81112e+10
1000 67 2.0116e+10
2000 67 4.01831e+10
3000 67 6.05013e+10
4000 67 8.09419e+10
5000 67 1.01343e+11
6000 67 1.21615e+11
7000 67 1.41669e+11
8000 67 1.62259e+11
9000 67 1.82538e+11
10000 67 2.02714e+11
1 68 2.21089e+07
30 68 6.35857e+08
60 68 1.24231e+09
90 68 1.84088e+09
100 68 2.04204e+09
200 68 4.0535e+09
300 68 6.06232e+09
400 68 8.07124e+09
500 68 1.00756e+10
600 68 1.20851e+10
700 68 1.40974e+10
800 68 1.61024e+10
900 68 1.81075e+10
1000 68 2.01123e+10
2000 68 4.01793e+10
3000 68 6.05025e+10
4000 68 8.09368e+10
5000 68 1.01348e+11
6000 68 1.21611e+11
7000 68 1.4167e+11
8000 68 1.62262e+11
9000 68 1.8254e+11
10000 68 2.02714e+11
1 69 2.21749e+07
30 69 6.32455e+08
60 69 1.23847e+09
90 69 1.83714e+09
100 69 2.03811e+09
200 69 4.04985e+09
300 69 6.05953e+09
400 69 8.0673e+09
500 69 1.0072e+10
600 69 1.20813e+10
700 69 1.40937e+10
800 69 1.60987e+10
900 69 1.81039e+10
1000 69 2.01086e+10
2000 69 4.01757e+10
3000 69 6.05043e+10
4000 69 8.09323e+10
5000 69 1.01349e+11
6000 69 1.21607e+11
7000 69 1.41671e+11
8000 69 1.62262e+11
9000 69 1.82539e+11
10000 69 2.02713e+11
1 7 2.07428e+07
30 7 5.78222e+08
60 7 1.18742e+09
90 7 1.79634e+09
100 7 1.99913e+09
200 7 3.99496e+09
300 7 6.00368e+09
400 7 8.00943e+09
500 7 1.0058e+10
600 7 1.20622e+10
700 7 1.40539e+10
800 7 1.6055e+10
900 7 1.80522e+10
1000 7 2.00526e+10
2000 7 4.01157e+10
3000 7 6.04476e+10
4000 7 8.09268e+10
5000 7 1.01285e+11
6000 7 1.21561e+11
7000 7 1.41692e+11
8000 7 1.62179e+11
9000 7 1.82458e+11
10000 7 2.02636e+11
1 70 2.12625e+07
30 70 6.28208e+08
60 70 1.2349e+09
90 70 1.83343e+09
100 70 2.0345e+09
200 70 4.04639e+09
300 70 6.05674e+09
400 70 8.06384e+09
500 70 1.00685e+10
600 70 1.20782e+10
700 70 1.40905e+10
800 70 1.60957e+10
900 70 1.8101e+10
1000 70 2.01057e+10
2000 70 4.01737e+10
3000 70 6.05119e+10
4000 70 8.09296e+10
5000 70 1.0136e+11
6000 70 1.21607e+11
7000 70 1.41682e+11
8000 70 1.62272e+11
9000 70 1.82549e+11
10000 70 2.02724e+11
1 71 2.0834e+07
30 71 6.22037e+08
60 71 1.2299e+09
90 71 1.82576e+09
100 71 2.0302e+09
200 71 4.04152e+09
300 71 6.05231e+09
400 71 8.05853e+09
500 71 1.00632e+10
600 71 1.20732e+10
700 71 1.40852e+10
800 71 1.60905e+10
900 71 1.80959e+10
1000 71 2.01006e+10
2000 71 4.01684e+10
3000 71 6.05155e+10
4000 71 8.09249e+10
5000 71 1.01364e+11
6000 71 1.21602e+11
7000 71 1.41685e+11
8000 71 1.62273e+11
9000 71 1.82552e+11
10000 71 2.02726e+11
1 72 2.10071e+07
30 72 6.14864e+08
60 72 1.22354e+09
90 72 1.8223e+09
100 72 2.02437e+09
200 72 4.03544e+09
300 72 6.04632e+09
400 72 8.05145e+09
500 72 1.00565e+10
600 72 1.20665e+10
700 72 1.40782e+10
800 72 1.60835e+10
900 72 1.80889e+10
1000 72 2.00931e+10
2000 72 4.01605e+10
3000 72 6.05201e+10
4000 72 8.09178e+10
5000 72 1.0137e+11
6000 72 1.21592e+11
7000 72 1.41689e+11
8000 72 1.62274e+11
9000 72 1.82553e+11
10000 72 2.02727e+11
1 73 2.10763e+07
30 73 6.08756e+08
60 73 1.21783e+09
90 73 1.82359e+09
100 73 2.02313e+09
200 73 4.02982e+09
300 73 6.04119e+09
400 73 8.04578e+09
500 73 1.00508e+10
600 73 1.2061e+10
700 73 1.40724e+10
800 73 1.6078e+10
900 73 1.80831e+10
1000 73 2.00878e+10
2000 73 4.01548e+10
3000 73 6.0525e+10
4000 73 8.09103e+10
5000 73 1.01375e+11
6000 73 1.21588e+11
7000 73 1.41695e+11
8000 73 1.62278e+11
9000 73 1.82557e+11
10000 73 2.02731e+11
1 74 2.09183e+07
30 74 6.0392e+08
60 74 1.22106e+09
90 74 1.82898e+09
100 74 2.02741e+09
200 74 4.02385e+09
300 74 6.03533e+09
400 74 8.03911e+09
500 74 1.00445e+10
600 74 1.20551e+10
700 74 1.40658e+10
800 74 1.60711e+10
900 74 1.80764e+10
1000 74 2.00808e+10
2000 74 4.01481e+10
3000 74 6.05305e+10
4000 74 8.09024e+10
5000 74 1.01382e+11
6000 74 1.2158e+11
7000 74 1.417e+11
8000 74 1.62281e+11
9000 74 1.8256e+11
10000 74 2.02734e+11
1 75 2.05419e+07
30 75 6.06174e+08
60 75 1.22448e+09
90 75 1.83081e+09
100 75 2.02877e+09
200 75 4.01886e+09
300 75 6.03041e+09
400 75 8.03391e+09
500 75 1.00394e+10
600 75 1.20501e+10
700 75 1.40606e+10
800 75 1.60658e+10
900 75 1.80711e+10
1000 75 2.00755e+10
2000 75 4.01424e+10
3000 75 6.0535e+10
4000 75 8.08972e+10
5000 75 1.01386e+11
6000 75 1.21575e+11
7000 75 1.41704e+11
8000 75 1.62283e+11
9000 75 1.82563e+11
10000 75 2.02737e+11
1 76 2.03733e+07
30 76 6.11468e+08
60 76 1.23035e+09
90 76 1.83507e+09
100 76 2.03373e+09
200 76 4.01722e+09
300 76 6.02037e+09
400 76 8.02687e+09
500 76 1.00322e+10
600 76 1.20411e+10
700 76 1.40537e+10
800 76 1.6059e+10
900 76 1.80644e+10
1000 76 2.00686e+10
2000 76 4.01356e+10
3000 76 6.05407e+10
4000 76 8.08896e+10
5000 76 1.01394e+11
6000 76 1.21568e+11
7000 76 1.4171e+11
8000 76 1.62287e+11
9000 76 1.82567e+11
10000 76 2.02739e+11
1 77 2.06164e+07
30 77 6.17351e+08
60 77 1.23288e+09
90 77 1.83696e+09
100 77 2.035e+09
200 77 4.01897e+09
300 77 6.01531e+09
400 77 8.02201e+09
500 77 1.0027e+10
600 77 1.20359e+10
700 77 1.40489e+10
800 77 1.60544e+10
900 77 1.80592e+10
1000 77 2.00639e+10
2000 77 4.01317e+10
3000 77 6.0547e+10
4000 77 8.08855e+10
5000 77 1.01401e+11
6000 77 1.21565e+11
7000 77 1.41717e+11
8000 77 1.62292e+11
9000 77 1.82574e+11
10000 77 2.02747e+11
1 78 2.02277e+07
30 78 6.23281e+08
60 78 1.23864e+09
90 78 1.84062e+09
100 78 2.03909e+09
200 78 4.02379e+09
300 78 6.00821e+09
400 78 8.01476e+09
500 78 1.00198e+10
600 78 1.20304e+10
700 78 1.40415e+10
800 78 1.60469e+10
900 78 1.8053e+10
1000 78 2.00566e+10
2000 78 4.01239e+10
3000 78 6.05522e+10
4000 78 8.0876e+10
5000 78 1.01408e+11
6000 78 1.21558e+11
7000 78 1.41724e+11
8000 78 1.62296e+11
9000 78 1.82578e+11
10000 78 2.02753e+11
1 79 2.12353e+07
30 79 6.28178e+08
60 79 1.24261e+09
90 79 1.84418e+09
100 79 2.04224e+09
200 79 4.02776e+09
300 79 6.00917e+09
400 79 8.0099e+09
500 79 1.00142e+10
600 79 1.20253e+10
700 79 1.40368e+10
800 79 1.60417e+10
900 79 1.80479e+10
1000 79 2.00515e+10
2000 79 4.01191e+10
3000 79 6.05587e+10
4000 79 8.08725e+10
5000 79 1.01415e+11
6000 79 1.21554e+11
7000 79 1.41732e+11
8000 79 1.62302e+11
9000 79 1.82585e+11
10000 79 2.02763e+11
1 8 2.03488e+07
30 8 5.74923e+08
60 8 1.19173e+09
90 8 1.80142e+09
100 8 2.00331e+09
200 8 3.99887e+09
300 8 6.00796e+09
400 8 8.0152e+09
500 8 1.00627e+10
600 8 1.20659e+10
700 8 1.40583e+10
800 8 1.60597e+10
900 8 1.80563e+10
1000 8 2.00574e+10
2000 8 4.01221e+10
3000 8 6.04422e+10
4000 8 8.09339e+10
5000 8 1.01279e+11
6000 8 1.21566e+11
7000 8 1.41697e+11
8000 8 1.62175e+11
9000 8 1.82453e+11
10000 8 2.02633e+11
1 80 2.10956e+07
30 80 6.279e+08
60 80 1.24306e+09
90 80 1.84386e+09
100 80 2.0421e+09
200 80 4.02766e+09
300 80 6.00825e+09
400 80 8.0039e+09
500 80 1.00089e+10
600 80 1.20252e+10
700 80 1.4031e+10
800 80 1.60362e+10
900 80 1.80428e+10
1000 80 2.00465e+10
2000 80 4.01148e+10
3000 80 6.05594e+10
4000 80 8.08659e+10
5000 80 1.01414e+11
6000 80 1.21546e+11
7000 80 1.41731e+11
8000 80 1.62299e+11
9000 80 1.82582e+11
10000 80 2.02759e+11
1 81 2.13329e+07
30 81 6.249e+08
60 81 1.23939e+09
90 81 1.84088e+09
100 81 2.03886e+09
200 81 4.02438e+09
300 81 6.00772e+09
400 81 7.9993e+09
500 81 1.00038e+10
600 81 1.20217e+10
700 81 1.40264e+10
800 81 1.60309e+10
900 81 1.80371e+10
1000 81 2.0041e+10
2000 81 4.01072e+10
3000 81 6.0558e+10
4000 81 8.08571e+10
5000 81 1.01413e+11
6000 81 1.2154e+11
7000 81 1.41729e+11
8000 81 1.62293e+11
9000 81 1.82576e+11
10000 81 2.02754e+11
1 82 2.12442e+07
30 82 6.25362e+08
60 82 1.23581e+09
90 82 1.83737e+09
100 82 2.03572e+09
200 82 4.02107e+09
300 82 6.00518e+09
400 82 7.99478e+09
500 82 9.99963e+09
600 82 1.2019e+10
700 82 1.40225e+10
800 82 1.60265e+10
900 82 1.80325e+10
1000 82 2.00375e+10
2000 82 4.01029e+10
3000 82 6.05598e+10
4000 82 8.0852e+10
5000 82 1.01414e+11
6000 82 1.21536e+11
7000 82 1.4173e+11
8000 82 1.62291e+11
9000 82 1.82573e+11
10000 82 2.02752e+11
1 83 2.17166e+07
30 83 6.23732e+08
60 83 1.23304e+09
90 83 1.83433e+09
100 83 2.03256e+09
200 83 4.0179e+09
300 83 6.00407e+09
400 83 7.99114e+09
500 83 9.99519e+09
600 83 1.20161e+10
700 83 1.40184e+10
800 83 1.60224e+10
900 83 1.80281e+10
1000 83 2.00324e+10
2000 83 4.00991e+10
3000 83 6.05602e+10
4000 83 8.08458e+10
5000 83 1.0141e+11
6000 83 1.21532e+11
7000 83 1.4173e+11
8000 83 1.62287e+11
9000 83 1.8257e+11
10000 83 2.02749e+11
1 84 2.15163e+07
30 84 6.19975e+08
60 84 1.22947e+09
90 84 1.83089e+09
100 84 2.02929e+09
200 84 4.01473e+09
300 84 6.00058e+09
400 84 7.98607e+09
500 84 9.99075e+09
600 84 1.20141e+10
700 84 1.40141e+10
800 84 1.60178e+10
900 84 1.80235e+10
1000 84 2.00281e+10
2000 84 4.00946e+10
3000 84 6.05619e+10
4000 84 8.08399e+10
5000 84 1.01412e+11
6000 84 1.21528e+11
7000 84 1.41731e+11
8000 84 1.62283e+11
9000 84 1.82567e+11
10000 84 2.02749e+11
1 85 2.14495e+07
30 85 6.21421e+08
60 85 1.22815e+09
90 85 1.82814e+09
100 85 2.02646e+09
200 85 4.01198e+09
300 85 5.99564e+09
400 85 7.98256e+09
500 85 9.9872e+09
600 85 1.20152e+10
700 85 1.40108e+10
800 85 1.60141e+10
900 85 1.80196e+10
1000 85 2.00247e+10
2000 85 4.00907e+10
3000 85 6.05625e+10
4000 85 8.08342e+10
5000 85 1.01413e+11
6000 85 1.21525e+11
7000 85 1.41733e+11
8000 85 1.62281e+11
9000 85 1.82569e+11
10000 85 2.0275e+11
1 86 2.18244e+07
30 86 6.22195e+08
60 86 1.22901e+09
90 86 1.82484e+09
100 86 2.02358e+09
200 86 4.00918e+09
300 86 5.99333e+09
400 86 7.97718e+09
500 86 9.98265e+09
600 86 1.20164e+10
700 86 1.40074e+10
800 86 1.60089e+10
900 86 1.80147e+10
1000 86 2.002e+10
2000 86 4.00853e+10
3000 86 6.05646e+10
4000 86 8.08286e+10
5000 86 1.01416e+11
6000 86 1.21524e+11
7000 86 1.41737e+11
8000 86 1.62282e+11
9000 86 1.82575e+11
10000 86 2.02757e+11
1 87 2.20823e+07
30 87 6.22247e+08
60 87 1.22967e+09
90 87 1.8221e+09
100 87 2.02089e+09
200 87 4.00636e+09
300 87 5.99053e+09
400 87 7.97361e+09
500 87 9.97926e+09
600 87 1.2015e+10
700 87 1.40034e+10
800 87 1.60053e+10
900 87 1.8011e+10
1000 87 2.00171e+10
2000 87 4.00814e+10
3000 87 6.0565e+10
4000 87 8.08318e+10
5000 87 1.01417e+11
6000 87 1.21521e+11
7000 87 1.41737e+11
8000 87 1.6228e+11
9000 87 1.82572e+11
10000 87 2.02757e+11
1 88 2.17534e+07
30 88 6.2154e+08
60 88 1.22609e+09
90 88 1.81837e+09
100 88 2.01763e+09
200 88 4.00279e+09
300 88 5.98727e+09
400 88 7.96924e+09
500 88 9.98128e+09
600 88 1.20132e+10
700 88 1.39999e+10
800 88 1.60003e+10
900 88 1.80053e+10
1000 88 2.00119e+10
2000 88 4.0076e+10
3000 88 6.05636e+10
4000 88 8.08336e+10
5000 88 1.01415e+11
6000 88 1.21515e+11
7000 88 1.41736e+11
8000 88 1.62273e+11
9000 88 1.82565e+11
10000 88 2.0275e+11
1 89 2.18607e+07
30 89 6.20494e+08
60 89 1.22633e+09
90 89 1.81534e+09
100 89 2.01436e+09
200 89 3.99966e+09
300 89 5.98443e+09
400 89 7.96511e+09
500 89 9.98431e+09
600 89 1.20135e+10
700 89 1.40019e+10
800 89 1.5997e+10
900 89 1.80018e+10
1000 89 2.00088e+10
2000 89 4.0072e+10
3000 89 6.05655e+10
4000 89 8.08409e+10
5000 89 1.01417e+11
6000 89 1.21513e+11
7000 89 1.41737e+11
8000 89 1.62272e+11
9000 89 1.82564e+11
10000 89 2.02748e+11
1 9 2.00458e+07
30 9 5.75839e+08
60 9 1.19641e+09
90 9 1.80604e+09
100 9 2.00745e+09
200 9 4.00372e+09
300 9 6.00964e+09
400 9 8.02105e+09
500 9 1.00682e+10
600 9 1.20701e+10
700 9 1.40623e+10
800 9 1.60646e+10
900 9 1.80605e+10
1000 9 2.0062e+10
2000 9 4.0129e+10
3000 9 6.0436e+10
4000 9 8.09394e+10
5000 9 1.01273e+11
6000 9 1.21571e+11
7000 9 1.41703e+11
8000 9 1.62171e+11
9000 9 1.82448e+11
10000 9 2.02628e+11
1 90 2.10844e+07
30 90 6.1546e+08
60 90 1.22233e+09
90 90 1.80961e+09
100 90 2.01068e+09
200 90 3.99615e+09
300 90 5.98076e+09
400 90 7.9608e+09
500 90 9.98764e+09
600 90 1.20087e+10
700 90 1.40046e+10
800 90 1.59919e+10
900 90 1.80016e+10
1000 90 2.00037e+10
2000 90 4.00667e+10
3000 90 6.056e+10
4000 90 8.08446e+10
5000 90 1.0141e+11
6000 90 1.21507e+11
7000 90 1.41732e+11
8000 90 1.62266e+11
9000 90 1.82558e+11
10000 90 2.02742e+11
1 91 2.02589e+07
30 91 6.1093e+08
60 91 1.21691e+09
90 91 1.80533e+09
100 91 2.00513e+09
200 91 3.99073e+09
300 91 5.97609e+09
400 91 7.95488e+09
500 91 9.9933e+09
600 91 1.20088e+10
700 91 1.40082e+10
800 91 1.59961e+10
900 91 1.80041e+10
1000 91 1.99991e+10
2000 91 4.00619e+10
3000 91 6.05522e+10
4000 91 8.08488e+10
5000 91 1.01401e+11
6000 91 1.21507e+11
7000 91 1.41723e+11
8000 91 1.62259e+11
9000 91 1.82552e+11
10000 91 2.02731e+11
1 92 2.12334e+07
30 92 6.06467e+08
60 92 1.21209e+09
90 92 1.80119e+09
100 92 2.00031e+09
200 92 3.98603e+09
300 92 5.97022e+09
400 92 7.95473e+09
500 92 9.99693e+09
600 92 1.20146e+10
700 92 1.40101e+10
800 92 1.60002e+10
900 92 1.80074e+10
1000 92 2.00027e+10
2000 92 4.00567e+10
3000 92 6.05463e+10
4000 92 8.08546e+10
5000 92 1.01396e+11
6000 92 1.21512e+11
7000 92 1.41718e+11
8000 92 1.62255e+11
9000 92 1.82548e+11
10000 92 2.02724e+11
1 93 2.12282e+07
30 93 6.0365e+08
60 93 1.20781e+09
90 93 1.79651e+09
100 93 1.99613e+09
200 93 3.98085e+09
300 93 5.9661e+09
400 93 7.95648e+09
500 93 1.00006e+10
600 93 1.20155e+10
700 93 1.40125e+10
800 93 1.6003e+10
900 93 1.8008e+10
1000 93 2.00053e+10
2000 93 4.0055e+10
3000 93 6.05397e+10
4000 93 8.08596e+10
5000 93 1.01388e+11
6000 93 1.21513e+11
7000 93 1.41711e+11
8000 93 1.62251e+11
9000 93 1.82542e+11
10000 93 2.02718e+11
1 94 2.09394e+07
30 94 6.05378e+08
60 94 1.20418e+09
90 94 1.79331e+09
100 94 1.99244e+09
200 94 3.97699e+09
300 94 5.96158e+09
400 94 7.95799e+09
500 94 1.00048e+10
600 94 1.20193e+10
700 94 1.40138e+10
800 94 1.60069e+10
900 94 1.801e+10
1000 94 2.00081e+10
2000 94 4.00569e+10
3000 94 6.05332e+10
4000 94 8.08637e+10
5000 94 1.01382e+11
6000 94 1.21515e+11
7000 94 1.41704e+11
8000 94 1.62246e+11
9000 94 1.82536e+11
10000 94 2.02712e+11
1 95 2.04587e+07
30 95 6.07387e+08
60 95 1.19968e+09
90 95 1.78936e+09
100 95 1.9881e+09
200 95 3.97219e+09
300 95 5.96221e+09
400 95 7.96129e+09
500 95 1.00093e+10
600 95 1.20208e+10
700 95 1.40173e+10
800 95 1.60104e+10
900 95 1.80126e+10
1000 95 2.00108e+10
2000 95 4.00611e+10
3000 95 6.05255e+10
4000 95 8.08683e+10
5000 95 1.01373e+11
6000 95 1.21518e+11
7000 95 1.41695e+11
8000 95 1.6224e+11
9000 95 1.82528e+11
10000 95 2.02706e+11
1 96 2.12062e+07
30 96 6.08576e+08
60 96 1.19484e+09
90 96 1.78466e+09
100 96 1.98335e+09
200 96 3.96782e+09
300 96 5.96468e+09
400 96 7.96296e+09
500 96 1.00132e+10
600 96 1.20252e+10
700 96 1.402e+10
800 96 1.60143e+10
900 96 1.80156e+10
1000 96 2.00144e+10
2000 96 4.00628e+10
3000 96 6.05199e+10
4000 96 8.08739e+10
5000 96 1.01368e+11
6000 96 1.21523e+11
7000 96 1.41691e+11
8000 96 1.62238e+11
9000 96 1.82525e+11
10000 96 2.02705e+11
1 97 2.10424e+07
30 97 6.08554e+08
60 97 1.19083e+09
90 97 1.78221e+09
100 97 1.97938e+09
200 97 3.96312e+09
300 97 5.96783e+09
400 97 7.96516e+09
500 97 1.00168e+10
600 97 1.20259e+10
700 97 1.40219e+10
800 97 1.60177e+10
900 97 1.8018e+10
1000 97 2.00163e+10
2000 97 4.00669e+10
3000 97 6.05132e+10
4000 97 8.08794e+10
5000 97 1.01361e+11
6000 97 1.21526e+11
7000 97 1.41685e+11
8000 97 1.62234e+11
9000 97 1.8252e+11
10000 97 2.02699e+11
1 98 2.00154e+07
30 98 6.10321e+08
60 98 1.18573e+09
90 98 1.78399e+09
100 98 1.97532e+09
200 98 3.96513e+09
300 98 5.97195e+09
400 98 7.968e+09
500 98 1.00215e+10
600 98 1.20276e+10
700 98 1.40245e+10
800 98 1.60217e+10
900 98 1.80207e+10
1000 98 2.002e+10
2000 98 4.00711e+10
3000 98 6.05074e+10
4000 98 8.08845e+10
5000 98 1.01355e+11
6000 98 1.21531e+11
7000 98 1.41679e+11
8000 98 1.62231e+11
9000 98 1.82516e+11
10000 98 2.02696e+11
1 99 2.124e+07
30 99 6.11615e+08
60 99 1.18619e+09
90 99 1.78548e+09
100 99 1.97447e+09
200 99 3.96742e+09
300 99 5.97433e+09
400 99 7.97129e+09
500 99 1.00263e+10
600 99 1.20296e+10
700 99 1.40276e+10
800 99 1.60262e+10
900 99 1.8024e+10
1000 99 2.00239e+10
2000 99 4.00771e+10
3000 99 6.05031e+10
4000 99 8.08926e+10
5000 99 1.01351e+11
6000 99 1.21538e+11
7000 99 1.41676e+11
8000 99 1.62231e+11
9000 99 1.82514e+11
10000 99 2.02695e+11


==> figures/LBM_irregularity/LBM_200_200_200_1000_0_50_100_1000_2.txt <==
1 0 5.12455e+07
10 0 4.22057e+08
20 0 8.6673e+08
30 0 1.31673e+09
40 0 1.75195e+09
50 0 2.18896e+09
60 0 2.62633e+09
70 0 3.05616e+09
80 0 3.51254e+09
90 0 3.91655e+09
100 0 4.33396e+09
200 0 8.70913e+09
300 0 1.31815e+10
400 0 1.75513e+10
500 0 2.18673e+10
600 0 2.62008e+10
700 0 3.06451e+10
800 0 3.50388e+10
900 0 3.93035e+10
1000 0 4.36157e+10
2000 0 8.7417e+10
3000 0 1.29907e+11
4000 0 1.50722e+11
5000 0 1.70312e+11
6000 0 1.89945e+11
7000 0 2.0952e+11
8000 0 2.29175e+11
9000 0 2.48856e+11
10000 0 2.68572e+11
1 1 5.20325e+07
10 1 3.90224e+08
20 1 8.57832e+08
30 1 1.29824e+09
40 1 1.71272e+09
50 1 2.17992e+09
60 1 2.62037e+09
70 1 3.06207e+09
80 1 3.50412e+09
90 1 3.89502e+09
100 1 4.32046e+09
200 1 8.68373e+09
300 1 1.31529e+10
400 1 1.75391e+10
500 1 2.18395e+10
600 1 2.6175e+10
700 1 3.06302e+10
800 1 3.50347e+10
900 1 3.92819e+10
1000 1 4.35967e+10
2000 1 8.73907e+10
3000 1 1.29883e+11
4000 1 1.50729e+11
5000 1 1.70316e+11
6000 1 1.89949e+11
7000 1 2.09523e+11
8000 1 2.29178e+11
9000 1 2.48858e+11
10000 1 2.6858e+11
1 10 2.9586e+07
10 10 3.9423e+08
20 10 7.84176e+08
30 10 1.22634e+09
40 10 1.64282e+09
50 10 2.08581e+09
60 10 2.50204e+09
70 10 2.91516e+09
80 10 3.3595e+09
90 10 3.79416e+09
100 10 4.23569e+09
200 10 8.54199e+09
300 10 1.29821e+10
400 10 1.73652e+10
500 10 2.16988e+10
600 10 2.59856e+10
700 10 3.04567e+10
800 10 3.49151e+10
900 10 3.91637e+10
1000 10 4.34592e+10
2000 10 8.72178e+10
3000 10 1.29796e+11
4000 10 1.50686e+11
5000 10 1.70256e+11
6000 10 1.89904e+11
7000 10 2.09494e+11
8000 10 2.29161e+11
9000 10 2.48849e+11
10000 10 2.6859e+11
1 11 3.24239e+07
10 11 3.92675e+08
20 11 7.96028e+08
30 11 1.23798e+09
40 11 1.6789e+09
50 11 2.09749e+09
60 11 2.51401e+09
70 11 2.92666e+09
80 11 3.39155e+09
90 11 3.7838e+09
100 11 4.27455e+09
200 11 8.57421e+09
300 11 1.29691e+10
400 11 1.73743e+10
500 11 2.16891e+10
600 11 2.59868e+10
700 11 3.04572e+10
800 11 3.49061e+10
900 11 3.91566e+10
1000 11 4.34559e+10
2000 11 8.71869e+10
3000 11 1.29779e+11
4000 11 1.5068e+11
5000 11 1.7025e+11
6000 11 1.89893e+11
7000 11 2.09496e+11
8000 11 2.29164e+11
9000 11 2.48849e+11
10000 11 2.68591e+11
1 12 3.31554e+07
10 12 3.91117e+08
20 12 8.11265e+08
30 12 1.25156e+09
40 12 1.66757e+09
50 12 2.13936e+09
60 12 2.52779e+09
70 12 2.94359e+09
80 12 3.38825e+09
90 12 3.82556e+09
100 12 4.26702e+09
200 12 8.57583e+09
300 12 1.30064e+10
400 12 1.73733e+10
500 12 2.16594e+10
600 12 2.59791e+10
700 12 3.04557e+10
800 12 3.48903e+10
900 12 3.91464e+10
1000 12 4.34552e+10
2000 12 8.7176e+10
3000 12 1.29758e+11
4000 12 1.50691e+11
5000 12 1.70266e+11
6000 12 1.89896e+11
7000 12 2.09512e+11
8000 12 2.29182e+11
9000 12 2.48869e+11
10000 12 2.68609e+11
1 13 3.243e+07
10 13 3.69812e+08
20 13 8.34072e+08
30 13 1.27114e+09
40 13 1.68461e+09
50 13 2.13676e+09
60 13 2.52631e+09
70 13 2.96482e+09
80 13 3.38456e+09
90 13 3.82214e+09
100 13 4.2633e+09
200 13 8.59524e+09
300 13 1.29983e+10
400 13 1.73699e+10
500 13 2.16411e+10
600 13 2.59562e+10
700 13 3.04278e+10
800 13 3.48861e+10
900 13 3.91905e+10
1000 13 4.34342e+10
2000 13 8.71538e+10
3000 13 1.29741e+11
4000 13 1.5067e+11
5000 13 1.70253e+11
6000 13 1.89878e+11
7000 13 2.09497e+11
8000 13 2.29167e+11
9000 13 2.4885e+11
10000 13 2.68593e+11
1 14 3.16541e+07
10 14 3.89967e+08
20 14 8.34797e+08
30 14 1.27833e+09
40 14 1.69059e+09
50 14 2.13678e+09
60 14 2.54785e+09
70 14 2.9897e+09
80 14 3.40543e+09
90 14 3.84676e+09
100 14 4.28711e+09
200 14 8.59579e+09
300 14 1.29958e+10
400 14 1.73819e+10
500 14 2.1655e+10
600 14 2.59457e+10
700 14 3.04237e+10
800 14 3.48757e+10
900 14 3.91786e+10
1000 14 4.34768e+10
2000 14 8.71478e+10
3000 14 1.29736e+11
4000 14 1.50681e+11
5000 14 1.7027e+11
6000 14 1.89896e+11
7000 14 2.09515e+11
8000 14 2.29186e+11
9000 14 2.48869e+11
10000 14 2.6861e+11
1 15 3.26545e+07
10 15 4.15348e+08
20 15 8.56298e+08
30 15 1.30459e+09
40 15 1.70914e+09
50 15 2.14982e+09
60 15 2.57163e+09
70 15 2.98822e+09
80 15 3.40428e+09
90 15 3.86849e+09
100 15 4.28761e+09
200 15 8.61014e+09
300 15 1.30118e+10
400 15 1.73708e+10
500 15 2.16518e+10
600 15 2.59318e+10
700 15 3.04023e+10
800 15 3.48624e+10
900 15 3.91881e+10
1000 15 4.34783e+10
2000 15 8.71043e+10
3000 15 1.29713e+11
4000 15 1.50652e+11
5000 15 1.70249e+11
6000 15 1.89875e+11
7000 15 2.09493e+11
8000 15 2.29164e+11
9000 15 2.48848e+11
10000 15 2.68588e+11
1 16 3.09748e+07
10 16 4.22563e+08
20 16 8.64542e+08
30 16 1.30452e+09
40 16 1.73578e+09
50 16 2.13553e+09
60 16 2.57507e+09
70 16 3.00538e+09
80 16 3.41922e+09
90 16 3.86254e+09
100 16 4.30444e+09
200 16 8.60823e+09
300 16 1.30306e+10
400 16 1.7388e+10
500 16 2.16611e+10
600 16 2.59557e+10
700 16 3.03811e+10
800 16 3.48201e+10
900 16 3.91763e+10
1000 16 4.34735e+10
2000 16 8.71166e+10
3000 16 1.29727e+11
4000 16 1.50669e+11
5000 16 1.70275e+11
6000 16 1.89897e+11
7000 16 2.09518e+11
8000 16 2.29188e+11
9000 16 2.4887e+11
10000 16 2.68611e+11
1 17 3.08856e+07
10 17 4.47988e+08
20 17 8.84678e+08
30 17 1.33114e+09
40 17 1.7242e+09
50 17 2.13657e+09
60 17 2.57716e+09
70 17 3.01922e+09
80 17 3.44315e+09
90 17 3.88518e+09
100 17 4.30344e+09
200 17 8.63487e+09
300 17 1.30544e+10
400 17 1.73862e+10
500 17 2.1655e+10
600 17 2.59474e+10
700 17 3.03617e+10
800 17 3.4813e+10
900 17 3.91779e+10
1000 17 4.34888e+10
2000 17 8.71181e+10
3000 17 1.29701e+11
4000 17 1.50656e+11
5000 17 1.70266e+11
6000 17 1.89894e+11
7000 17 2.09512e+11
8000 17 2.29184e+11
9000 17 2.48867e+11
10000 17 2.68607e+11
1 18 5.40726e+07
10 18 4.49532e+08
20 18 8.87917e+08
30 18 1.33269e+09
40 18 1.74641e+09
50 18 2.16084e+09
60 18 2.58533e+09
70 18 3.04361e+09
80 18 3.44056e+09
90 18 3.89987e+09
100 18 4.32063e+09
200 18 8.6552e+09
300 18 1.30683e+10
400 18 1.74131e+10
500 18 2.16651e+10
600 18 2.5968e+10
700 18 3.03667e+10
800 18 3.4796e+10
900 18 3.91967e+10
1000 18 4.34925e+10
2000 18 8.71069e+10
3000 18 1.29683e+11
4000 18 1.5064e+11
5000 18 1.70259e+11
6000 18 1.89888e+11
7000 18 2.09504e+11
8000 18 2.29176e+11
9000 18 2.48857e+11
10000 18 2.68599e+11
1 19 7.16003e+07
10 19 4.71592e+08
20 19 9.15156e+08
30 19 1.33512e+09
40 19 1.77839e+09
50 19 2.16551e+09
60 19 2.60089e+09
70 19 3.0421e+09
80 19 3.45328e+09
90 19 3.91958e+09
100 19 4.32037e+09
200 19 8.66741e+09
300 19 1.30937e+10
400 19 1.74405e+10
500 19 2.1671e+10
600 19 2.59787e+10
700 19 3.03592e+10
800 19 3.47957e+10
900 19 3.91989e+10
1000 19 4.35179e+10
2000 19 8.71475e+10
3000 19 1.29717e+11
4000 19 1.50667e+11
5000 19 1.70287e+11
6000 19 1.89919e+11
7000 19 2.09536e+11
8000 19 2.2921e+11
9000 19 2.48892e+11
10000 19 2.68639e+11
1 2 3.15324e+07
10 2 3.75465e+08
20 2 8.18954e+08
30 2 1.28467e+09
40 2 1.6746e+09
50 2 2.14042e+09
60 2 2.57247e+09
70 2 3.01402e+09
80 2 3.45325e+09
90 2 3.87112e+09
100 2 4.31506e+09
200 2 8.66026e+09
300 2 1.30915e+10
400 2 1.7504e+10
500 2 2.18057e+10
600 2 2.61265e+10
700 2 3.05921e+10
800 2 3.50042e+10
900 2 3.92532e+10
1000 2 4.3557e+10
2000 2 8.73353e+10
3000 2 1.29876e+11
4000 2 1.50711e+11
5000 2 1.70296e+11
6000 2 1.89929e+11
7000 2 2.09502e+11
8000 2 2.29158e+11
9000 2 2.48836e+11
10000 2 2.68565e+11
1 20 6.09898e+07
10 20 4.70888e+08
20 20 9.1569e+08
30 20 1.33589e+09
40 20 1.77931e+09
50 20 2.16359e+09
60 20 2.60046e+09
70 20 3.05255e+09
80 20 3.45249e+09
90 20 3.90757e+09
100 20 4.3192e+09
200 20 8.67873e+09
300 20 1.30812e+10
400 20 1.74519e+10
500 20 2.16552e+10
600 20 2.59711e+10
700 20 3.03684e+10
800 20 3.47974e+10
900 20 3.92012e+10
1000 20 4.35084e+10
2000 20 8.7144e+10
3000 20 1.29692e+11
4000 20 1.5067e+11
5000 20 1.7029e+11
6000 20 1.8992e+11
7000 20 2.09538e+11
8000 20 2.29212e+11
9000 20 2.48893e+11
10000 20 2.6864e+11
1 21 3.18877e+07
10 21 4.51887e+08
20 21 8.87098e+08
30 21 1.33375e+09
40 21 1.75087e+09
50 21 2.14441e+09
60 21 2.57719e+09
70 21 3.01957e+09
80 21 3.43674e+09
90 21 3.87792e+09
100 21 4.29687e+09
200 21 8.65197e+09
300 21 1.30679e+10
400 21 1.74109e+10
500 21 2.16424e+10
600 21 2.59716e+10
700 21 3.03386e+10
800 21 3.47567e+10
900 21 3.9171e+10
1000 21 4.34833e+10
2000 21 8.7105e+10
3000 21 1.29669e+11
4000 21 1.50658e+11
5000 21 1.70277e+11
6000 21 1.89907e+11
7000 21 2.09522e+11
8000 21 2.29195e+11
9000 21 2.48877e+11
10000 21 2.68622e+11
1 22 3.25072e+07
10 22 4.2648e+08
20 22 8.71478e+08
30 22 1.33156e+09
40 22 1.72463e+09
50 22 2.1315e+09
60 22 2.57336e+09
70 22 2.99924e+09
80 22 3.40975e+09
90 22 3.87235e+09
100 22 4.29293e+09
200 22 8.64282e+09
300 22 1.3042e+10
400 22 1.73891e+10
500 22 2.16485e+10
600 22 2.60105e+10
700 22 3.03234e+10
800 22 3.47535e+10
900 22 3.9153e+10
1000 22 4.34797e+10
2000 22 8.70993e+10
3000 22 1.29668e+11
4000 22 1.50672e+11
5000 22 1.70292e+11
6000 22 1.89921e+11
7000 22 2.09539e+11
8000 22 2.29212e+11
9000 22 2.48893e+11
10000 22 2.68635e+11
1 23 3.32987e+07
10 23 4.23097e+08
20 23 8.8089e+08
30 23 1.30125e+09
40 23 1.69767e+09
50 23 2.12751e+09
60 23 2.56949e+09
70 23 2.99603e+09
80 23 3.40383e+09
90 23 3.84244e+09
100 23 4.28464e+09
200 23 8.60334e+09
300 23 1.30173e+10
400 23 1.73771e+10
500 23 2.16358e+10
600 23 2.60196e+10
700 23 3.03342e+10
800 23 3.47613e+10
900 23 3.91535e+10
1000 23 4.34677e+10
2000 23 8.70734e+10
3000 23 1.29626e+11
4000 23 1.50677e+11
5000 23 1.70296e+11
6000 23 1.89926e+11
7000 23 2.09543e+11
8000 23 2.29214e+11
9000 23 2.48895e+11
10000 23 2.68635e+11
1 24 3.26911e+07
10 24 4.1691e+08
20 24 8.64812e+08
30 24 1.29468e+09
40 24 1.68834e+09
50 24 2.11131e+09
60 24 2.5524e+09
70 24 2.9675e+09
80 24 3.38306e+09
90 24 3.8133e+09
100 24 4.25538e+09
200 24 8.60978e+09
300 24 1.29923e+10
400 24 1.73841e+10
500 24 2.16333e+10
600 24 2.60084e+10
700 24 3.03234e+10
800 24 3.47367e+10
900 24 3.91509e+10
1000 24 4.34736e+10
2000 24 8.70796e+10
3000 24 1.29598e+11
4000 24 1.50666e+11
5000 24 1.70285e+11
6000 24 1.89916e+11
7000 24 2.09533e+11
8000 24 2.29205e+11
9000 24 2.48886e+11
10000 24 2.68622e+11
1 25 3.25718e+07
10 25 3.85045e+08
20 25 8.23098e+08
30 25 1.27725e+09
40 25 1.68641e+09
50 25 2.12458e+09
60 25 2.53894e+09
70 25 2.95526e+09
80 25 3.37259e+09
90 25 3.79648e+09
100 25 4.2521e+09
200 25 8.57004e+09
300 25 1.29765e+10
400 25 1.73615e+10
500 25 2.16277e+10
600 25 2.60268e+10
700 25 3.03291e+10
800 25 3.47214e+10
900 25 3.91335e+10
1000 25 4.34454e+10
2000 25 8.70582e+10
3000 25 1.29597e+11
4000 25 1.50668e+11
5000 25 1.70289e+11
6000 25 1.89919e+11
7000 25 2.09538e+11
8000 25 2.2921e+11
9000 25 2.4889e+11
10000 25 2.68624e+11
1 26 3.26344e+07
10 26 3.84112e+08
20 26 8.13835e+08
30 26 1.25224e+09
40 26 1.69159e+09
50 26 2.11254e+09
60 26 2.4983e+09
70 26 2.93984e+09
80 26 3.35611e+09
90 26 3.79705e+09
100 26 4.23704e+09
200 26 8.56758e+09
300 26 1.2965e+10
400 26 1.73589e+10
500 26 2.16149e+10
600 26 2.60149e+10
700 26 3.03134e+10
800 26 3.47059e+10
900 26 3.90958e+10
1000 26 4.34086e+10
2000 26 8.70407e+10
3000 26 1.29592e+11
4000 26 1.50659e+11
5000 26 1.70278e+11
6000 26 1.8991e+11
7000 26 2.09527e+11
8000 26 2.292e+11
9000 26 2.48881e+11
10000 26 2.68612e+11
1 27 3.33676e+07
10 27 3.89048e+08
20 27 8.0182e+08
30 27 1.24992e+09
40 27 1.66916e+09
50 27 2.10993e+09
60 27 2.47583e+09
70 27 2.91861e+09
80 27 3.35452e+09
90 27 3.81815e+09
100 27 4.23485e+09
200 27 8.55383e+09
300 27 1.29401e+10
400 27 1.73482e+10
500 27 2.16125e+10
600 27 2.60455e+10
700 27 3.03503e+10
800 27 3.46943e+10
900 27 3.91011e+10
1000 27 4.34188e+10
2000 27 8.70195e+10
3000 27 1.296e+11
4000 27 1.50675e+11
5000 27 1.70297e+11
6000 27 1.89925e+11
7000 27 2.09545e+11
8000 27 2.29216e+11
9000 27 2.48898e+11
10000 27 2.68624e+11
1 28 3.25511e+07
10 28 3.8832e+08
20 28 7.79835e+08
30 28 1.19997e+09
40 28 1.66677e+09
50 28 2.08279e+09
60 28 2.48882e+09
70 28 2.93226e+09
80 28 3.3743e+09
90 28 3.81903e+09
100 28 4.25697e+09
200 28 8.52005e+09
300 28 1.29353e+10
400 28 1.73333e+10
500 28 2.1606e+10
600 28 2.60381e+10
700 28 3.03508e+10
800 28 3.46865e+10
900 28 3.90977e+10
1000 28 4.33965e+10
2000 28 8.70419e+10
3000 28 1.29572e+11
4000 28 1.50676e+11
5000 28 1.70299e+11
6000 28 1.89929e+11
7000 28 2.09547e+11
8000 28 2.29219e+11
9000 28 2.489e+11
10000 28 2.68623e+11
1 29 3.27499e+07
10 29 3.81799e+08
20 29 7.95803e+08
30 29 1.21596e+09
40 29 1.66038e+09
50 29 2.09846e+09
60 29 2.51538e+09
70 29 2.96829e+09
80 29 3.41e+09
90 29 3.82532e+09
100 29 4.2307e+09
200 29 8.54778e+09
300 29 1.29094e+10
400 29 1.72982e+10
500 29 2.16036e+10
600 29 2.60413e+10
700 29 3.03663e+10
800 29 3.46706e+10
900 29 3.90698e+10
1000 29 4.33822e+10
2000 29 8.69791e+10
3000 29 1.29553e+11
4000 29 1.50681e+11
5000 29 1.70302e+11
6000 29 1.89931e+11
7000 29 2.0955e+11
8000 29 2.29223e+11
9000 29 2.48905e+11
10000 29 2.68625e+11
1 3 3.19934e+07
10 3 3.7604e+08
20 3 7.91086e+08
30 3 1.2866e+09
40 3 1.69305e+09
50 3 2.14498e+09
60 3 2.57722e+09
70 3 3.02009e+09
80 3 3.4433e+09
90 3 3.87788e+09
100 3 4.29296e+09
200 3 8.63232e+09
300 3 1.30849e+10
400 3 1.75017e+10
500 3 2.17927e+10
600 3 2.61175e+10
700 3 3.05857e+10
800 3 3.50026e+10
900 3 3.92464e+10
1000 3 4.35533e+10
2000 3 8.73558e+10
3000 3 1.29848e+11
4000 3 1.50695e+11
5000 3 1.70278e+11
6000 3 1.89909e+11
7000 3 2.09485e+11
8000 3 2.2914e+11
9000 3 2.48817e+11
10000 3 2.68554e+11
1 30 3.02586e+07
10 30 3.99226e+08
20 30 7.84929e+08
30 30 1.22583e+09
40 30 1.64324e+09
50 30 2.10846e+09
60 30 2.55034e+09
70 30 2.99248e+09
80 30 3.4102e+09
90 30 3.82575e+09
100 30 4.26414e+09
200 30 8.55228e+09
300 30 1.28865e+10
400 30 1.73086e+10
500 30 2.16045e+10
600 30 2.60599e+10
700 30 3.03795e+10
800 30 3.46644e+10
900 30 3.90586e+10
1000 30 4.34168e+10
2000 30 8.69823e+10
3000 30 1.29566e+11
4000 30 1.50682e+11
5000 30 1.70307e+11
6000 30 1.89935e+11
7000 30 2.09555e+11
8000 30 2.29227e+11
9000 30 2.48907e+11
10000 30 2.68619e+11
1 31 3.07468e+07
10 31 3.99886e+08
20 31 7.99031e+08
30 31 1.24633e+09
40 31 1.64107e+09
50 31 2.10751e+09
60 31 2.57288e+09
70 31 2.99147e+09
80 31 3.42966e+09
90 31 3.84607e+09
100 31 4.26237e+09
200 31 8.54982e+09
300 31 1.28707e+10
400 31 1.7287e+10
500 31 2.16085e+10
600 31 2.60475e+10
700 31 3.0375e+10
800 31 3.46604e+10
900 31 3.90152e+10
1000 31 4.34026e+10
2000 31 8.69423e+10
3000 31 1.29561e+11
4000 31 1.50687e+11
5000 31 1.70309e+11
6000 31 1.89938e+11
7000 31 2.09557e+11
8000 31 2.2923e+11
9000 31 2.48912e+11
10000 31 2.68612e+11
1 32 2.98409e+07
10 32 4.04652e+08
20 32 7.94597e+08
30 32 1.25854e+09
40 32 1.64754e+09
50 32 2.1146e+09
60 32 2.56021e+09
70 32 2.99809e+09
80 32 3.41784e+09
90 32 3.83324e+09
100 32 4.2709e+09
200 32 8.55188e+09
300 32 1.28866e+10
400 32 1.72972e+10
500 32 2.16338e+10
600 32 2.60686e+10
700 32 3.03983e+10
800 32 3.46471e+10
900 32 3.90068e+10
1000 32 4.34144e+10
2000 32 8.69744e+10
3000 32 1.29574e+11
4000 32 1.50701e+11
5000 32 1.70325e+11
6000 32 1.89951e+11
7000 32 2.09573e+11
8000 32 2.29245e+11
9000 32 2.48927e+11
10000 32 2.6862e+11
1 33 5.54729e+07
10 33 4.05907e+08
20 33 8.07685e+08
30 33 1.24729e+09
40 33 1.63492e+09
50 33 2.10297e+09
60 33 2.56721e+09
70 33 2.9878e+09
80 33 3.42521e+09
90 33 3.84126e+09
100 33 4.2589e+09
200 33 8.59859e+09
300 33 1.29101e+10
400 33 1.7273e+10
500 33 2.16343e+10
600 33 2.607e+10
700 33 3.0373e+10
800 33 3.46298e+10
900 33 3.89937e+10
1000 33 4.3435e+10
2000 33 8.69504e+10
3000 33 1.29573e+11
4000 33 1.50693e+11
5000 33 1.70315e+11
6000 33 1.89943e+11
7000 33 2.09562e+11
8000 33 2.29234e+11
9000 33 2.48916e+11
10000 33 2.68601e+11
1 34 3.03678e+07
10 34 3.97265e+08
20 34 7.91782e+08
30 34 1.2546e+09
40 34 1.64457e+09
50 34 2.11148e+09
60 34 2.55298e+09
70 34 2.99528e+09
80 34 3.41224e+09
90 34 3.82974e+09
100 34 4.24496e+09
200 34 8.5795e+09
300 34 1.29169e+10
400 34 1.72581e+10
500 34 2.1643e+10
600 34 2.60834e+10
700 34 3.03811e+10
800 34 3.46192e+10
900 34 3.89569e+10
1000 34 4.34347e+10
2000 34 8.69596e+10
3000 34 1.29571e+11
4000 34 1.50698e+11
5000 34 1.7032e+11
6000 34 1.89947e+11
7000 34 2.09566e+11
8000 34 2.29238e+11
9000 34 2.48921e+11
10000 34 2.68597e+11
1 35 5.20097e+07
10 35 3.95032e+08
20 35 8.42269e+08
30 35 1.26359e+09
40 35 1.67717e+09
50 35 2.11893e+09
60 35 2.58603e+09
70 35 2.99737e+09
80 35 3.45755e+09
90 35 3.84757e+09
100 35 4.26147e+09
200 35 8.59352e+09
300 35 1.29192e+10
400 35 1.72736e+10
500 35 2.16631e+10
600 35 2.61044e+10
700 35 3.0379e+10
800 35 3.46471e+10
900 35 3.89727e+10
1000 35 4.34446e+10
2000 35 8.69928e+10
3000 35 1.29591e+11
4000 35 1.50713e+11
5000 35 1.70335e+11
6000 35 1.89959e+11
7000 35 2.09581e+11
8000 35 2.29253e+11
9000 35 2.48934e+11
10000 35 2.68609e+11
1 36 3.01644e+07
10 36 4.16177e+08
20 36 8.34173e+08
30 36 1.27296e+09
40 36 1.68878e+09
50 36 2.12881e+09
60 36 2.57415e+09
70 36 3.01363e+09
80 36 3.45844e+09
90 36 3.89551e+09
100 36 4.28502e+09
200 36 8.62252e+09
300 36 1.29409e+10
400 36 1.72744e+10
500 36 2.16873e+10
600 36 2.61053e+10
700 36 3.03999e+10
800 36 3.46436e+10
900 36 3.89504e+10
1000 36 4.34647e+10
2000 36 8.70161e+10
3000 36 1.29612e+11
4000 36 1.50716e+11
5000 36 1.70337e+11
6000 36 1.89964e+11
7000 36 2.09585e+11
8000 36 2.29257e+11
9000 36 2.4894e+11
10000 36 2.68615e+11
1 37 3.02383e+07
10 37 4.06759e+08
20 37 8.44124e+08
30 37 1.26621e+09
40 37 1.69965e+09
50 37 2.14054e+09
60 37 2.58247e+09
70 37 3.02437e+09
80 37 3.46434e+09
90 37 3.88327e+09
100 37 4.30696e+09
200 37 8.63491e+09
300 37 1.29654e+10
400 37 1.72728e+10
500 37 2.17146e+10
600 37 2.61248e+10
700 37 3.03948e+10
800 37 3.46826e+10
900 37 3.89293e+10
1000 37 4.3501e+10
2000 37 8.69916e+10
3000 37 1.29612e+11
4000 37 1.50707e+11
5000 37 1.70329e+11
6000 37 1.89954e+11
7000 37 2.09576e+11
8000 37 2.29249e+11
9000 37 2.48931e+11
10000 37 2.68606e+11
1 38 3.16191e+07
10 38 4.07714e+08
20 38 8.44777e+08
30 38 1.28e+09
40 38 1.7217e+09
50 38 2.1626e+09
60 38 2.58371e+09
70 38 3.04678e+09
80 38 3.46105e+09
90 38 3.88389e+09
100 38 4.29698e+09
200 38 8.65787e+09
300 38 1.29589e+10
400 38 1.72784e+10
500 38 2.17333e+10
600 38 2.61131e+10
700 38 3.03955e+10
800 38 3.46922e+10
900 38 3.891e+10
1000 38 4.34978e+10
2000 38 8.70112e+10
3000 38 1.29639e+11
4000 38 1.50723e+11
5000 38 1.70345e+11
6000 38 1.89972e+11
7000 38 2.09593e+11
8000 38 2.29267e+11
9000 38 2.48949e+11
10000 38 2.68623e+11
1 39 4.10368e+07
10 39 4.22036e+08
20 39 8.67019e+08
30 39 1.27041e+09
40 39 1.74428e+09
50 39 2.18741e+09
60 39 2.60752e+09
70 39 3.04353e+09
80 39 3.4464e+09
90 39 3.88273e+09
100 39 4.29948e+09
200 39 8.66669e+09
300 39 1.29826e+10
400 39 1.72766e+10
500 39 2.17392e+10
600 39 2.61385e+10
700 39 3.03915e+10
800 39 3.46825e+10
900 39 3.89216e+10
1000 39 4.34859e+10
2000 39 8.70174e+10
3000 39 1.29639e+11
4000 39 1.50727e+11
5000 39 1.70349e+11
6000 39 1.89978e+11
7000 39 2.09597e+11
8000 39 2.29273e+11
9000 39 2.48956e+11
10000 39 2.68631e+11
1 4 3.14442e+07
10 4 3.76592e+08
20 4 7.84917e+08
30 4 1.28356e+09
40 4 1.66931e+09
50 4 2.12508e+09
60 4 2.56674e+09
70 4 3.01811e+09
80 4 3.44916e+09
90 4 3.88829e+09
100 4 4.28876e+09
200 4 8.64309e+09
300 4 1.30854e+10
400 4 1.74535e+10
500 4 2.17597e+10
600 4 2.61139e+10
700 4 3.05651e+10
800 4 3.49867e+10
900 4 3.92431e+10
1000 4 4.35534e+10
2000 4 8.73373e+10
3000 4 1.29851e+11
4000 4 1.50717e+11
5000 4 1.70298e+11
6000 4 1.89932e+11
7000 4 2.09507e+11
8000 4 2.29162e+11
9000 4 2.4884e+11
10000 4 2.68583e+11
1 40 4.27522e+07
10 40 4.13197e+08
20 40 8.55258e+08
30 40 1.27101e+09
40 40 1.73498e+09
50 40 2.19147e+09
60 40 2.60912e+09
70 40 3.04502e+09
80 40 3.44716e+09
90 40 3.89452e+09
100 40 4.31279e+09
200 40 8.65519e+09
300 40 1.29707e+10
400 40 1.72816e+10
500 40 2.17398e+10
600 40 2.61378e+10
700 40 3.03938e+10
800 40 3.46834e+10
900 40 3.89236e+10
1000 40 4.34968e+10
2000 40 8.70198e+10
3000 40 1.29641e+11
4000 40 1.5073e+11
5000 40 1.70351e+11
6000 40 1.8998e+11
7000 40 2.09598e+11
8000 40 2.29273e+11
9000 40 2.48955e+11
10000 40 2.6863e+11
1 41 2.9761e+07
10 41 3.9661e+08
20 41 8.60154e+08
30 41 1.27325e+09
40 41 1.71434e+09
50 41 2.15836e+09
60 41 2.59044e+09
70 41 3.0252e+09
80 41 3.42668e+09
90 41 3.86127e+09
100 41 4.26629e+09
200 41 8.64832e+09
300 41 1.29499e+10
400 41 1.72619e+10
500 41 2.17131e+10
600 41 2.61145e+10
700 41 3.0376e+10
800 41 3.46626e+10
900 41 3.89059e+10
1000 41 4.34768e+10
2000 41 8.70044e+10
3000 41 1.29639e+11
4000 41 1.50725e+11
5000 41 1.70347e+11
6000 41 1.89973e+11
7000 41 2.09595e+11
8000 41 2.29268e+11
9000 41 2.48949e+11
10000 41 2.68624e+11
1 42 3.07883e+07
10 42 4.01054e+08
20 42 8.40696e+08
30 42 1.23578e+09
40 42 1.67461e+09
50 42 2.13976e+09
60 42 2.56037e+09
70 42 3.01534e+09
80 42 3.40444e+09
90 42 3.86512e+09
100 42 4.2616e+09
200 42 8.63195e+09
300 42 1.29215e+10
400 42 1.72595e+10
500 42 2.16746e+10
600 42 2.60884e+10
700 42 3.03845e+10
800 42 3.46445e+10
900 42 3.8914e+10
1000 42 4.34599e+10
2000 42 8.69817e+10
3000 42 1.29628e+11
4000 42 1.5073e+11
5000 42 1.7035e+11
6000 42 1.89976e+11
7000 42 2.09598e+11
8000 42 2.29271e+11
9000 42 2.48952e+11
10000 42 2.68628e+11
1 43 3.04323e+07
10 43 3.75511e+08
20 43 8.14186e+08
30 43 1.23197e+09
40 43 1.64831e+09
50 43 2.11116e+09
60 43 2.55718e+09
70 43 2.99163e+09
80 43 3.40769e+09
90 43 3.82508e+09
100 43 4.24375e+09
200 43 8.60189e+09
300 43 1.29159e+10
400 43 1.72563e+10
500 43 2.1671e+10
600 43 2.60954e+10
700 43 3.03681e+10
800 43 3.46269e+10
900 43 3.89366e+10
1000 43 4.34343e+10
2000 43 8.69631e+10
3000 43 1.29628e+11
4000 43 1.50732e+11
5000 43 1.70353e+11
6000 43 1.89978e+11
7000 43 2.09601e+11
8000 43 2.29274e+11
9000 43 2.48955e+11
10000 43 2.68631e+11
1 44 2.38981e+07
10 44 3.81003e+08
20 44 7.96906e+08
30 44 1.2368e+09
40 44 1.6307e+09
50 44 2.06641e+09
60 44 2.51684e+09
70 44 2.97278e+09
80 44 3.38604e+09
90 44 3.82246e+09
100 44 4.24132e+09
200 44 8.58685e+09
300 44 1.29215e+10
400 44 1.7253e+10
500 44 2.16456e+10
600 44 2.60481e+10
700 44 3.03532e+10
800 44 3.46165e+10
900 44 3.89314e+10
1000 44 4.34414e+10
2000 44 8.6963e+10
3000 44 1.29626e+11
4000 44 1.50735e+11
5000 44 1.70355e+11
6000 44 1.8998e+11
7000 44 2.09602e+11
8000 44 2.29276e+11
9000 44 2.48957e+11
10000 44 2.68632e+11
1 45 2.85753e+07
10 45 3.66211e+08
20 45 7.62116e+08
30 45 1.20154e+09
40 45 1.62279e+09
50 45 2.04122e+09
60 45 2.50456e+09
70 45 2.93635e+09
80 45 3.37402e+09
90 45 3.78023e+09
100 45 4.21566e+09
200 45 8.52433e+09
300 45 1.28492e+10
400 45 1.72268e+10
500 45 2.16078e+10
600 45 2.60285e+10
700 45 3.03341e+10
800 45 3.4578e+10
900 45 3.8932e+10
1000 45 4.34012e+10
2000 45 8.69053e+10
3000 45 1.29593e+11
4000 45 1.50703e+11
5000 45 1.70321e+11
6000 45 1.89948e+11
7000 45 2.09571e+11
8000 45 2.29245e+11
9000 45 2.48926e+11
10000 45 2.68601e+11
1 46 3.01417e+07
10 46 3.74229e+08
20 46 7.66396e+08
30 46 1.20576e+09
40 46 1.6384e+09
50 46 2.05219e+09
60 46 2.53555e+09
70 46 2.92978e+09
80 46 3.38942e+09
90 46 3.80515e+09
100 46 4.21897e+09
200 46 8.54403e+09
300 46 1.28653e+10
400 46 1.7227e+10
500 46 2.16139e+10
600 46 2.60295e+10
700 46 3.03388e+10
800 46 3.46359e+10
900 46 3.89569e+10
1000 46 4.34345e+10
2000 46 8.69317e+10
3000 46 1.29618e+11
4000 46 1.50731e+11
5000 46 1.70352e+11
6000 46 1.89977e+11
7000 46 2.09599e+11
8000 46 2.29274e+11
9000 46 2.48955e+11
10000 46 2.6863e+11
1 47 3.1131e+07
10 47 3.92817e+08
20 47 7.63794e+08
30 47 1.19898e+09
40 47 1.63931e+09
50 47 2.05264e+09
60 47 2.52631e+09
70 47 2.93841e+09
80 47 3.35528e+09
90 47 3.79813e+09
100 47 4.21333e+09
200 47 8.53145e+09
300 47 1.28827e+10
400 47 1.7229e+10
500 47 2.16089e+10
600 47 2.60299e+10
700 47 3.03364e+10
800 47 3.46328e+10
900 47 3.90036e+10
1000 47 4.3435e+10
2000 47 8.69339e+10
3000 47 1.29623e+11
4000 47 1.50746e+11
5000 47 1.70367e+11
6000 47 1.89992e+11
7000 47 2.09615e+11
8000 47 2.29288e+11
9000 47 2.48969e+11
10000 47 2.68643e+11
1 48 3.04257e+07
10 48 3.86011e+08
20 48 7.73398e+08
30 48 1.2136e+09
40 48 1.65382e+09
50 48 2.06932e+09
60 48 2.51345e+09
70 48 2.91222e+09
80 48 3.34323e+09
90 48 3.80919e+09
100 48 4.22624e+09
200 48 8.51568e+09
300 48 1.28868e+10
400 48 1.72031e+10
500 48 2.1574e+10
600 48 2.60139e+10
700 48 3.03279e+10
800 48 3.4642e+10
900 48 3.89901e+10
1000 48 4.34423e+10
2000 48 8.69304e+10
3000 48 1.29617e+11
4000 48 1.50737e+11
5000 48 1.70357e+11
6000 48 1.89982e+11
7000 48 2.09605e+11
8000 48 2.29278e+11
9000 48 2.4896e+11
10000 48 2.68634e+11
1 49 2.27948e+07
10 49 3.93373e+08
20 49 7.81695e+08
30 49 1.20139e+09
40 49 1.64155e+09
50 49 2.05928e+09
60 49 2.49718e+09
70 49 2.90438e+09
80 49 3.38032e+09
90 49 3.79704e+09
100 49 4.23698e+09
200 49 8.50247e+09
300 49 1.28996e+10
400 49 1.72126e+10
500 49 2.15943e+10
600 49 2.60143e+10
700 49 3.03652e+10
800 49 3.46492e+10
900 49 3.90175e+10
1000 49 4.34426e+10
2000 49 8.69437e+10
3000 49 1.29622e+11
4000 49 1.50752e+11
5000 49 1.70372e+11
6000 49 1.89996e+11
7000 49 2.0962e+11
8000 49 2.29294e+11
9000 49 2.48976e+11
10000 49 2.68654e+11
1 5 3.12051e+07
10 5 3.92607e+08
20 5 7.80697e+08
30 5 1.22589e+09
40 5 1.67442e+09
50 5 2.11466e+09
60 5 2.55568e+09
70 5 3.02223e+09
80 5 3.43735e+09
90 5 3.87809e+09
100 5 4.29507e+09
200 5 8.59376e+09
300 5 1.30415e+10
400 5 1.74337e+10
500 5 2.17515e+10
600 5 2.60667e+10
700 5 3.05396e+10
800 5 3.49692e+10
900 5 3.92401e+10
1000 5 4.3539e+10
2000 5 8.73023e+10
3000 5 1.2985e+11
4000 5 1.50715e+11
5000 5 1.70294e+11
6000 5 1.89924e+11
7000 5 2.09503e+11
8000 5 2.29157e+11
9000 5 2.48841e+11
10000 5 2.68585e+11
1 50 4.55315e+07
10 50 3.83744e+08
20 50 7.76541e+08
30 50 1.22298e+09
40 50 1.66346e+09
50 50 2.07489e+09
60 50 2.49994e+09
70 50 2.9363e+09
80 50 3.37979e+09
90 50 3.82063e+09
100 50 4.23982e+09
200 50 8.51917e+09
300 50 1.29116e+10
400 50 1.72236e+10
500 50 2.16006e+10
600 50 2.60043e+10
700 50 3.03681e+10
800 50 3.46613e+10
900 50 3.90361e+10
1000 50 4.34455e+10
2000 50 8.69572e+10
3000 50 1.29636e+11
4000 50 1.50761e+11
5000 50 1.70382e+11
6000 50 1.90006e+11
7000 50 2.09628e+11
8000 50 2.29302e+11
9000 50 2.48984e+11
10000 50 2.6866e+11
1 51 2.95997e+07
10 51 3.68267e+08
20 51 7.84683e+08
30 51 1.19827e+09
40 51 1.63906e+09
50 51 2.06182e+09
60 51 2.4682e+09
70 51 2.9116e+09
80 51 3.37809e+09
90 51 3.79605e+09
100 51 4.23514e+09
200 51 8.5446e+09
300 51 1.28997e+10
400 51 1.72156e+10
500 51 2.15971e+10
600 51 2.59973e+10
700 51 3.0379e+10
800 51 3.46292e+10
900 51 3.90356e+10
1000 51 4.34394e+10
2000 51 8.69643e+10
3000 51 1.29639e+11
4000 51 1.50751e+11
5000 51 1.70374e+11
6000 51 1.89997e+11
7000 51 2.09617e+11
8000 51 2.29291e+11
9000 51 2.48974e+11
10000 51 2.68649e+11
1 52 3.75191e+07
10 52 3.69849e+08
20 52 7.9402e+08
30 52 1.23016e+09
40 52 1.64688e+09
50 52 2.08886e+09
60 52 2.50133e+09
70 52 2.94299e+09
80 52 3.38464e+09
90 52 3.8235e+09
100 52 4.24426e+09
200 52 8.54172e+09
300 52 1.29283e+10
400 52 1.72379e+10
500 52 2.16304e+10
600 52 2.60243e+10
700 52 3.04354e+10
800 52 3.46638e+10
900 52 3.90695e+10
1000 52 4.34956e+10
2000 52 8.69895e+10
3000 52 1.29661e+11
4000 52 1.50764e+11
5000 52 1.70386e+11
6000 52 1.90009e+11
7000 52 2.09626e+11
8000 52 2.29301e+11
9000 52 2.48984e+11
10000 52 2.68659e+11
1 53 2.90302e+07
10 53 3.62294e+08
20 53 8.04528e+08
30 53 1.22175e+09
40 53 1.65829e+09
50 53 2.08042e+09
60 53 2.51768e+09
70 53 2.95687e+09
80 53 3.3851e+09
90 53 3.80215e+09
100 53 4.24349e+09
200 53 8.53723e+09
300 53 1.29089e+10
400 53 1.72392e+10
500 53 2.16328e+10
600 53 2.60167e+10
700 53 3.04165e+10
800 53 3.46431e+10
900 53 3.90415e+10
1000 53 4.34871e+10
2000 53 8.69847e+10
3000 53 1.29643e+11
4000 53 1.50745e+11
5000 53 1.70367e+11
6000 53 1.89989e+11
7000 53 2.09602e+11
8000 53 2.29278e+11
9000 53 2.48961e+11
10000 53 2.68635e+11
1 54 3.14856e+07
10 54 3.9245e+08
20 54 8.14309e+08
30 54 1.24967e+09
40 54 1.69155e+09
50 54 2.10806e+09
60 54 2.54915e+09
70 54 2.99046e+09
80 54 3.38252e+09
90 54 3.82212e+09
100 54 4.23983e+09
200 54 8.57022e+09
300 54 1.29194e+10
400 54 1.72489e+10
500 54 2.16367e+10
600 54 2.60264e+10
700 54 3.04772e+10
800 54 3.46886e+10
900 54 3.90787e+10
1000 54 4.35308e+10
2000 54 8.69856e+10
3000 54 1.29668e+11
4000 54 1.50756e+11
5000 54 1.70378e+11
6000 54 1.89999e+11
7000 54 2.09609e+11
8000 54 2.29285e+11
9000 54 2.48969e+11
10000 54 2.68642e+11
1 55 3.01796e+07
10 55 4.12909e+08
20 55 8.55497e+08
30 55 1.27046e+09
40 55 1.71172e+09
50 55 2.10625e+09
60 55 2.54457e+09
70 55 2.9872e+09
80 55 3.39925e+09
90 55 3.81805e+09
100 55 4.25502e+09
200 55 8.55563e+09
300 55 1.29396e+10
400 55 1.72542e+10
500 55 2.16453e+10
600 55 2.60346e+10
700 55 3.04755e+10
800 55 3.46829e+10
900 55 3.90977e+10
1000 55 4.35172e+10
2000 55 8.70001e+10
3000 55 1.2966e+11
4000 55 1.50745e+11
5000 55 1.70367e+11
6000 55 1.89989e+11
7000 55 2.09596e+11
8000 55 2.29268e+11
9000 55 2.48952e+11
10000 55 2.68625e+11
1 56 3.00347e+07
10 56 4.39787e+08
20 56 8.55923e+08
30 56 1.32207e+09
40 56 1.73645e+09
50 56 2.12617e+09
60 56 2.56848e+09
70 56 3.01114e+09
80 56 3.45088e+09
90 56 3.86672e+09
100 56 4.28182e+09
200 56 8.56661e+09
300 56 1.29565e+10
400 56 1.72807e+10
500 56 2.16343e+10
600 56 2.60471e+10
700 56 3.04859e+10
800 56 3.47094e+10
900 56 3.91109e+10
1000 56 4.3526e+10
2000 56 8.70315e+10
3000 56 1.29688e+11
4000 56 1.50775e+11
5000 56 1.70399e+11
6000 56 1.90023e+11
7000 56 2.09625e+11
8000 56 2.29297e+11
9000 56 2.48981e+11
10000 56 2.68655e+11
1 57 4.33793e+07
10 57 4.36635e+08
20 57 8.72201e+08
30 57 1.31755e+09
40 57 1.73087e+09
50 57 2.12289e+09
60 57 2.56196e+09
70 57 3.00777e+09
80 57 3.44858e+09
90 57 3.88741e+09
100 57 4.33454e+09
200 57 8.5789e+09
300 57 1.2947e+10
400 57 1.73055e+10
500 57 2.16483e+10
600 57 2.6051e+10
700 57 3.04824e+10
800 57 3.4734e+10
900 57 3.91037e+10
1000 57 4.35445e+10
2000 57 8.70315e+10
3000 57 1.29698e+11
4000 57 1.50782e+11
5000 57 1.70406e+11
6000 57 1.9003e+11
7000 57 2.0963e+11
8000 57 2.29304e+11
9000 57 2.48987e+11
10000 57 2.68661e+11
1 58 2.94903e+07
10 58 4.44551e+08
20 58 8.84341e+08
30 58 1.3266e+09
40 58 1.72312e+09
50 58 2.13191e+09
60 58 2.57969e+09
70 58 3.01413e+09
80 58 3.453e+09
90 58 3.87002e+09
100 58 4.35108e+09
200 58 8.57415e+09
300 58 1.29588e+10
400 58 1.73007e+10
500 58 2.16526e+10
600 58 2.6062e+10
700 58 3.04917e+10
800 58 3.47291e+10
900 58 3.91407e+10
1000 58 4.35301e+10
2000 58 8.70369e+10
3000 58 1.29667e+11
4000 58 1.50769e+11
5000 58 1.70393e+11
6000 58 1.90015e+11
7000 58 2.0961e+11
8000 58 2.29284e+11
9000 58 2.48966e+11
10000 58 2.68641e+11
1 59 5.47482e+07
10 59 4.53162e+08
20 59 8.92014e+08
30 59 1.33653e+09
40 59 1.72985e+09
50 59 2.14895e+09
60 59 2.61137e+09
70 59 3.03573e+09
80 59 3.45222e+09
90 59 3.88871e+09
100 59 4.34316e+09
200 59 8.60528e+09
300 59 1.29778e+10
400 59 1.73221e+10
500 59 2.16834e+10
600 59 2.60922e+10
700 59 3.04856e+10
800 59 3.4729e+10
900 59 3.91607e+10
1000 59 4.35532e+10
2000 59 8.70644e+10
3000 59 1.29734e+11
4000 59 1.50791e+11
5000 59 1.70416e+11
6000 59 1.90038e+11
7000 59 2.0963e+11
8000 59 2.29301e+11
9000 59 2.48986e+11
10000 59 2.68656e+11
1 6 3.32929e+07
10 6 3.98871e+08
20 6 7.84487e+08
30 6 1.22452e+09
40 6 1.66792e+09
50 6 2.10646e+09
60 6 2.53075e+09
70 6 2.97243e+09
80 6 3.41209e+09
90 6 3.85618e+09
100 6 4.27214e+09
200 6 8.57833e+09
300 6 1.30524e+10
400 6 1.7415e+10
500 6 2.17426e+10
600 6 2.60622e+10
700 6 3.05312e+10
800 6 3.49618e+10
900 6 3.92337e+10
1000 6 4.35132e+10
2000 6 8.73041e+10
3000 6 1.2983e+11
4000 6 1.50698e+11
5000 6 1.70276e+11
6000 6 1.89904e+11
7000 6 2.09484e+11
8000 6 2.29142e+11
9000 6 2.48828e+11
10000 6 2.68572e+11
1 60 4.8594e+07
10 60 4.5195e+08
20 60 9.03668e+08
30 60 1.32416e+09
40 60 1.73212e+09
50 60 2.16072e+09
60 60 2.6242e+09
70 60 3.04681e+09
80 60 3.46353e+09
90 60 3.88756e+09
100 60 4.35354e+09
200 60 8.60645e+09
300 60 1.29889e+10
400 60 1.73204e+10
500 60 2.16702e+10
600 60 2.60909e+10
700 60 3.0487e+10
800 60 3.47411e+10
900 60 3.9159e+10
1000 60 4.35514e+10
2000 60 8.70765e+10
3000 60 1.29723e+11
4000 60 1.50792e+11
5000 60 1.70416e+11
6000 60 1.90037e+11
7000 60 2.09625e+11
8000 60 2.293e+11
9000 60 2.48986e+11
10000 60 2.68657e+11
1 61 3.20765e+07
10 61 4.38674e+08
20 61 8.61907e+08
30 61 1.32263e+09
40 61 1.71463e+09
50 61 2.12997e+09
60 61 2.57686e+09
70 61 3.00812e+09
80 61 3.4512e+09
90 61 3.86981e+09
100 61 4.31351e+09
200 61 8.5621e+09
300 61 1.29539e+10
400 61 1.72994e+10
500 61 2.1659e+10
600 61 2.60759e+10
700 61 3.04662e+10
800 61 3.47472e+10
900 61 3.91259e+10
1000 61 4.35169e+10
2000 61 8.70463e+10
3000 61 1.29713e+11
4000 61 1.50775e+11
5000 61 1.70399e+11
6000 61 1.90019e+11
7000 61 2.09604e+11
8000 61 2.29273e+11
9000 61 2.48958e+11
10000 61 2.68624e+11
1 62 3.27199e+07
10 62 4.22048e+08
20 62 8.35927e+08
30 62 1.30053e+09
40 62 1.71722e+09
50 62 2.13256e+09
60 62 2.54898e+09
70 62 2.98808e+09
80 62 3.42837e+09
90 62 3.82771e+09
100 62 4.29167e+09
200 62 8.54068e+09
300 62 1.29997e+10
400 62 1.72854e+10
500 62 2.16509e+10
600 62 2.60553e+10
700 62 3.04655e+10
800 62 3.47629e+10
900 62 3.91234e+10
1000 62 4.35164e+10
2000 62 8.70729e+10
3000 62 1.29713e+11
4000 62 1.5079e+11
5000 62 1.70414e+11
6000 62 1.90035e+11
7000 62 2.09619e+11
8000 62 2.29281e+11
9000 62 2.48965e+11
10000 62 2.68627e+11
1 63 3.30322e+07
10 63 4.18704e+08
20 63 8.33133e+08
30 63 1.27366e+09
40 63 1.69318e+09
50 63 2.10562e+09
60 63 2.52718e+09
70 63 2.97261e+09
80 63 3.40726e+09
90 63 3.82286e+09
100 63 4.26226e+09
200 63 8.54721e+09
300 63 1.29878e+10
400 63 1.73022e+10
500 63 2.16713e+10
600 63 2.60493e+10
700 63 3.0417e+10
800 63 3.47373e+10
900 63 3.90886e+10
1000 63 4.34829e+10
2000 63 8.70813e+10
3000 63 1.29713e+11
4000 63 1.50781e+11
5000 63 1.70405e+11
6000 63 1.90027e+11
7000 63 2.09611e+11
8000 63 2.29268e+11
9000 63 2.4895e+11
10000 63 2.6861e+11
1 64 3.27662e+07
10 64 3.76734e+08
20 64 8.07246e+08
30 64 1.2547e+09
40 64 1.68998e+09
50 64 2.08593e+09
60 64 2.50144e+09
70 64 2.96623e+09
80 64 3.38222e+09
90 64 3.79913e+09
100 64 4.23694e+09
200 64 8.54747e+09
300 64 1.29941e+10
400 64 1.72969e+10
500 64 2.1672e+10
600 64 2.60654e+10
700 64 3.04278e+10
800 64 3.47761e+10
900 64 3.90947e+10
1000 64 4.34935e+10
2000 64 8.70818e+10
3000 64 1.297e+11
4000 64 1.50783e+11
5000 64 1.70406e+11
6000 64 1.90027e+11
7000 64 2.09611e+11
8000 64 2.29267e+11
9000 64 2.4895e+11
10000 64 2.68603e+11
1 65 3.27608e+07
10 65 3.74766e+08
20 65 7.85383e+08
30 65 1.23174e+09
40 65 1.66465e+09
50 65 2.0585e+09
60 65 2.49883e+09
70 65 2.94499e+09
80 65 3.35932e+09
90 65 3.8012e+09
100 65 4.22314e+09
200 65 8.54713e+09
300 65 1.29879e+10
400 65 1.73211e+10
500 65 2.16851e+10
600 65 2.60659e+10
700 65 3.04113e+10
800 65 3.47832e+10
900 65 3.90904e+10
1000 65 4.3484e+10
2000 65 8.70951e+10
3000 65 1.29721e+11
4000 65 1.50787e+11
5000 65 1.7041e+11
6000 65 1.90032e+11
7000 65 2.09616e+11
8000 65 2.29271e+11
9000 65 2.48956e+11
10000 65 2.68599e+11
1 66 3.27088e+07
10 66 3.75805e+08
20 66 7.62753e+08
30 66 1.17938e+09
40 66 1.64917e+09
50 66 2.05539e+09
60 66 2.4736e+09
70 66 2.92314e+09
80 66 3.34277e+09
90 66 3.77953e+09
100 66 4.22381e+09
200 66 8.58119e+09
300 66 1.29997e+10
400 66 1.73163e+10
500 66 2.16756e+10
600 66 2.60878e+10
700 66 3.0416e+10
800 66 3.47854e+10
900 66 3.90921e+10
1000 66 4.34731e+10
2000 66 8.70993e+10
3000 66 1.29739e+11
4000 66 1.50802e+11
5000 66 1.70425e+11
6000 66 1.90048e+11
7000 66 2.09633e+11
8000 66 2.29288e+11
9000 66 2.48973e+11
10000 66 2.68609e+11
1 67 3.30983e+07
10 67 3.75505e+08
20 67 7.61071e+08
30 67 1.17263e+09
40 67 1.615e+09
50 67 2.03602e+09
60 67 2.47407e+09
70 67 2.93738e+09
80 67 3.35213e+09
90 67 3.77107e+09
100 67 4.23625e+09
200 67 8.59083e+09
300 67 1.29935e+10
400 67 1.73169e+10
500 67 2.1691e+10
600 67 2.6113e+10
700 67 3.0417e+10
800 67 3.48054e+10
900 67 3.90991e+10
1000 67 4.34964e+10
2000 67 8.7113e+10
3000 67 1.29722e+11
4000 67 1.50792e+11
5000 67 1.70415e+11
6000 67 1.90038e+11
7000 67 2.09622e+11
8000 67 2.29276e+11
9000 67 2.48963e+11
10000 67 2.6859e+11
1 68 3.2561e+07
10 68 3.74943e+08
20 68 7.61553e+08
30 68 1.17312e+09
40 68 1.61499e+09
50 68 2.05721e+09
60 68 2.49762e+09
70 68 2.93077e+09
80 68 3.34868e+09
90 68 3.79042e+09
100 68 4.23233e+09
200 68 8.59129e+09
300 68 1.29941e+10
400 68 1.73308e+10
500 68 2.1708e+10
600 68 2.61377e+10
700 68 3.04404e+10
800 68 3.47801e+10
900 68 3.90736e+10
1000 68 4.34721e+10
2000 68 8.70767e+10
3000 68 1.29732e+11
4000 68 1.50755e+11
5000 68 1.70379e+11
6000 68 1.90002e+11
7000 68 2.09586e+11
8000 68 2.29241e+11
9000 68 2.48928e+11
10000 68 2.68546e+11
1 69 3.28638e+07
10 69 3.75305e+08
20 69 7.809e+08
30 69 1.19675e+09
40 69 1.63882e+09
50 69 2.0576e+09
60 69 2.52244e+09
70 69 2.95661e+09
80 69 3.37421e+09
90 69 3.82085e+09
100 69 4.25422e+09
200 69 8.60596e+09
300 69 1.29912e+10
400 69 1.7325e+10
500 69 2.16997e+10
600 69 2.6133e+10
700 69 3.04277e+10
800 69 3.48127e+10
900 69 3.90996e+10
1000 69 4.35012e+10
2000 69 8.71255e+10
3000 69 1.29794e+11
4000 69 1.5081e+11
5000 69 1.70434e+11
6000 69 1.90057e+11
7000 69 2.09641e+11
8000 69 2.29296e+11
9000 69 2.48983e+11
10000 69 2.68592e+11
1 7 3.19434e+07
10 7 3.99332e+08
20 7 7.84133e+08
30 7 1.19973e+09
40 7 1.66762e+09
50 7 2.06581e+09
60 7 2.52579e+09
70 7 2.96645e+09
80 7 3.38765e+09
90 7 3.84843e+09
100 7 4.26772e+09
200 7 8.57355e+09
300 7 1.30269e+10
400 7 1.7393e+10
500 7 2.1731e+10
600 7 2.60358e+10
700 7 3.05219e+10
800 7 3.49431e+10
900 7 3.92213e+10
1000 7 4.34891e+10
2000 7 8.72788e+10
3000 7 1.29824e+11
4000 7 1.5068e+11
5000 7 1.70256e+11
6000 7 1.89885e+11
7000 7 2.0947e+11
8000 7 2.29134e+11
9000 7 2.48822e+11
10000 7 2.68562e+11
1 70 5.11861e+07
10 70 3.84172e+08
20 70 7.76332e+08
30 70 1.19181e+09
40 70 1.63485e+09
50 70 2.07345e+09
60 70 2.54033e+09
70 70 2.95583e+09
80 70 3.39705e+09
90 70 3.82035e+09
100 70 4.28088e+09
200 70 8.59268e+09
300 70 1.30071e+10
400 70 1.73703e+10
500 70 2.17075e+10
600 70 2.61754e+10
700 70 3.04731e+10
800 70 3.48681e+10
900 70 3.91372e+10
1000 70 4.35245e+10
2000 70 8.71447e+10
3000 70 1.29792e+11
4000 70 1.5081e+11
5000 70 1.70435e+11
6000 70 1.90058e+11
7000 70 2.09643e+11
8000 70 2.29299e+11
9000 70 2.48987e+11
10000 70 2.6859e+11
1 71 1.65692e+07
10 71 3.71102e+08
20 71 7.91812e+08
30 71 1.18956e+09
40 71 1.63207e+09
50 71 2.06513e+09
60 71 2.55516e+09
70 71 2.96507e+09
80 71 3.41336e+09
90 71 3.84897e+09
100 71 4.2812e+09
200 71 8.61693e+09
300 71 1.30186e+10
400 71 1.73933e+10
500 71 2.17258e+10
600 71 2.61759e+10
700 71 3.04623e+10
800 71 3.48689e+10
900 71 3.91627e+10
1000 71 4.3541e+10
2000 71 8.71424e+10
3000 71 1.29784e+11
4000 71 1.50812e+11
5000 71 1.70437e+11
6000 71 1.90061e+11
7000 71 2.09647e+11
8000 71 2.29303e+11
9000 71 2.48992e+11
10000 71 2.68585e+11
1 72 4.12095e+07
10 72 3.71576e+08
20 72 7.87503e+08
30 72 1.22452e+09
40 72 1.66289e+09
50 72 2.07847e+09
60 72 2.55235e+09
70 72 2.96569e+09
80 72 3.40674e+09
90 72 3.8732e+09
100 72 4.28953e+09
200 72 8.61344e+09
300 72 1.30146e+10
400 72 1.73807e+10
500 72 2.17437e+10
600 72 2.61867e+10
700 72 3.04743e+10
800 72 3.48701e+10
900 72 3.91611e+10
1000 72 4.35414e+10
2000 72 8.7152e+10
3000 72 1.2978e+11
4000 72 1.50797e+11
5000 72 1.70422e+11
6000 72 1.90046e+11
7000 72 2.0963e+11
8000 72 2.29286e+11
9000 72 2.48975e+11
10000 72 2.68559e+11
1 73 3.02172e+07
10 73 3.72208e+08
20 73 8.09514e+08
30 73 1.24914e+09
40 73 1.67229e+09
50 73 2.1065e+09
60 73 2.553e+09
70 73 3.00615e+09
80 73 3.42215e+09
90 73 3.86639e+09
100 73 4.30936e+09
200 73 8.63257e+09
300 73 1.30242e+10
400 73 1.73833e+10
500 73 2.17365e+10
600 73 2.6173e+10
700 73 3.04651e+10
800 73 3.48803e+10
900 73 3.92116e+10
1000 73 4.35624e+10
2000 73 8.71761e+10
3000 73 1.29781e+11
4000 73 1.50812e+11
5000 73 1.70437e+11
6000 73 1.90061e+11
7000 73 2.09646e+11
8000 73 2.29302e+11
9000 73 2.48992e+11
10000 73 2.6857e+11
1 74 4.11886e+07
10 74 3.99202e+08
20 74 8.14016e+08
30 74 1.23647e+09
40 74 1.67391e+09
50 74 2.11301e+09
60 74 2.55922e+09
70 74 3.00039e+09
80 74 3.43929e+09
90 74 3.88146e+09
100 74 4.29915e+09
200 74 8.66627e+09
300 74 1.30292e+10
400 74 1.73881e+10
500 74 2.17342e+10
600 74 2.62084e+10
700 74 3.04707e+10
800 74 3.48806e+10
900 74 3.92288e+10
1000 74 4.35794e+10
2000 74 8.71765e+10
3000 74 1.29795e+11
4000 74 1.50809e+11
5000 74 1.70433e+11
6000 74 1.90055e+11
7000 74 2.0964e+11
8000 74 2.29295e+11
9000 74 2.48985e+11
10000 74 2.68558e+11
1 75 3.0093e+07
10 75 4.00218e+08
20 75 8.14441e+08
30 75 1.23416e+09
40 75 1.67448e+09
50 75 2.11358e+09
60 75 2.55814e+09
70 75 3.01258e+09
80 75 3.43153e+09
90 75 3.87251e+09
100 75 4.31545e+09
200 75 8.71395e+09
300 75 1.30533e+10
400 75 1.73816e+10
500 75 2.17551e+10
600 75 2.62039e+10
700 75 3.04714e+10
800 75 3.49016e+10
900 75 3.92456e+10
1000 75 4.35964e+10
2000 75 8.71739e+10
3000 75 1.29793e+11
4000 75 1.5081e+11
5000 75 1.70434e+11
6000 75 1.90055e+11
7000 75 2.09642e+11
8000 75 2.29297e+11
9000 75 2.48988e+11
10000 75 2.68557e+11
1 76 3.00874e+07
10 76 4.01251e+08
20 76 8.39677e+08
30 76 1.25626e+09
40 76 1.71739e+09
50 76 2.13157e+09
60 76 2.58022e+09
70 76 3.00017e+09
80 76 3.43965e+09
90 76 3.88292e+09
100 76 4.33151e+09
200 76 8.70188e+09
300 76 1.30406e+10
400 76 1.73966e+10
500 76 2.17923e+10
600 76 2.62256e+10
700 76 3.04688e+10
800 76 3.49018e+10
900 76 3.92479e+10
1000 76 4.35885e+10
2000 76 8.71821e+10
3000 76 1.29793e+11
4000 76 1.50794e+11
5000 76 1.70418e+11
6000 76 1.90041e+11
7000 76 2.09624e+11
8000 76 2.2928e+11
9000 76 2.48971e+11
10000 76 2.68535e+11
1 77 3.00283e+07
10 77 4.42433e+08
20 77 8.58608e+08
30 77 1.28172e+09
40 77 1.71644e+09
50 77 2.1596e+09
60 77 2.604e+09
70 77 3.0227e+09
80 77 3.4399e+09
90 77 3.8834e+09
100 77 4.33051e+09
200 77 8.72657e+09
300 77 1.30448e+10
400 77 1.739e+10
500 77 2.17926e+10
600 77 2.62368e+10
700 77 3.05161e+10
800 77 3.49159e+10
900 77 3.92581e+10
1000 77 4.36043e+10
2000 77 8.72067e+10
3000 77 1.29801e+11
4000 77 1.50807e+11
5000 77 1.70432e+11
6000 77 1.90055e+11
7000 77 2.09639e+11
8000 77 2.29295e+11
9000 77 2.48986e+11
10000 77 2.68546e+11
1 78 3.58551e+07
10 78 4.44336e+08
20 78 8.60115e+08
30 78 1.30027e+09
40 78 1.74171e+09
50 78 2.18861e+09
60 78 2.62949e+09
70 78 3.04042e+09
80 78 3.4646e+09
90 78 3.89846e+09
100 78 4.32908e+09
200 78 8.73823e+09
300 78 1.30672e+10
400 78 1.74081e+10
500 78 2.18069e+10
600 78 2.62276e+10
700 78 3.05092e+10
800 78 3.49113e+10
900 78 3.92598e+10
1000 78 4.36214e+10
2000 78 8.72083e+10
3000 78 1.29796e+11
4000 78 1.5081e+11
5000 78 1.70434e+11
6000 78 1.90058e+11
7000 78 2.09642e+11
8000 78 2.29298e+11
9000 78 2.48985e+11
10000 78 2.68544e+11
1 79 4.37042e+07
10 79 4.5368e+08
20 79 8.74535e+08
30 79 1.31958e+09
40 79 1.74928e+09
50 79 2.22119e+09
60 79 2.65064e+09
70 79 3.0611e+09
80 79 3.50785e+09
90 79 3.93009e+09
100 79 4.33129e+09
200 79 8.75764e+09
300 79 1.31136e+10
400 79 1.74396e+10
500 79 2.18128e+10
600 79 2.62561e+10
700 79 3.05116e+10
800 79 3.49349e+10
900 79 3.92877e+10
1000 79 4.36274e+10
2000 79 8.72374e+10
3000 79 1.298e+11
4000 79 1.50814e+11
5000 79 1.70437e+11
6000 79 1.9006e+11
7000 79 2.09644e+11
8000 79 2.29298e+11
9000 79 2.48986e+11
10000 79 2.68539e+11
1 8 3.08835e+07
10 8 4.01708e+08
20 8 7.89624e+08
30 8 1.20881e+09
40 8 1.65921e+09
50 8 2.0724e+09
60 8 2.51602e+09
70 8 2.93219e+09
80 8 3.39415e+09
90 8 3.83431e+09
100 8 4.24464e+09
200 8 8.56483e+09
300 8 1.30254e+10
400 8 1.7386e+10
500 8 2.17207e+10
600 8 2.60349e+10
700 8 3.04933e+10
800 8 3.49375e+10
900 8 3.91884e+10
1000 8 4.34729e+10
2000 8 8.72603e+10
3000 8 1.29824e+11
4000 8 1.50691e+11
5000 8 1.70265e+11
6000 8 1.89904e+11
7000 8 2.09486e+11
8000 8 2.2915e+11
9000 8 2.48839e+11
10000 8 2.68578e+11
1 80 4.25563e+07
10 80 4.54235e+08
20 80 8.7291e+08
30 80 1.31796e+09
40 80 1.74892e+09
50 80 2.23475e+09
60 80 2.63819e+09
70 80 3.06006e+09
80 80 3.49466e+09
90 80 3.92866e+09
100 80 4.3302e+09
200 80 8.74506e+09
300 80 1.31241e+10
400 80 1.74383e+10
500 80 2.18122e+10
600 80 2.62445e+10
700 80 3.05071e+10
800 80 3.49214e+10
900 80 3.93e+10
1000 80 4.36289e+10
2000 80 8.72285e+10
3000 80 1.29799e+11
4000 80 1.50813e+11
5000 80 1.70438e+11
6000 80 1.90062e+11
7000 80 2.09647e+11
8000 80 2.29303e+11
9000 80 2.48992e+11
10000 80 2.68544e+11
1 81 2.94801e+07
10 81 4.44274e+08
20 81 8.43787e+08
30 81 1.30174e+09
40 81 1.71767e+09
50 81 2.19594e+09
60 81 2.62675e+09
70 81 3.04272e+09
80 81 3.48444e+09
90 81 3.89814e+09
100 81 4.31284e+09
200 81 8.73274e+09
300 81 1.3067e+10
400 81 1.74035e+10
500 81 2.1781e+10
600 81 2.6223e+10
700 81 3.04945e+10
800 81 3.49095e+10
900 81 3.92521e+10
1000 81 4.3592e+10
2000 81 8.72089e+10
3000 81 1.29802e+11
4000 81 1.50797e+11
5000 81 1.70422e+11
6000 81 1.90045e+11
7000 81 2.09629e+11
8000 81 2.29285e+11
9000 81 2.48972e+11
10000 81 2.6853e+11
1 82 3.08335e+07
10 82 4.44914e+08
20 82 8.48725e+08
30 82 1.28818e+09
40 82 1.70139e+09
50 82 2.18782e+09
60 82 2.63036e+09
70 82 3.02423e+09
80 82 3.44025e+09
90 82 3.8774e+09
100 82 4.32988e+09
200 82 8.7336e+09
300 82 1.30449e+10
400 82 1.7395e+10
500 82 2.17725e+10
600 82 2.62074e+10
700 82 3.04861e+10
800 82 3.49411e+10
900 82 3.9251e+10
1000 82 4.35958e+10
2000 82 8.72224e+10
3000 82 1.298e+11
4000 82 1.50799e+11
5000 82 1.70423e+11
6000 82 1.90046e+11
7000 82 2.0963e+11
8000 82 2.29286e+11
9000 82 2.48972e+11
10000 82 2.68539e+11
1 83 3.30361e+07
10 83 4.44764e+08
20 83 8.45716e+08
30 83 1.28511e+09
40 83 1.69909e+09
50 83 2.15831e+09
60 83 2.59948e+09
70 83 3.00062e+09
80 83 3.43627e+09
90 83 3.87404e+09
100 83 4.31566e+09
200 83 8.70359e+09
300 83 1.30244e+10
400 83 1.739e+10
500 83 2.1768e+10
600 83 2.62045e+10
700 83 3.04631e+10
800 83 3.49891e+10
900 83 3.92456e+10
1000 83 4.35908e+10
2000 83 8.71969e+10
3000 83 1.298e+11
4000 83 1.50781e+11
5000 83 1.70404e+11
6000 83 1.90027e+11
7000 83 2.09611e+11
8000 83 2.29266e+11
9000 83 2.48951e+11
10000 83 2.68526e+11
1 84 2.96804e+07
10 84 3.96074e+08
20 84 8.33098e+08
30 84 1.2516e+09
40 84 1.67233e+09
50 84 2.11373e+09
60 84 2.55534e+09
70 84 2.99132e+09
80 84 3.40824e+09
90 84 3.85438e+09
100 84 4.29712e+09
200 84 8.66395e+09
300 84 1.30256e+10
400 84 1.73706e+10
500 84 2.17361e+10
600 84 2.6173e+10
700 84 3.04705e+10
800 84 3.49763e+10
900 84 3.92255e+10
1000 84 4.35848e+10
2000 84 8.7212e+10
3000 84 1.29806e+11
4000 84 1.50772e+11
5000 84 1.70396e+11
6000 84 1.90019e+11
7000 84 2.09603e+11
8000 84 2.29259e+11
9000 84 2.48944e+11
10000 84 2.68529e+11
1 85 3.50697e+07
10 85 3.96532e+08
20 85 8.30564e+08
30 85 1.24075e+09
40 85 1.68059e+09
50 85 2.10027e+09
60 85 2.54342e+09
70 85 2.99557e+09
80 85 3.41131e+09
90 85 3.83871e+09
100 85 4.27184e+09
200 85 8.64169e+09
300 85 1.30242e+10
400 85 1.73605e+10
500 85 2.17272e+10
600 85 2.61517e+10
700 85 3.04663e+10
800 85 3.5002e+10
900 85 3.92135e+10
1000 85 4.35498e+10
2000 85 8.72515e+10
3000 85 1.29823e+11
4000 85 1.50782e+11
5000 85 1.70406e+11
6000 85 1.90029e+11
7000 85 2.09612e+11
8000 85 2.29268e+11
9000 85 2.48952e+11
10000 85 2.68545e+11
1 86 2.95684e+07
10 86 3.84057e+08
20 86 8.1988e+08
30 86 1.21251e+09
40 86 1.65154e+09
50 86 2.09157e+09
60 86 2.53513e+09
70 86 2.97533e+09
80 86 3.3946e+09
90 86 3.83307e+09
100 86 4.26132e+09
200 86 8.60409e+09
300 86 1.3014e+10
400 86 1.73917e+10
500 86 2.1719e+10
600 86 2.61424e+10
700 86 3.04813e+10
800 86 3.49697e+10
900 86 3.92039e+10
1000 86 4.35413e+10
2000 86 8.72346e+10
3000 86 1.29824e+11
4000 86 1.50771e+11
5000 86 1.70395e+11
6000 86 1.90018e+11
7000 86 2.096e+11
8000 86 2.29257e+11
9000 86 2.4894e+11
10000 86 2.68542e+11
1 87 5.32582e+07
10 87 3.9132e+08
20 87 8.08935e+08
30 87 1.22461e+09
40 87 1.6412e+09
50 87 2.08108e+09
60 87 2.54776e+09
70 87 2.96687e+09
80 87 3.40628e+09
90 87 3.84621e+09
100 87 4.26433e+09
200 87 8.59351e+09
300 87 1.30123e+10
400 87 1.74036e+10
500 87 2.1755e+10
600 87 2.61186e+10
700 87 3.05085e+10
800 87 3.50001e+10
900 87 3.92337e+10
1000 87 4.35244e+10
2000 87 8.72459e+10
3000 87 1.29848e+11
4000 87 1.50758e+11
5000 87 1.70383e+11
6000 87 1.90006e+11
7000 87 2.09589e+11
8000 87 2.29246e+11
9000 87 2.48929e+11
10000 87 2.68539e+11
1 88 3.1363e+07
10 88 3.75647e+08
20 88 7.97655e+08
30 88 1.2145e+09
40 88 1.65544e+09
50 88 2.0714e+09
60 88 2.51159e+09
70 88 2.95462e+09
80 88 3.37393e+09
90 88 3.83641e+09
100 88 4.26723e+09
200 88 8.56675e+09
300 88 1.30026e+10
400 88 1.74181e+10
500 88 2.17324e+10
600 88 2.6096e+10
700 88 3.04984e+10
800 88 3.49798e+10
900 88 3.92109e+10
1000 88 4.35213e+10
2000 88 8.72709e+10
3000 88 1.29852e+11
4000 88 1.50756e+11
5000 88 1.70381e+11
6000 88 1.90005e+11
7000 88 2.09585e+11
8000 88 2.29243e+11
9000 88 2.48925e+11
10000 88 2.68543e+11
1 89 3.15945e+07
10 89 3.90942e+08
20 89 7.85443e+08
30 89 1.22342e+09
40 89 1.64257e+09
50 89 2.08038e+09
60 89 2.54835e+09
70 89 2.94294e+09
80 89 3.40615e+09
90 89 3.87252e+09
100 89 4.28223e+09
200 89 8.58066e+09
300 89 1.30522e+10
400 89 1.74172e+10
500 89 2.17399e+10
600 89 2.61046e+10
700 89 3.05204e+10
800 89 3.4984e+10
900 89 3.92207e+10
1000 89 4.35101e+10
2000 89 8.72899e+10
3000 89 1.29891e+11
4000 89 1.5075e+11
5000 89 1.70374e+11
6000 89 1.9e+11
7000 89 2.09578e+11
8000 89 2.29236e+11
9000 89 2.48917e+11
10000 89 2.68546e+11
1 9 5.42279e+07
10 9 4.02455e+08
20 9 7.90105e+08
30 9 1.22598e+09
40 9 1.66291e+09
50 9 2.07862e+09
60 9 2.52569e+09
70 9 2.94065e+09
80 9 3.38113e+09
90 9 3.82181e+09
100 9 4.24127e+09
200 9 8.56274e+09
300 9 1.29889e+10
400 9 1.73709e+10
500 9 2.16891e+10
600 9 2.59919e+10
700 9 3.04813e+10
800 9 3.49039e+10
900 9 3.91582e+10
1000 9 4.34477e+10
2000 9 8.72229e+10
3000 9 1.29784e+11
4000 9 1.50675e+11
5000 9 1.70247e+11
6000 9 1.89892e+11
7000 9 2.09478e+11
8000 9 2.29143e+11
9000 9 2.48829e+11
10000 9 2.68571e+11
1 90 3.68854e+07
10 90 4.00716e+08
20 90 7.9956e+08
30 90 1.21803e+09
40 90 1.66668e+09
50 90 2.07777e+09
60 90 2.54844e+09
70 90 2.98331e+09
80 90 3.40969e+09
90 90 3.86889e+09
100 90 4.30456e+09
200 90 8.57717e+09
300 90 1.30727e+10
400 90 1.74341e+10
500 90 2.17456e+10
600 90 2.60661e+10
700 90 3.05128e+10
800 90 3.49804e+10
900 90 3.92388e+10
1000 90 4.35242e+10
2000 90 8.73114e+10
3000 90 1.29881e+11
4000 90 1.50741e+11
5000 90 1.70365e+11
6000 90 1.89988e+11
7000 90 2.09569e+11
8000 90 2.29227e+11
9000 90 2.48909e+11
10000 90 2.68548e+11
1 91 3.06768e+07
10 91 4.21987e+08
20 91 8.03807e+08
30 91 1.22025e+09
40 91 1.69334e+09
50 91 2.10203e+09
60 91 2.56905e+09
70 91 2.9918e+09
80 91 3.42403e+09
90 91 3.88867e+09
100 91 4.30935e+09
200 91 8.59957e+09
300 91 1.30706e+10
400 91 1.74448e+10
500 91 2.17544e+10
600 91 2.60683e+10
700 91 3.05304e+10
800 91 3.49895e+10
900 91 3.9236e+10
1000 91 4.35233e+10
2000 91 8.73245e+10
3000 91 1.29883e+11
4000 91 1.50738e+11
5000 91 1.70361e+11
6000 91 1.89983e+11
7000 91 2.09565e+11
8000 91 2.29224e+11
9000 91 2.48903e+11
10000 91 2.6855e+11
1 92 5.16655e+07
10 92 4.23049e+08
20 92 8.21035e+08
30 92 1.23075e+09
40 92 1.69398e+09
50 92 2.1154e+09
60 92 2.55624e+09
70 92 2.99951e+09
80 92 3.44022e+09
90 92 3.89982e+09
100 92 4.31501e+09
200 92 8.62355e+09
300 92 1.3071e+10
400 92 1.74322e+10
500 92 2.17802e+10
600 92 2.61032e+10
700 92 3.05438e+10
800 92 3.499e+10
900 92 3.92498e+10
1000 92 4.35569e+10
2000 92 8.73235e+10
3000 92 1.29883e+11
4000 92 1.50734e+11
5000 92 1.70355e+11
6000 92 1.8998e+11
7000 92 2.0956e+11
8000 92 2.29217e+11
9000 92 2.48898e+11
10000 92 2.68553e+11
1 93 3.14127e+07
10 93 4.12858e+08
20 93 7.99733e+08
30 93 1.24607e+09
40 93 1.70734e+09
50 93 2.13012e+09
60 93 2.56065e+09
70 93 3.02988e+09
80 93 3.44491e+09
90 93 3.88931e+09
100 93 4.30098e+09
200 93 8.60264e+09
300 93 1.30694e+10
400 93 1.74439e+10
500 93 2.17589e+10
600 93 2.61076e+10
700 93 3.05441e+10
800 93 3.49788e+10
900 93 3.92493e+10
1000 93 4.35713e+10
2000 93 8.73368e+10
3000 93 1.29884e+11
4000 93 1.50734e+11
5000 93 1.70354e+11
6000 93 1.89979e+11
7000 93 2.09559e+11
8000 93 2.29215e+11
9000 93 2.48897e+11
10000 93 2.68558e+11
1 94 3.08983e+07
10 94 3.96438e+08
20 94 8.55965e+08
30 94 1.27069e+09
40 94 1.699e+09
50 94 2.15203e+09
60 94 2.5528e+09
70 94 3.01657e+09
80 94 3.45322e+09
90 94 3.89643e+09
100 94 4.31857e+09
200 94 8.62274e+09
300 94 1.30626e+10
400 94 1.74412e+10
500 94 2.17655e+10
600 94 2.61348e+10
700 94 3.05436e+10
800 94 3.49781e+10
900 94 3.92489e+10
1000 94 4.35656e+10
2000 94 8.73313e+10
3000 94 1.29888e+11
4000 94 1.5073e+11
5000 94 1.70346e+11
6000 94 1.89972e+11
7000 94 2.09552e+11
8000 94 2.29208e+11
9000 94 2.48888e+11
10000 94 2.68558e+11
1 95 3.15901e+07
10 95 4.10197e+08
20 95 8.45471e+08
30 95 1.25953e+09
40 95 1.71136e+09
50 95 2.15337e+09
60 95 2.59319e+09
70 95 3.03632e+09
80 95 3.45232e+09
90 95 3.89488e+09
100 95 4.32e+09
200 95 8.61744e+09
300 95 1.30673e+10
400 95 1.74765e+10
500 95 2.17879e+10
600 95 2.61501e+10
700 95 3.05571e+10
800 95 3.49793e+10
900 95 3.92571e+10
1000 95 4.35748e+10
2000 95 8.73538e+10
3000 95 1.29895e+11
4000 95 1.50727e+11
5000 95 1.70342e+11
6000 95 1.89969e+11
7000 95 2.09548e+11
8000 95 2.29203e+11
9000 95 2.48884e+11
10000 95 2.68561e+11
1 96 3.13504e+07
10 96 4.03308e+08
20 96 8.41005e+08
30 96 1.28037e+09
40 96 1.69805e+09
50 96 2.16154e+09
60 96 2.58028e+09
70 96 3.02331e+09
80 96 3.46121e+09
90 96 3.90322e+09
100 96 4.33693e+09
200 96 8.63725e+09
300 96 1.3086e+10
400 96 1.75011e+10
500 96 2.18107e+10
600 96 2.61362e+10
700 96 3.06007e+10
800 96 3.50198e+10
900 96 3.92791e+10
1000 96 4.35973e+10
2000 96 8.73508e+10
3000 96 1.29874e+11
4000 96 1.50709e+11
5000 96 1.70322e+11
6000 96 1.89951e+11
7000 96 2.09527e+11
8000 96 2.29184e+11
9000 96 2.48864e+11
10000 96 2.68548e+11
1 97 4.81302e+07
10 97 4.13145e+08
20 97 8.37724e+08
30 97 1.30258e+09
40 97 1.69796e+09
50 97 2.16342e+09
60 97 2.60618e+09
70 97 3.04197e+09
80 97 3.48411e+09
90 97 3.90049e+09
100 97 4.3293e+09
200 97 8.67195e+09
300 97 1.30982e+10
400 97 1.75327e+10
500 97 2.18084e+10
600 97 2.61534e+10
700 97 3.06354e+10
800 97 3.50288e+10
900 97 3.92896e+10
1000 97 4.36081e+10
2000 97 8.73656e+10
3000 97 1.29895e+11
4000 97 1.50733e+11
5000 97 1.70339e+11
6000 97 1.89969e+11
7000 97 2.09545e+11
8000 97 2.29201e+11
9000 97 2.48881e+11
10000 97 2.68573e+11
1 98 5.30775e+07
10 98 3.89245e+08
20 98 8.49317e+08
30 98 1.29138e+09
40 98 1.70878e+09
50 98 2.19748e+09
60 98 2.61451e+09
70 98 3.03465e+09
80 98 3.49696e+09
90 98 3.91297e+09
100 98 4.31929e+09
200 98 8.67916e+09
300 98 1.31352e+10
400 98 1.75308e+10
500 98 2.18225e+10
600 98 2.61587e+10
700 98 3.0628e+10
800 98 3.50234e+10
900 98 3.93006e+10
1000 98 4.36104e+10
2000 98 8.73755e+10
3000 98 1.29902e+11
4000 98 1.50728e+11
5000 98 1.70327e+11
6000 98 1.89958e+11
7000 98 2.09533e+11
8000 98 2.29189e+11
9000 98 2.48869e+11
10000 98 2.68568e+11
1 99 5.28318e+07
10 99 4.09487e+08
20 99 8.78969e+08
30 99 1.30932e+09
40 99 1.74074e+09
50 99 2.19113e+09
60 99 2.63582e+09
70 99 3.07078e+09
80 99 3.52508e+09
90 99 3.91761e+09
100 99 4.32446e+09
200 99 8.70808e+09
300 99 1.31811e+10
400 99 1.75512e+10
500 99 2.18565e+10
600 99 2.6191e+10
700 99 3.06457e+10
800 99 3.50443e+10
900 99 3.93059e+10
1000 99 4.36303e+10
2000 99 8.74169e+10
3000 99 1.2991e+11
4000 99 1.50736e+11
5000 99 1.7033e+11
6000 99 1.89961e+11
7000 99 2.09535e+11
8000 99 2.2919e+11
9000 99 2.4887e+11
10000 99 2.6858e+11


==> figures/LBM_irregularity/LBM_200cube_10000_1000_0.txt <==
1 0 2.06781e+07
1000 0 1.95157e+10
2000 0 3.91788e+10
3000 0 5.87442e+10
4000 0 7.84881e+10
5000 0 9.80029e+10
6000 0 1.17583e+11
7000 0 1.37164e+11
8000 0 1.56722e+11
9000 0 1.76455e+11
10000 0 1.96125e+11
1 1 2.00048e+07
1000 1 1.95117e+10
2000 1 3.91733e+10
3000 1 5.87385e+10
4000 1 7.84807e+10
5000 1 9.80018e+10
6000 1 1.17585e+11
7000 1 1.37165e+11
8000 1 1.56721e+11
9000 1 1.76458e+11
10000 1 1.96125e+11
1 10 2.00931e+07
1000 10 1.95025e+10
2000 10 3.91254e+10
3000 10 5.86972e+10
4000 10 7.84265e+10
5000 10 9.80244e+10
6000 10 1.17607e+11
7000 10 1.37189e+11
8000 10 1.56748e+11
9000 10 1.76487e+11
10000 10 1.96151e+11
1 11 2.06894e+07
1000 11 1.9504e+10
2000 11 3.91193e+10
3000 11 5.86986e+10
4000 11 7.84226e+10
5000 11 9.80309e+10
6000 11 1.17613e+11
7000 11 1.37196e+11
8000 11 1.56754e+11
9000 11 1.76493e+11
10000 11 1.96155e+11
1 12 2.03524e+07
1000 12 1.95043e+10
2000 12 3.91156e+10
3000 12 5.8699e+10
4000 12 7.84195e+10
5000 12 9.80323e+10
6000 12 1.17614e+11
7000 12 1.37196e+11
8000 12 1.56756e+11
9000 12 1.76496e+11
10000 12 1.96155e+11
1 13 2.02955e+07
1000 13 1.9502e+10
2000 13 3.91158e+10
3000 13 5.87015e+10
4000 13 7.84206e+10
5000 13 9.8037e+10
6000 13 1.17619e+11
7000 13 1.37197e+11
8000 13 1.5676e+11
9000 13 1.765e+11
10000 13 1.96154e+11
1 14 2.01447e+07
1000 14 1.9499e+10
2000 14 3.91202e+10
3000 14 5.87005e+10
4000 14 7.84229e+10
5000 14 9.8036e+10
6000 14 1.17617e+11
7000 14 1.37195e+11
8000 14 1.56758e+11
9000 14 1.76498e+11
10000 14 1.96146e+11
1 15 2.06699e+07
1000 15 1.95009e+10
2000 15 3.91233e+10
3000 15 5.87033e+10
4000 15 7.84258e+10
5000 15 9.8042e+10
6000 15 1.17622e+11
7000 15 1.37198e+11
8000 15 1.56764e+11
9000 15 1.76503e+11
10000 15 1.96149e+11
1 16 1.99833e+07
1000 16 1.95015e+10
2000 16 3.91281e+10
3000 16 5.87045e+10
4000 16 7.84305e+10
5000 16 9.80437e+10
6000 16 1.17624e+11
7000 16 1.37198e+11
8000 16 1.56766e+11
9000 16 1.76506e+11
10000 16 1.96149e+11
1 17 2.03035e+07
1000 17 1.94978e+10
2000 17 3.91276e+10
3000 17 5.87035e+10
4000 17 7.84307e+10
5000 17 9.80464e+10
6000 17 1.17625e+11
7000 17 1.37199e+11
8000 17 1.56769e+11
9000 17 1.7651e+11
10000 17 1.9615e+11
1 18 1.95575e+07
1000 18 1.94999e+10
2000 18 3.91352e+10
3000 18 5.8707e+10
4000 18 7.84383e+10
5000 18 9.80512e+10
6000 18 1.17631e+11
7000 18 1.37203e+11
8000 18 1.56776e+11
9000 18 1.76517e+11
10000 18 1.96155e+11
1 19 2.03231e+07
1000 19 1.95005e+10
2000 19 3.91378e+10
3000 19 5.87096e+10
4000 19 7.84416e+10
5000 19 9.80582e+10
6000 19 1.17638e+11
7000 19 1.37214e+11
8000 19 1.56784e+11
9000 19 1.76525e+11
10000 19 1.96155e+11
1 2 2.02504e+07
1000 2 1.95076e+10
2000 2 3.91677e+10
3000 2 5.87325e+10
4000 2 7.84732e+10
5000 2 9.80023e+10
6000 2 1.17584e+11
7000 2 1.37164e+11
8000 2 1.56722e+11
9000 2 1.76459e+11
10000 2 1.96126e+11
1 20 1.96934e+07
1000 20 1.94984e+10
2000 20 3.91385e+10
3000 20 5.871e+10
4000 20 7.84404e+10
5000 20 9.80574e+10
6000 20 1.17636e+11
7000 20 1.37211e+11
8000 20 1.56781e+11
9000 20 1.76521e+11
10000 20 1.96148e+11
1 21 1.95684e+07
1000 21 1.94936e+10
2000 21 3.91397e+10
3000 21 5.87124e+10
4000 21 7.84471e+10
5000 21 9.80586e+10
6000 21 1.17638e+11
7000 21 1.37217e+11
8000 21 1.56782e+11
9000 21 1.76523e+11
10000 21 1.96139e+11
1 22 2.0165e+07
1000 22 1.94887e+10
2000 22 3.91437e+10
3000 22 5.87125e+10
4000 22 7.84467e+10
5000 22 9.80605e+10
6000 22 1.17641e+11
7000 22 1.37217e+11
8000 22 1.56781e+11
9000 22 1.76522e+11
10000 22 1.96129e+11
1 23 2.06745e+07
1000 23 1.94899e+10
2000 23 3.91472e+10
3000 23 5.87159e+10
4000 23 7.84536e+10
5000 23 9.80638e+10
6000 23 1.17642e+11
7000 23 1.37221e+11
8000 23 1.56781e+11
9000 23 1.76518e+11
10000 23 1.96121e+11
1 24 2.01308e+07
1000 24 1.94909e+10
2000 24 3.915e+10
3000 24 5.87177e+10
4000 24 7.84545e+10
5000 24 9.80664e+10
6000 24 1.17648e+11
7000 24 1.37224e+11
8000 24 1.56779e+11
9000 24 1.76519e+11
10000 24 1.96117e+11
1 25 2.01262e+07
1000 25 1.94959e+10
2000 25 3.91552e+10
3000 25 5.87215e+10
4000 25 7.84603e+10
5000 25 9.80683e+10
6000 25 1.17649e+11
7000 25 1.37226e+11
8000 25 1.5678e+11
9000 25 1.76521e+11
10000 25 1.96113e+11
1 26 1.99674e+07
1000 26 1.94965e+10
2000 26 3.91582e+10
3000 26 5.87229e+10
4000 26 7.84622e+10
5000 26 9.80745e+10
6000 26 1.17654e+11
7000 26 1.37231e+11
8000 26 1.56782e+11
9000 26 1.76521e+11
10000 26 1.9611e+11
1 27 2.05749e+07
1000 27 1.95021e+10
2000 27 3.91621e+10
3000 27 5.8726e+10
4000 27 7.84664e+10
5000 27 9.8076e+10
6000 27 1.17657e+11
7000 27 1.37234e+11
8000 27 1.56782e+11
9000 27 1.76521e+11
10000 27 1.96105e+11
1 28 2.00039e+07
1000 28 1.95028e+10
2000 28 3.91634e+10
3000 28 5.87271e+10
4000 28 7.84687e+10
5000 28 9.80788e+10
6000 28 1.17659e+11
7000 28 1.37237e+11
8000 28 1.56781e+11
9000 28 1.7652e+11
10000 28 1.96097e+11
1 29 2.02869e+07
1000 29 1.95057e+10
2000 29 3.91677e+10
3000 29 5.87305e+10
4000 29 7.84732e+10
5000 29 9.80808e+10
6000 29 1.17662e+11
7000 29 1.3724e+11
8000 29 1.56778e+11
9000 29 1.76518e+11
10000 29 1.9609e+11
1 3 2.08802e+07
1000 3 1.95038e+10
2000 3 3.91617e+10
3000 3 5.87274e+10
4000 3 7.84666e+10
5000 3 9.80063e+10
6000 3 1.17589e+11
7000 3 1.37167e+11
8000 3 1.56725e+11
9000 3 1.76462e+11
10000 3 1.96129e+11
1 30 2.01431e+07
1000 30 1.95117e+10
2000 30 3.9172e+10
3000 30 5.87314e+10
4000 30 7.8475e+10
5000 30 9.80848e+10
6000 30 1.17667e+11
7000 30 1.37244e+11
8000 30 1.56774e+11
9000 30 1.76514e+11
10000 30 1.96086e+11
1 31 2.06841e+07
1000 31 1.95134e+10
2000 31 3.91736e+10
3000 31 5.87367e+10
4000 31 7.84798e+10
5000 31 9.80872e+10
6000 31 1.17669e+11
7000 31 1.37245e+11
8000 31 1.56769e+11
9000 31 1.76509e+11
10000 31 1.96076e+11
1 32 2.00274e+07
1000 32 1.95186e+10
2000 32 3.91785e+10
3000 32 5.87392e+10
4000 32 7.84823e+10
5000 32 9.80931e+10
6000 32 1.17676e+11
7000 32 1.3725e+11
8000 32 1.56764e+11
9000 32 1.76504e+11
10000 32 1.9607e+11
1 33 2.02018e+07
1000 33 1.95202e+10
2000 33 3.91817e+10
3000 33 5.87429e+10
4000 33 7.84866e+10
5000 33 9.8093e+10
6000 33 1.17673e+11
7000 33 1.37247e+11
8000 33 1.56755e+11
9000 33 1.76494e+11
10000 33 1.96061e+11
1 34 1.98699e+07
1000 34 1.95222e+10
2000 34 3.91834e+10
3000 34 5.87443e+10
4000 34 7.84881e+10
5000 34 9.80972e+10
6000 34 1.17677e+11
7000 34 1.3725e+11
8000 34 1.56748e+11
9000 34 1.76488e+11
10000 34 1.96057e+11
1 35 2.03383e+07
1000 35 1.9527e+10
2000 35 3.91888e+10
3000 35 5.87498e+10
4000 35 7.84935e+10
5000 35 9.80992e+10
6000 35 1.17679e+11
7000 35 1.37252e+11
8000 35 1.56743e+11
9000 35 1.76482e+11
10000 35 1.96053e+11
1 36 2.00665e+07
1000 36 1.95288e+10
2000 36 3.91911e+10
3000 36 5.87511e+10
4000 36 7.84955e+10
5000 36 9.81032e+10
6000 36 1.17683e+11
7000 36 1.37255e+11
8000 36 1.56737e+11
9000 36 1.76476e+11
10000 36 1.96049e+11
1 37 2.00815e+07
1000 37 1.95325e+10
2000 37 3.91963e+10
3000 37 5.87571e+10
4000 37 7.85023e+10
5000 37 9.8108e+10
6000 37 1.17688e+11
7000 37 1.37261e+11
8000 37 1.56734e+11
9000 37 1.76473e+11
10000 37 1.96048e+11
1 38 1.94697e+07
1000 38 1.95393e+10
2000 38 3.92006e+10
3000 38 5.87602e+10
4000 38 7.85055e+10
5000 38 9.81137e+10
6000 38 1.17694e+11
7000 38 1.37266e+11
8000 38 1.56732e+11
9000 38 1.76471e+11
10000 38 1.96047e+11
1 39 2.01597e+07
1000 39 1.95421e+10
2000 39 3.92037e+10
3000 39 5.87673e+10
4000 39 7.85124e+10
5000 39 9.81189e+10
6000 39 1.17699e+11
7000 39 1.37271e+11
8000 39 1.56728e+11
9000 39 1.76467e+11
10000 39 1.96045e+11
1 4 2.02179e+07
1000 4 1.94998e+10
2000 4 3.91556e+10
3000 4 5.87225e+10
4000 4 7.84612e+10
5000 4 9.80071e+10
6000 4 1.1759e+11
7000 4 1.37169e+11
8000 4 1.56728e+11
9000 4 1.76464e+11
10000 4 1.9613e+11
1 40 2.00559e+07
1000 40 1.95419e+10
2000 40 3.92031e+10
3000 40 5.87664e+10
4000 40 7.85108e+10
5000 40 9.81167e+10
6000 40 1.17696e+11
7000 40 1.37268e+11
8000 40 1.5672e+11
9000 40 1.76461e+11
10000 40 1.96041e+11
1 41 1.93328e+07
1000 41 1.95425e+10
2000 41 3.92068e+10
3000 41 5.87661e+10
4000 41 7.85109e+10
5000 41 9.81177e+10
6000 41 1.17697e+11
7000 41 1.37269e+11
8000 41 1.56711e+11
9000 41 1.76449e+11
10000 41 1.96023e+11
1 42 1.99622e+07
1000 42 1.95444e+10
2000 42 3.92085e+10
3000 42 5.87707e+10
4000 42 7.85159e+10
5000 42 9.81201e+10
6000 42 1.17698e+11
7000 42 1.37271e+11
8000 42 1.56705e+11
9000 42 1.76443e+11
10000 42 1.96016e+11
1 43 2.06481e+07
1000 43 1.9549e+10
2000 43 3.92114e+10
3000 43 5.87725e+10
4000 43 7.85184e+10
5000 43 9.81234e+10
6000 43 1.17703e+11
7000 43 1.37274e+11
8000 43 1.56698e+11
9000 43 1.76436e+11
10000 43 1.96012e+11
1 44 2.00826e+07
1000 44 1.9552e+10
2000 44 3.92158e+10
3000 44 5.87767e+10
4000 44 7.85209e+10
5000 44 9.8123e+10
6000 44 1.17702e+11
7000 44 1.37273e+11
8000 44 1.5669e+11
9000 44 1.76428e+11
10000 44 1.96001e+11
1 45 2.01141e+07
1000 45 1.95544e+10
2000 45 3.92179e+10
3000 45 5.87808e+10
4000 45 7.85248e+10
5000 45 9.81289e+10
6000 45 1.17708e+11
7000 45 1.37279e+11
8000 45 1.56687e+11
9000 45 1.76425e+11
10000 45 1.95999e+11
1 46 2.01896e+07
1000 46 1.95581e+10
2000 46 3.92235e+10
3000 46 5.87858e+10
4000 46 7.85306e+10
5000 46 9.81314e+10
6000 46 1.17711e+11
7000 46 1.37282e+11
8000 46 1.56683e+11
9000 46 1.7642e+11
10000 46 1.95997e+11
1 47 2.03991e+07
1000 47 1.95617e+10
2000 47 3.92238e+10
3000 47 5.87875e+10
4000 47 7.85315e+10
5000 47 9.81338e+10
6000 47 1.17714e+11
7000 47 1.37284e+11
8000 47 1.56676e+11
9000 47 1.76412e+11
10000 47 1.95991e+11
1 48 1.99912e+07
1000 48 1.95637e+10
2000 48 3.92284e+10
3000 48 5.87929e+10
4000 48 7.85367e+10
5000 48 9.81367e+10
6000 48 1.17717e+11
7000 48 1.37287e+11
8000 48 1.56672e+11
9000 48 1.76408e+11
10000 48 1.95987e+11
1 49 2.02122e+07
1000 49 1.95665e+10
2000 49 3.92309e+10
3000 49 5.87951e+10
4000 49 7.85391e+10
5000 49 9.81399e+10
6000 49 1.1772e+11
7000 49 1.3729e+11
8000 49 1.56665e+11
9000 49 1.764e+11
10000 49 1.9598e+11
1 5 2.03401e+07
1000 5 1.94943e+10
2000 5 3.91503e+10
3000 5 5.87169e+10
4000 5 7.84547e+10
5000 5 9.80108e+10
6000 5 1.17594e+11
7000 5 1.37171e+11
8000 5 1.56731e+11
9000 5 1.7647e+11
10000 5 1.96133e+11
1 50 2.01282e+07
1000 50 1.95694e+10
2000 50 3.92348e+10
3000 50 5.87996e+10
4000 50 7.85433e+10
5000 50 9.81414e+10
6000 50 1.17722e+11
7000 50 1.37292e+11
8000 50 1.56661e+11
9000 50 1.76396e+11
10000 50 1.95976e+11
1 51 2.05539e+07
1000 51 1.95738e+10
2000 51 3.92376e+10
3000 51 5.88016e+10
4000 51 7.85465e+10
5000 51 9.81431e+10
6000 51 1.17724e+11
7000 51 1.37293e+11
8000 51 1.56655e+11
9000 51 1.76389e+11
10000 51 1.9597e+11
1 52 2.01079e+07
1000 52 1.95766e+10
2000 52 3.92429e+10
3000 52 5.88063e+10
4000 52 7.85517e+10
5000 52 9.81424e+10
6000 52 1.17722e+11
7000 52 1.37291e+11
8000 52 1.5665e+11
9000 52 1.76384e+11
10000 52 1.95973e+11
1 53 2.00987e+07
1000 53 1.95799e+10
2000 53 3.92449e+10
3000 53 5.88096e+10
4000 53 7.85532e+10
5000 53 9.81424e+10
6000 53 1.17722e+11
7000 53 1.37289e+11
8000 53 1.56642e+11
9000 53 1.76376e+11
10000 53 1.95973e+11
1 54 1.98798e+07
1000 54 1.95829e+10
2000 54 3.92488e+10
3000 54 5.88122e+10
4000 54 7.85567e+10
5000 54 9.81421e+10
6000 54 1.17722e+11
7000 54 1.3729e+11
8000 54 1.56637e+11
9000 54 1.76371e+11
10000 54 1.95977e+11
1 55 2.04024e+07
1000 55 1.95853e+10
2000 55 3.92512e+10
3000 55 5.88156e+10
4000 55 7.85592e+10
5000 55 9.81427e+10
6000 55 1.17723e+11
7000 55 1.37291e+11
8000 55 1.56631e+11
9000 55 1.76365e+11
10000 55 1.9598e+11
1 56 2.02393e+07
1000 56 1.95899e+10
2000 56 3.92557e+10
3000 56 5.88196e+10
4000 56 7.85634e+10
5000 56 9.81434e+10
6000 56 1.17724e+11
7000 56 1.37292e+11
8000 56 1.56627e+11
9000 56 1.76359e+11
10000 56 1.95982e+11
1 57 1.99498e+07
1000 57 1.95927e+10
2000 57 3.92589e+10
3000 57 5.88243e+10
4000 57 7.85678e+10
5000 57 9.81447e+10
6000 57 1.17725e+11
7000 57 1.37294e+11
8000 57 1.56621e+11
9000 57 1.76355e+11
10000 57 1.95988e+11
1 58 1.94222e+07
1000 58 1.95971e+10
2000 58 3.92636e+10
3000 58 5.88296e+10
4000 58 7.85749e+10
5000 58 9.8148e+10
6000 58 1.17729e+11
7000 58 1.37298e+11
8000 58 1.56621e+11
9000 58 1.76354e+11
10000 58 1.95994e+11
1 59 2.01891e+07
1000 59 1.96012e+10
2000 59 3.92678e+10
3000 59 5.88337e+10
4000 59 7.85796e+10
5000 59 9.81451e+10
6000 59 1.17723e+11
7000 59 1.37291e+11
8000 59 1.5661e+11
9000 59 1.76343e+11
10000 59 1.96e+11
1 6 2.00731e+07
1000 6 1.9493e+10
2000 6 3.9145e+10
3000 6 5.87117e+10
4000 6 7.84478e+10
5000 6 9.80104e+10
6000 6 1.17593e+11
7000 6 1.37171e+11
8000 6 1.56733e+11
9000 6 1.76471e+11
10000 6 1.96135e+11
1 60 2.00471e+07
1000 60 1.9601e+10
2000 60 3.9267e+10
3000 60 5.88321e+10
4000 60 7.85774e+10
5000 60 9.81395e+10
6000 60 1.1772e+11
7000 60 1.3729e+11
8000 60 1.56608e+11
9000 60 1.76345e+11
10000 60 1.96005e+11
1 61 1.98575e+07
1000 61 1.96035e+10
2000 61 3.92691e+10
3000 61 5.88349e+10
4000 61 7.85791e+10
5000 61 9.81322e+10
6000 61 1.17712e+11
7000 61 1.37282e+11
8000 61 1.566e+11
9000 61 1.76333e+11
10000 61 1.96002e+11
1 62 2.01117e+07
1000 62 1.9607e+10
2000 62 3.92728e+10
3000 62 5.88371e+10
4000 62 7.85808e+10
5000 62 9.81247e+10
6000 62 1.17704e+11
7000 62 1.37274e+11
8000 62 1.56599e+11
9000 62 1.76323e+11
10000 62 1.95999e+11
1 63 2.05745e+07
1000 63 1.96112e+10
2000 63 3.92761e+10
3000 63 5.88413e+10
4000 63 7.85852e+10
5000 63 9.81194e+10
6000 63 1.17699e+11
7000 63 1.37269e+11
8000 63 1.56601e+11
9000 63 1.76333e+11
10000 63 1.96004e+11
1 64 1.99858e+07
1000 64 1.9615e+10
2000 64 3.9277e+10
3000 64 5.88438e+10
4000 64 7.85879e+10
5000 64 9.81131e+10
6000 64 1.17693e+11
7000 64 1.37265e+11
8000 64 1.56606e+11
9000 64 1.76337e+11
10000 64 1.96005e+11
1 65 2.00695e+07
1000 65 1.96191e+10
2000 65 3.92818e+10
3000 65 5.88492e+10
4000 65 7.8593e+10
5000 65 9.81091e+10
6000 65 1.17689e+11
7000 65 1.3726e+11
8000 65 1.5661e+11
9000 65 1.7634e+11
10000 65 1.9601e+11
1 66 2.0371e+07
1000 66 1.96225e+10
2000 66 3.92845e+10
3000 66 5.88524e+10
4000 66 7.85967e+10
5000 66 9.81046e+10
6000 66 1.17683e+11
7000 66 1.37256e+11
8000 66 1.56613e+11
9000 66 1.76344e+11
10000 66 1.96011e+11
1 67 2.05839e+07
1000 67 1.96262e+10
2000 67 3.92883e+10
3000 67 5.88562e+10
4000 67 7.86e+10
5000 67 9.80986e+10
6000 67 1.17678e+11
7000 67 1.37252e+11
8000 67 1.56618e+11
9000 67 1.76347e+11
10000 67 1.96013e+11
1 68 2.02573e+07
1000 68 1.96298e+10
2000 68 3.92908e+10
3000 68 5.88595e+10
4000 68 7.86035e+10
5000 68 9.80932e+10
6000 68 1.17672e+11
7000 68 1.37246e+11
8000 68 1.56619e+11
9000 68 1.76348e+11
10000 68 1.96017e+11
1 69 2.04632e+07
1000 69 1.96332e+10
2000 69 3.92941e+10
3000 69 5.88626e+10
4000 69 7.86065e+10
5000 69 9.80866e+10
6000 69 1.17666e+11
7000 69 1.3724e+11
8000 69 1.56623e+11
9000 69 1.76354e+11
10000 69 1.96021e+11
1 7 2.08599e+07
1000 7 1.94964e+10
2000 7 3.91408e+10
3000 7 5.87079e+10
4000 7 7.84443e+10
5000 7 9.80181e+10
6000 7 1.17601e+11
7000 7 1.3718e+11
8000 7 1.56739e+11
9000 7 1.76478e+11
10000 7 1.9614e+11
1 70 2.01162e+07
1000 70 1.96351e+10
2000 70 3.92948e+10
3000 70 5.88636e+10
4000 70 7.86064e+10
5000 70 9.80785e+10
6000 70 1.17659e+11
7000 70 1.37233e+11
8000 70 1.56623e+11
9000 70 1.76354e+11
10000 70 1.96024e+11
1 71 2.02453e+07
1000 71 1.96344e+10
2000 71 3.92985e+10
3000 71 5.88679e+10
4000 71 7.86127e+10
5000 71 9.80779e+10
6000 71 1.17657e+11
7000 71 1.37231e+11
8000 71 1.56632e+11
9000 71 1.76364e+11
10000 71 1.96031e+11
1 72 2.00521e+07
1000 72 1.96354e+10
2000 72 3.92999e+10
3000 72 5.88696e+10
4000 72 7.86147e+10
5000 72 9.80731e+10
6000 72 1.17653e+11
7000 72 1.37228e+11
8000 72 1.56637e+11
9000 72 1.76368e+11
10000 72 1.96038e+11
1 73 2.03057e+07
1000 73 1.96359e+10
2000 73 3.93001e+10
3000 73 5.88675e+10
4000 73 7.86115e+10
5000 73 9.80651e+10
6000 73 1.17645e+11
7000 73 1.3722e+11
8000 73 1.56637e+11
9000 73 1.76369e+11
10000 73 1.96036e+11
1 74 2.00576e+07
1000 74 1.96369e+10
2000 74 3.92996e+10
3000 74 5.88687e+10
4000 74 7.86137e+10
5000 74 9.80605e+10
6000 74 1.17641e+11
7000 74 1.37217e+11
8000 74 1.56643e+11
9000 74 1.76374e+11
10000 74 1.96042e+11
1 75 2.01613e+07
1000 75 1.96375e+10
2000 75 3.93003e+10
3000 75 5.88697e+10
4000 75 7.86147e+10
5000 75 9.80549e+10
6000 75 1.17636e+11
7000 75 1.37211e+11
8000 75 1.56647e+11
9000 75 1.76376e+11
10000 75 1.96044e+11
1 76 2.00104e+07
1000 76 1.9638e+10
2000 76 3.93006e+10
3000 76 5.88698e+10
4000 76 7.86148e+10
5000 76 9.80492e+10
6000 76 1.1763e+11
7000 76 1.37204e+11
8000 76 1.5665e+11
9000 76 1.76381e+11
10000 76 1.96048e+11
1 77 1.9973e+07
1000 77 1.96366e+10
2000 77 3.92982e+10
3000 77 5.88674e+10
4000 77 7.86116e+10
5000 77 9.80417e+10
6000 77 1.17623e+11
7000 77 1.37196e+11
8000 77 1.56652e+11
9000 77 1.76382e+11
10000 77 1.96047e+11
1 78 1.95917e+07
1000 78 1.96372e+10
2000 78 3.92995e+10
3000 78 5.88685e+10
4000 78 7.86131e+10
5000 78 9.80357e+10
6000 78 1.17616e+11
7000 78 1.37193e+11
8000 78 1.56655e+11
9000 78 1.76387e+11
10000 78 1.96052e+11
1 79 1.99718e+07
1000 79 1.96343e+10
2000 79 3.92936e+10
3000 79 5.8862e+10
4000 79 7.86049e+10
5000 79 9.80265e+10
6000 79 1.17607e+11
7000 79 1.37184e+11
8000 79 1.56655e+11
9000 79 1.76387e+11
10000 79 1.96057e+11
1 8 2.03189e+07
1000 8 1.94991e+10
2000 8 3.91361e+10
3000 8 5.87041e+10
4000 8 7.84387e+10
5000 8 9.80196e+10
6000 8 1.17602e+11
7000 8 1.37182e+11
8000 8 1.56742e+11
9000 8 1.7648e+11
10000 8 1.96142e+11
1 80 1.97886e+07
1000 80 1.96328e+10
2000 80 3.92939e+10
3000 80 5.8863e+10
4000 80 7.86088e+10
5000 80 9.80283e+10
6000 80 1.1761e+11
7000 80 1.3719e+11
8000 80 1.56666e+11
9000 80 1.76398e+11
10000 80 1.96068e+11
1 81 2.0168e+07
1000 81 1.96262e+10
2000 81 3.92863e+10
3000 81 5.88542e+10
4000 81 7.85988e+10
5000 81 9.80197e+10
6000 81 1.176e+11
7000 81 1.37175e+11
8000 81 1.56661e+11
9000 81 1.76393e+11
10000 81 1.96064e+11
1 82 1.97276e+07
1000 82 1.96202e+10
2000 82 3.92798e+10
3000 82 5.88474e+10
4000 82 7.85919e+10
5000 82 9.80118e+10
6000 82 1.17592e+11
7000 82 1.37161e+11
8000 82 1.56664e+11
9000 82 1.76396e+11
10000 82 1.96065e+11
1 83 2.02045e+07
1000 83 1.96143e+10
2000 83 3.92737e+10
3000 83 5.88408e+10
4000 83 7.85856e+10
5000 83 9.80063e+10
6000 83 1.17586e+11
7000 83 1.37156e+11
8000 83 1.56665e+11
9000 83 1.76395e+11
10000 83 1.96066e+11
1 84 1.97199e+07
1000 84 1.96082e+10
2000 84 3.92682e+10
3000 84 5.88358e+10
4000 84 7.85805e+10
5000 84 9.80022e+10
6000 84 1.17583e+11
7000 84 1.37156e+11
8000 84 1.56671e+11
9000 84 1.76404e+11
10000 84 1.96072e+11
1 85 2.01392e+07
1000 85 1.96025e+10
2000 85 3.92628e+10
3000 85 5.88302e+10
4000 85 7.8575e+10
5000 85 9.79978e+10
6000 85 1.17578e+11
7000 85 1.37153e+11
8000 85 1.56675e+11
9000 85 1.76406e+11
10000 85 1.96075e+11
1 86 1.98236e+07
1000 86 1.95963e+10
2000 86 3.9257e+10
3000 86 5.88233e+10
4000 86 7.85684e+10
5000 86 9.79913e+10
6000 86 1.1757e+11
7000 86 1.37148e+11
8000 86 1.56677e+11
9000 86 1.76411e+11
10000 86 1.96077e+11
1 87 2.05349e+07
1000 87 1.95901e+10
2000 87 3.92515e+10
3000 87 5.88175e+10
4000 87 7.85622e+10
5000 87 9.79859e+10
6000 87 1.17566e+11
7000 87 1.37145e+11
8000 87 1.5668e+11
9000 87 1.76413e+11
10000 87 1.96079e+11
1 88 2.02441e+07
1000 88 1.95837e+10
2000 88 3.92456e+10
3000 88 5.88118e+10
4000 88 7.85566e+10
5000 88 9.79816e+10
6000 88 1.17561e+11
7000 88 1.3714e+11
8000 88 1.56684e+11
9000 88 1.76418e+11
10000 88 1.96083e+11
1 89 2.03741e+07
1000 89 1.95778e+10
2000 89 3.92391e+10
3000 89 5.88058e+10
4000 89 7.85503e+10
5000 89 9.7976e+10
6000 89 1.17555e+11
7000 89 1.37133e+11
8000 89 1.56687e+11
9000 89 1.76419e+11
10000 89 1.9609e+11
1 9 2.0496e+07
1000 9 1.95015e+10
2000 9 3.91305e+10
3000 9 5.86997e+10
4000 9 7.84321e+10
5000 9 9.80229e+10
6000 9 1.17604e+11
7000 9 1.37188e+11
8000 9 1.56744e+11
9000 9 1.76483e+11
10000 9 1.96148e+11
1 90 2.03522e+07
1000 90 1.95721e+10
2000 90 3.92343e+10
3000 90 5.88001e+10
4000 90 7.8545e+10
5000 90 9.79775e+10
6000 90 1.17561e+11
7000 90 1.37138e+11
8000 90 1.56693e+11
9000 90 1.76425e+11
10000 90 1.96095e+11
1 91 1.9963e+07
1000 91 1.95664e+10
2000 91 3.92283e+10
3000 91 5.87942e+10
4000 91 7.85382e+10
5000 91 9.79797e+10
6000 91 1.17562e+11
7000 91 1.37139e+11
8000 91 1.56694e+11
9000 91 1.76427e+11
10000 91 1.96099e+11
1 92 2.03557e+07
1000 92 1.95604e+10
2000 92 3.92224e+10
3000 92 5.87874e+10
4000 92 7.85312e+10
5000 92 9.79821e+10
6000 92 1.17563e+11
7000 92 1.37142e+11
8000 92 1.56696e+11
9000 92 1.7643e+11
10000 92 1.96099e+11
1 93 2.0243e+07
1000 93 1.9554e+10
2000 93 3.92169e+10
3000 93 5.8782e+10
4000 93 7.85266e+10
5000 93 9.79862e+10
6000 93 1.17566e+11
7000 93 1.37145e+11
8000 93 1.56699e+11
9000 93 1.76433e+11
10000 93 1.96102e+11
1 94 2.01596e+07
1000 94 1.95489e+10
2000 94 3.92106e+10
3000 94 5.87757e+10
4000 94 7.852e+10
5000 94 9.79867e+10
6000 94 1.17567e+11
7000 94 1.37147e+11
8000 94 1.56702e+11
9000 94 1.76435e+11
10000 94 1.96102e+11
1 95 2.02006e+07
1000 95 1.95432e+10
2000 95 3.92054e+10
3000 95 5.87705e+10
4000 95 7.85144e+10
5000 95 9.79896e+10
6000 95 1.1757e+11
7000 95 1.37149e+11
8000 95 1.56705e+11
9000 95 1.76439e+11
10000 95 1.96105e+11
1 96 1.98846e+07
1000 96 1.95376e+10
2000 96 3.91993e+10
3000 96 5.87643e+10
4000 96 7.85077e+10
5000 96 9.79928e+10
6000 96 1.17574e+11
7000 96 1.37152e+11
8000 96 1.56707e+11
9000 96 1.76442e+11
10000 96 1.96107e+11
1 97 2.01444e+07
1000 97 1.95323e+10
2000 97 3.91933e+10
3000 97 5.87584e+10
4000 97 7.85015e+10
5000 97 9.79959e+10
6000 97 1.17577e+11
7000 97 1.37157e+11
8000 97 1.56713e+11
9000 97 1.76447e+11
10000 97 1.96112e+11
1 98 1.98183e+07
1000 98 1.95272e+10
2000 98 3.91873e+10
3000 98 5.87528e+10
4000 98 7.8496e+10
5000 98 9.79969e+10
6000 98 1.17579e+11
7000 98 1.37159e+11
8000 98 1.56715e+11
9000 98 1.76451e+11
10000 98 1.96115e+11
1 99 2.07049e+07
1000 99 1.95215e+10
2000 99 3.91819e+10
3000 99 5.87473e+10
4000 99 7.84891e+10
5000 99 9.79999e+10
6000 99 1.17582e+11
7000 99 1.37164e+11
8000 99 1.56721e+11
9000 99 1.76456e+11
10000 99 1.96126e+11


==> figures/LBM_irregularity/LBM_200cube_1000_0_100_1000.txt <==
1 0 2.22614e+07
100 0 2.05044e+09
200 0 4.04483e+09
300 0 6.08179e+09
400 0 8.15698e+09
500 0 1.02285e+10
600 0 1.23034e+10
700 0 1.43639e+10
800 0 1.64424e+10
900 0 1.85084e+10
2000 0 4.06892e+10
3000 0 6.0766e+10
4000 0 8.10907e+10
5000 0 1.01249e+11
6000 0 1.21826e+11
7000 0 1.42414e+11
8000 0 1.62971e+11
9000 0 1.83386e+11
10000 0 2.03699e+11
1 1 2.15543e+07
100 1 2.04448e+09
200 1 4.04188e+09
300 1 6.08415e+09
400 1 8.15881e+09
500 1 1.02313e+10
600 1 1.23043e+10
700 1 1.43654e+10
800 1 1.64428e+10
900 1 1.85094e+10
2000 1 4.06866e+10
3000 1 6.07638e+10
4000 1 8.10885e+10
5000 1 1.01251e+11
6000 1 1.2183e+11
7000 1 1.42417e+11
8000 1 1.62973e+11
9000 1 1.83383e+11
10000 1 2.037e+11
1 10 2.14756e+07
100 10 2.01434e+09
200 10 4.05304e+09
300 10 6.12325e+09
400 10 8.19254e+09
500 10 1.02656e+10
600 10 1.23346e+10
700 10 1.43981e+10
800 10 1.6465e+10
900 10 1.85284e+10
2000 10 4.0665e+10
3000 10 6.07382e+10
4000 10 8.10548e+10
5000 10 1.01278e+11
6000 10 1.21858e+11
7000 10 1.42446e+11
8000 10 1.63001e+11
9000 10 1.83351e+11
10000 10 2.03722e+11
1 11 2.23786e+07
100 11 2.01501e+09
200 11 4.05433e+09
300 11 6.12558e+09
400 11 8.19566e+09
500 11 1.02679e+10
600 11 1.23371e+10
700 11 1.44002e+10
800 11 1.64678e+10
900 11 1.853e+10
2000 11 4.06672e+10
3000 11 6.07419e+10
4000 11 8.10556e+10
5000 11 1.01284e+11
6000 11 1.21864e+11
7000 11 1.4245e+11
8000 11 1.63005e+11
9000 11 1.83349e+11
10000 11 2.03726e+11
1 12 2.08293e+07
100 12 2.01199e+09
200 12 4.05983e+09
300 12 6.12987e+09
400 12 8.20017e+09
500 12 1.02728e+10
600 12 1.23414e+10
700 12 1.44066e+10
800 12 1.64717e+10
900 12 1.85332e+10
2000 12 4.06633e+10
3000 12 6.07374e+10
4000 12 8.105e+10
5000 12 1.01287e+11
6000 12 1.21867e+11
7000 12 1.42446e+11
8000 12 1.62999e+11
9000 12 1.83341e+11
10000 12 2.03719e+11
1 13 2.18168e+07
100 13 2.01323e+09
200 13 4.06077e+09
300 13 6.13101e+09
400 13 8.20379e+09
500 13 1.02755e+10
600 13 1.23441e+10
700 13 1.44082e+10
800 13 1.64743e+10
900 13 1.8534e+10
2000 13 4.06598e+10
3000 13 6.07335e+10
4000 13 8.1047e+10
5000 13 1.01289e+11
6000 13 1.21869e+11
7000 13 1.42446e+11
8000 13 1.63001e+11
9000 13 1.8334e+11
10000 13 2.03722e+11
1 14 2.16302e+07
100 14 2.01504e+09
200 14 4.06459e+09
300 14 6.13456e+09
400 14 8.20794e+09
500 14 1.02799e+10
600 14 1.2348e+10
700 14 1.44126e+10
800 14 1.64783e+10
900 14 1.85339e+10
2000 14 4.0655e+10
3000 14 6.07287e+10
4000 14 8.10426e+10
5000 14 1.01291e+11
6000 14 1.21871e+11
7000 14 1.42441e+11
8000 14 1.62995e+11
9000 14 1.83333e+11
10000 14 2.03715e+11
1 15 2.1982e+07
100 15 2.01761e+09
200 15 4.06789e+09
300 15 6.1399e+09
400 15 8.21149e+09
500 15 1.02823e+10
600 15 1.23514e+10
700 15 1.44155e+10
800 15 1.64799e+10
900 15 1.8536e+10
2000 15 4.06521e+10
3000 15 6.07242e+10
4000 15 8.1037e+10
5000 15 1.01292e+11
6000 15 1.21872e+11
7000 15 1.42436e+11
8000 15 1.62989e+11
9000 15 1.83324e+11
10000 15 2.0371e+11
1 16 2.11621e+07
100 16 2.02069e+09
200 16 4.07335e+09
300 16 6.14583e+09
400 16 8.21714e+09
500 16 1.02874e+10
600 16 1.23561e+10
700 16 1.44203e+10
800 16 1.64849e+10
900 16 1.85389e+10
2000 16 4.06556e+10
3000 16 6.07288e+10
4000 16 8.10357e+10
5000 16 1.01299e+11
6000 16 1.21879e+11
7000 16 1.42442e+11
8000 16 1.62997e+11
9000 16 1.83326e+11
10000 16 2.03719e+11
1 17 2.03176e+07
100 17 2.02432e+09
200 17 4.07735e+09
300 17 6.14872e+09
400 17 8.22161e+09
500 17 1.0292e+10
600 17 1.23602e+10
700 17 1.44254e+10
800 17 1.64891e+10
900 17 1.85427e+10
2000 17 4.06581e+10
3000 17 6.0732e+10
4000 17 8.10311e+10
5000 17 1.01304e+11
6000 17 1.21884e+11
7000 17 1.42446e+11
8000 17 1.63001e+11
9000 17 1.83323e+11
10000 17 2.03722e+11
1 18 2.14015e+07
100 18 2.02565e+09
200 18 4.08151e+09
300 18 6.15289e+09
400 18 8.22571e+09
500 18 1.02959e+10
600 18 1.23637e+10
700 18 1.44287e+10
800 18 1.64931e+10
900 18 1.85448e+10
2000 18 4.06605e+10
3000 18 6.07357e+10
4000 18 8.10291e+10
5000 18 1.0131e+11
6000 18 1.2189e+11
7000 18 1.4245e+11
8000 18 1.63005e+11
9000 18 1.83321e+11
10000 18 2.03727e+11
1 19 2.13834e+07
100 19 2.03038e+09
200 19 4.08639e+09
300 19 6.1573e+09
400 19 8.23115e+09
500 19 1.03012e+10
600 19 1.23696e+10
700 19 1.44346e+10
800 19 1.64984e+10
900 19 1.85479e+10
2000 19 4.06645e+10
3000 19 6.07384e+10
4000 19 8.10255e+10
5000 19 1.01315e+11
6000 19 1.21895e+11
7000 19 1.42446e+11
8000 19 1.63e+11
9000 19 1.83316e+11
10000 19 2.03722e+11
1 2 2.16399e+07
100 2 2.04138e+09
200 2 4.03824e+09
300 2 6.09233e+09
400 2 8.16372e+09
500 2 1.02363e+10
600 2 1.23093e+10
700 2 1.437e+10
800 2 1.64454e+10
900 2 1.851e+10
2000 2 4.06824e+10
3000 2 6.0759e+10
4000 2 8.10834e+10
5000 2 1.01251e+11
6000 2 1.21831e+11
7000 2 1.42419e+11
8000 2 1.62974e+11
9000 2 1.83377e+11
10000 2 2.037e+11
1 20 2.07804e+07
100 20 2.0306e+09
200 20 4.08668e+09
300 20 6.15751e+09
400 20 8.23125e+09
500 20 1.03012e+10
600 20 1.23696e+10
700 20 1.44345e+10
800 20 1.64983e+10
900 20 1.85478e+10
2000 20 4.06641e+10
3000 20 6.0738e+10
4000 20 8.10217e+10
5000 20 1.01316e+11
6000 20 1.21895e+11
7000 20 1.42441e+11
8000 20 1.62997e+11
9000 20 1.83314e+11
10000 20 2.0372e+11
1 21 2.08798e+07
100 21 2.03351e+09
200 21 4.09083e+09
300 21 6.16122e+09
400 21 8.2355e+09
500 21 1.03057e+10
600 21 1.23731e+10
700 21 1.44377e+10
800 21 1.6502e+10
900 21 1.85494e+10
2000 21 4.06648e+10
3000 21 6.07385e+10
4000 21 8.10149e+10
5000 21 1.01316e+11
6000 21 1.21895e+11
7000 21 1.4243e+11
8000 21 1.62985e+11
9000 21 1.83303e+11
10000 21 2.03701e+11
1 22 2.1281e+07
100 22 2.03808e+09
200 22 4.09525e+09
300 22 6.16677e+09
400 22 8.2405e+09
500 22 1.031e+10
600 22 1.23776e+10
700 22 1.44415e+10
800 22 1.65061e+10
900 22 1.85512e+10
2000 22 4.06667e+10
3000 22 6.074e+10
4000 22 8.10078e+10
5000 22 1.01319e+11
6000 22 1.21897e+11
7000 22 1.42422e+11
8000 22 1.62976e+11
9000 22 1.83295e+11
10000 22 2.03689e+11
1 23 2.20271e+07
100 23 2.04189e+09
200 23 4.09903e+09
300 23 6.17174e+09
400 23 8.24506e+09
500 23 1.03152e+10
600 23 1.23822e+10
700 23 1.44466e+10
800 23 1.65105e+10
900 23 1.85541e+10
2000 23 4.06696e+10
3000 23 6.07433e+10
4000 23 8.10053e+10
5000 23 1.01325e+11
6000 23 1.21904e+11
7000 23 1.42418e+11
8000 23 1.62972e+11
9000 23 1.83295e+11
10000 23 2.03687e+11
1 24 2.1528e+07
100 24 2.04626e+09
200 24 4.10408e+09
300 24 6.17602e+09
400 24 8.24941e+09
500 24 1.03188e+10
600 24 1.23859e+10
700 24 1.44506e+10
800 24 1.65148e+10
900 24 1.85567e+10
2000 24 4.06708e+10
3000 24 6.07446e+10
4000 24 8.1e+10
5000 24 1.01328e+11
6000 24 1.21906e+11
7000 24 1.4241e+11
8000 24 1.62965e+11
9000 24 1.83289e+11
10000 24 2.03681e+11
1 25 2.12978e+07
100 25 2.04992e+09
200 25 4.10794e+09
300 25 6.18078e+09
400 25 8.2541e+09
500 25 1.03235e+10
600 25 1.23905e+10
700 25 1.44562e+10
800 25 1.65199e+10
900 25 1.85598e+10
2000 25 4.06736e+10
3000 25 6.07471e+10
4000 25 8.09956e+10
5000 25 1.01332e+11
6000 25 1.21912e+11
7000 25 1.42406e+11
8000 25 1.62959e+11
9000 25 1.83287e+11
10000 25 2.03678e+11
1 26 2.10727e+07
100 26 2.05481e+09
200 26 4.11353e+09
300 26 6.1862e+09
400 26 8.25944e+09
500 26 1.03279e+10
600 26 1.23956e+10
700 26 1.44607e+10
800 26 1.65246e+10
900 26 1.85632e+10
2000 26 4.06771e+10
3000 26 6.07515e+10
4000 26 8.09921e+10
5000 26 1.01339e+11
6000 26 1.21919e+11
7000 26 1.42401e+11
8000 26 1.62955e+11
9000 26 1.83284e+11
10000 26 2.03675e+11
1 27 2.1367e+07
100 27 2.05794e+09
200 27 4.11756e+09
300 27 6.19027e+09
400 27 8.26355e+09
500 27 1.03321e+10
600 27 1.23995e+10
700 27 1.44643e+10
800 27 1.65288e+10
900 27 1.85648e+10
2000 27 4.06792e+10
3000 27 6.07539e+10
4000 27 8.09884e+10
5000 27 1.01342e+11
6000 27 1.21922e+11
7000 27 1.42394e+11
8000 27 1.62948e+11
9000 27 1.83279e+11
10000 27 2.03669e+11
1 28 2.1449e+07
100 28 2.06265e+09
200 28 4.12195e+09
300 28 6.19504e+09
400 28 8.26851e+09
500 28 1.03374e+10
600 28 1.24047e+10
700 28 1.44695e+10
800 28 1.65337e+10
900 28 1.85681e+10
2000 28 4.06826e+10
3000 28 6.07571e+10
4000 28 8.09843e+10
5000 28 1.01348e+11
6000 28 1.21928e+11
7000 28 1.42389e+11
8000 28 1.62944e+11
9000 28 1.83277e+11
10000 28 2.03666e+11
1 29 2.14647e+07
100 29 2.06616e+09
200 29 4.12645e+09
300 29 6.19966e+09
400 29 8.27275e+09
500 29 1.03416e+10
600 29 1.2409e+10
700 29 1.44738e+10
800 29 1.65382e+10
900 29 1.85704e+10
2000 29 4.06842e+10
3000 29 6.07581e+10
4000 29 8.09786e+10
5000 29 1.01351e+11
6000 29 1.2193e+11
7000 29 1.42381e+11
8000 29 1.62935e+11
9000 29 1.8327e+11
10000 29 2.03657e+11
1 3 2.25212e+07
100 3 2.03738e+09
200 3 4.03449e+09
300 3 6.09499e+09
400 3 8.16525e+09
500 3 1.02372e+10
600 3 1.23112e+10
700 3 1.43719e+10
800 3 1.64476e+10
900 3 1.85123e+10
2000 3 4.06779e+10
3000 3 6.07543e+10
4000 3 8.1079e+10
5000 3 1.01254e+11
6000 3 1.21832e+11
7000 3 1.42421e+11
8000 3 1.62977e+11
9000 3 1.83373e+11
10000 3 2.03702e+11
1 30 2.17436e+07
100 30 2.06888e+09
200 30 4.13007e+09
300 30 6.20395e+09
400 30 8.27684e+09
500 30 1.03454e+10
600 30 1.24125e+10
700 30 1.44774e+10
800 30 1.65422e+10
900 30 1.85732e+10
2000 30 4.06872e+10
3000 30 6.0761e+10
4000 30 8.09743e+10
5000 30 1.01354e+11
6000 30 1.21935e+11
7000 30 1.42375e+11
8000 30 1.6293e+11
9000 30 1.83267e+11
10000 30 2.03653e+11
1 31 2.24642e+07
100 31 2.07029e+09
200 31 4.13129e+09
300 31 6.20518e+09
400 31 8.27802e+09
500 31 1.03467e+10
600 31 1.24138e+10
700 31 1.44787e+10
800 31 1.65433e+10
900 31 1.85748e+10
2000 31 4.06888e+10
3000 31 6.07623e+10
4000 31 8.09693e+10
5000 31 1.01356e+11
6000 31 1.21937e+11
7000 31 1.42369e+11
8000 31 1.62923e+11
9000 31 1.83262e+11
10000 31 2.03642e+11
1 32 2.23425e+07
100 32 2.07091e+09
200 32 4.13191e+09
300 32 6.20581e+09
400 32 8.27872e+09
500 32 1.03474e+10
600 32 1.24145e+10
700 32 1.44796e+10
800 32 1.65442e+10
900 32 1.85758e+10
2000 32 4.06907e+10
3000 32 6.0765e+10
4000 32 8.09687e+10
5000 32 1.01359e+11
6000 32 1.2194e+11
7000 32 1.42368e+11
8000 32 1.62921e+11
9000 32 1.83262e+11
10000 32 2.03641e+11
1 33 2.14055e+07
100 33 2.06778e+09
200 33 4.12855e+09
300 33 6.20369e+09
400 33 8.27485e+09
500 33 1.03433e+10
600 33 1.24102e+10
700 33 1.44749e+10
800 33 1.65393e+10
900 33 1.85706e+10
2000 33 4.06837e+10
3000 33 6.07564e+10
4000 33 8.09585e+10
5000 33 1.01349e+11
6000 33 1.21928e+11
7000 33 1.42349e+11
8000 33 1.62901e+11
9000 33 1.83246e+11
10000 33 2.03624e+11
1 34 2.20964e+07
100 34 2.0639e+09
200 34 4.12924e+09
300 34 6.20459e+09
400 34 8.27644e+09
500 34 1.0344e+10
600 34 1.24112e+10
700 34 1.44763e+10
800 34 1.65412e+10
900 34 1.85685e+10
2000 34 4.0683e+10
3000 34 6.07574e+10
4000 34 8.09604e+10
5000 34 1.01356e+11
6000 34 1.21936e+11
7000 34 1.42354e+11
8000 34 1.62906e+11
9000 34 1.83251e+11
10000 34 2.03632e+11
1 35 2.23974e+07
100 35 2.06494e+09
200 35 4.12993e+09
300 35 6.20458e+09
400 35 8.27749e+09
500 35 1.03453e+10
600 35 1.24123e+10
700 35 1.44775e+10
800 35 1.65423e+10
900 35 1.85656e+10
2000 35 4.0679e+10
3000 35 6.07524e+10
4000 35 8.09536e+10
5000 35 1.01355e+11
6000 35 1.21936e+11
7000 35 1.42347e+11
8000 35 1.62898e+11
9000 35 1.83247e+11
10000 35 2.03628e+11
1 36 2.16829e+07
100 36 2.0664e+09
200 36 4.12695e+09
300 36 6.20142e+09
400 36 8.27386e+09
500 36 1.03418e+10
600 36 1.24087e+10
700 36 1.44735e+10
800 36 1.65389e+10
900 36 1.85613e+10
2000 36 4.06743e+10
3000 36 6.07472e+10
4000 36 8.09479e+10
5000 36 1.01347e+11
6000 36 1.21927e+11
7000 36 1.42336e+11
8000 36 1.62885e+11
9000 36 1.83236e+11
10000 36 2.03618e+11
1 37 2.17143e+07
100 37 2.06783e+09
200 37 4.12905e+09
300 37 6.20422e+09
400 37 8.27667e+09
500 37 1.03444e+10
600 37 1.24116e+10
700 37 1.44764e+10
800 37 1.65413e+10
900 37 1.85589e+10
2000 37 4.06727e+10
3000 37 6.07466e+10
4000 37 8.09467e+10
5000 37 1.01355e+11
6000 37 1.21936e+11
7000 37 1.42336e+11
8000 37 1.62886e+11
9000 37 1.83241e+11
10000 37 2.03623e+11
1 38 2.15279e+07
100 38 2.06883e+09
200 38 4.13018e+09
300 38 6.20527e+09
400 38 8.27773e+09
500 38 1.03457e+10
600 38 1.24129e+10
700 38 1.44777e+10
800 38 1.65427e+10
900 38 1.85566e+10
2000 38 4.06714e+10
3000 38 6.07463e+10
4000 38 8.09462e+10
5000 38 1.01359e+11
6000 38 1.2194e+11
7000 38 1.42336e+11
8000 38 1.62884e+11
9000 38 1.83243e+11
10000 38 2.03624e+11
1 39 2.01312e+07
100 39 2.06518e+09
200 39 4.12557e+09
300 39 6.2002e+09
400 39 8.27257e+09
500 39 1.03403e+10
600 39 1.24071e+10
700 39 1.44717e+10
800 39 1.65361e+10
900 39 1.85513e+10
2000 39 4.06649e+10
3000 39 6.07389e+10
4000 39 8.09379e+10
5000 39 1.01348e+11
6000 39 1.21927e+11
7000 39 1.4232e+11
8000 39 1.62867e+11
9000 39 1.83236e+11
10000 39 2.0361e+11
1 4 2.15731e+07
100 4 2.03378e+09
200 4 4.03777e+09
300 4 6.10025e+09
400 4 8.17128e+09
500 4 1.02433e+10
600 4 1.2315e+10
700 4 1.43766e+10
800 4 1.64507e+10
900 4 1.8514e+10
2000 4 4.06747e+10
3000 4 6.07511e+10
4000 4 8.10755e+10
5000 4 1.01257e+11
6000 4 1.21836e+11
7000 4 1.42424e+11
8000 4 1.62979e+11
9000 4 1.83368e+11
10000 4 2.03703e+11
1 40 2.09698e+07
100 40 2.06143e+09
200 40 4.12208e+09
300 40 6.19644e+09
400 40 8.26937e+09
500 40 1.03374e+10
600 40 1.24044e+10
700 40 1.44696e+10
800 40 1.65341e+10
900 40 1.85489e+10
2000 40 4.06648e+10
3000 40 6.07402e+10
4000 40 8.09403e+10
5000 40 1.01351e+11
6000 40 1.21932e+11
7000 40 1.42328e+11
8000 40 1.62874e+11
9000 40 1.83251e+11
10000 40 2.03621e+11
1 41 2.14737e+07
100 41 2.05725e+09
200 41 4.11559e+09
300 41 6.18962e+09
400 41 8.26276e+09
500 41 1.03305e+10
600 41 1.23975e+10
700 41 1.44629e+10
800 41 1.65268e+10
900 41 1.85439e+10
2000 41 4.06586e+10
3000 41 6.07338e+10
4000 41 8.09318e+10
5000 41 1.01341e+11
6000 41 1.21921e+11
7000 41 1.42318e+11
8000 41 1.62862e+11
9000 41 1.83245e+11
10000 41 2.03606e+11
1 42 2.14992e+07
100 42 2.05241e+09
200 42 4.10878e+09
300 42 6.18273e+09
400 42 8.25585e+09
500 42 1.03237e+10
600 42 1.23907e+10
700 42 1.44565e+10
800 42 1.65202e+10
900 42 1.85382e+10
2000 42 4.06528e+10
3000 42 6.07281e+10
4000 42 8.09255e+10
5000 42 1.01334e+11
6000 42 1.21914e+11
7000 42 1.42313e+11
8000 42 1.62855e+11
9000 42 1.83246e+11
10000 42 2.03599e+11
1 43 2.2051e+07
100 43 2.04892e+09
200 43 4.10307e+09
300 43 6.17688e+09
400 43 8.25015e+09
500 43 1.03181e+10
600 43 1.23854e+10
700 43 1.44512e+10
800 43 1.6515e+10
900 43 1.8535e+10
2000 43 4.06493e+10
3000 43 6.07253e+10
4000 43 8.0922e+10
5000 43 1.01329e+11
6000 43 1.21909e+11
7000 43 1.42311e+11
8000 43 1.62851e+11
9000 43 1.8325e+11
10000 43 2.03599e+11
1 44 2.07907e+07
100 44 2.04429e+09
200 44 4.09639e+09
300 44 6.17008e+09
400 44 8.24316e+09
500 44 1.03113e+10
600 44 1.23782e+10
700 44 1.44447e+10
800 44 1.65082e+10
900 44 1.85294e+10
2000 44 4.06446e+10
3000 44 6.07209e+10
4000 44 8.09185e+10
5000 44 1.01323e+11
6000 44 1.21902e+11
7000 44 1.42307e+11
8000 44 1.62844e+11
9000 44 1.83253e+11
10000 44 2.03595e+11
1 45 2.14279e+07
100 45 2.04062e+09
200 45 4.09098e+09
300 45 6.16377e+09
400 45 8.23721e+09
500 45 1.03054e+10
600 45 1.23722e+10
700 45 1.44388e+10
800 45 1.65019e+10
900 45 1.85257e+10
2000 45 4.064e+10
3000 45 6.0718e+10
4000 45 8.09145e+10
5000 45 1.01317e+11
6000 45 1.21896e+11
7000 45 1.42303e+11
8000 45 1.62838e+11
9000 45 1.83254e+11
10000 45 2.03594e+11
1 46 2.15417e+07
100 46 2.03559e+09
200 46 4.08387e+09
300 46 6.15645e+09
400 46 8.2302e+09
500 46 1.02984e+10
600 46 1.23654e+10
700 46 1.44327e+10
800 46 1.64954e+10
900 46 1.85195e+10
2000 46 4.0634e+10
3000 46 6.07117e+10
4000 46 8.09126e+10
5000 46 1.01309e+11
6000 46 1.21888e+11
7000 46 1.42298e+11
8000 46 1.62829e+11
9000 46 1.83255e+11
10000 46 2.03588e+11
1 47 2.19101e+07
100 47 2.03272e+09
200 47 4.07831e+09
300 47 6.15051e+09
400 47 8.22422e+09
500 47 1.02927e+10
600 47 1.23593e+10
700 47 1.44268e+10
800 47 1.64912e+10
900 47 1.85155e+10
2000 47 4.06299e+10
3000 47 6.07087e+10
4000 47 8.09163e+10
5000 47 1.01303e+11
6000 47 1.21883e+11
7000 47 1.42296e+11
8000 47 1.62823e+11
9000 47 1.83259e+11
10000 47 2.03588e+11
1 48 2.11567e+07
100 48 2.02833e+09
200 48 4.07105e+09
300 48 6.14355e+09
400 48 8.21764e+09
500 48 1.02857e+10
600 48 1.23525e+10
700 48 1.44205e+10
800 48 1.64823e+10
900 48 1.85102e+10
2000 48 4.06251e+10
3000 48 6.07043e+10
4000 48 8.09187e+10
5000 48 1.01297e+11
6000 48 1.21876e+11
7000 48 1.42293e+11
8000 48 1.62817e+11
9000 48 1.83261e+11
10000 48 2.03583e+11
1 49 2.18832e+07
100 49 2.02591e+09
200 49 4.06565e+09
300 49 6.13719e+09
400 49 8.21183e+09
500 49 1.02799e+10
600 49 1.23461e+10
700 49 1.44153e+10
800 49 1.64768e+10
900 49 1.85058e+10
2000 49 4.0622e+10
3000 49 6.07019e+10
4000 49 8.0924e+10
5000 49 1.01291e+11
6000 49 1.2187e+11
7000 49 1.42289e+11
8000 49 1.62813e+11
9000 49 1.83263e+11
10000 49 2.0358e+11
1 5 2.1817e+07
100 5 2.03028e+09
200 5 4.03986e+09
300 5 6.10115e+09
400 5 8.173e+09
500 5 1.02453e+10
600 5 1.23171e+10
700 5 1.43796e+10
800 5 1.64515e+10
900 5 1.85159e+10
2000 5 4.06714e+10
3000 5 6.07474e+10
4000 5 8.10715e+10
5000 5 1.01258e+11
6000 5 1.21839e+11
7000 5 1.42427e+11
8000 5 1.62982e+11
9000 5 1.83365e+11
10000 5 2.03704e+11
1 50 2.08142e+07
100 50 2.02391e+09
200 50 4.05778e+09
300 50 6.13119e+09
400 50 8.2047e+09
500 50 1.02727e+10
600 50 1.23394e+10
700 50 1.44087e+10
800 50 1.6472e+10
900 50 1.85002e+10
2000 50 4.06155e+10
3000 50 6.06955e+10
4000 50 8.09285e+10
5000 50 1.01284e+11
6000 50 1.21862e+11
7000 50 1.42285e+11
8000 50 1.62807e+11
9000 50 1.83268e+11
10000 50 2.03574e+11
1 51 2.16002e+07
100 51 2.02128e+09
200 51 4.05161e+09
300 51 6.12709e+09
400 51 8.19813e+09
500 51 1.02668e+10
600 51 1.23335e+10
700 51 1.44033e+10
800 51 1.64658e+10
900 51 1.84948e+10
2000 51 4.06114e+10
3000 51 6.06918e+10
4000 51 8.09349e+10
5000 51 1.01279e+11
6000 51 1.21857e+11
7000 51 1.42279e+11
8000 51 1.62799e+11
9000 51 1.83268e+11
10000 51 2.03565e+11
1 52 2.00128e+07
100 52 2.01781e+09
200 52 4.04496e+09
300 52 6.11427e+09
400 52 8.19097e+09
500 52 1.02593e+10
600 52 1.23262e+10
700 52 1.43951e+10
800 52 1.64554e+10
900 52 1.84879e+10
2000 52 4.06049e+10
3000 52 6.06849e+10
4000 52 8.09388e+10
5000 52 1.01271e+11
6000 52 1.2185e+11
7000 52 1.42274e+11
8000 52 1.62791e+11
9000 52 1.83274e+11
10000 52 2.03556e+11
1 53 2.07724e+07
100 53 2.01435e+09
200 53 4.03928e+09
300 53 6.10845e+09
400 53 8.18518e+09
500 53 1.0254e+10
600 53 1.23211e+10
700 53 1.43894e+10
800 53 1.64497e+10
900 53 1.84835e+10
2000 53 4.06001e+10
3000 53 6.06803e+10
4000 53 8.09446e+10
5000 53 1.01265e+11
6000 53 1.21845e+11
7000 53 1.4227e+11
8000 53 1.62786e+11
9000 53 1.83279e+11
10000 53 2.03556e+11
1 54 2.12643e+07
100 54 2.01177e+09
200 54 4.03217e+09
300 54 6.10436e+09
400 54 8.17756e+09
500 54 1.02462e+10
600 54 1.23137e+10
700 54 1.43796e+10
800 54 1.64426e+10
900 54 1.8476e+10
2000 54 4.05932e+10
3000 54 6.06734e+10
4000 54 8.09506e+10
5000 54 1.01258e+11
6000 54 1.21837e+11
7000 54 1.42264e+11
8000 54 1.62778e+11
9000 54 1.83282e+11
10000 54 2.0355e+11
1 55 2.00718e+07
100 55 2.01394e+09
200 55 4.02604e+09
300 55 6.09936e+09
400 55 8.17237e+09
500 55 1.02408e+10
600 55 1.23079e+10
700 55 1.43766e+10
800 55 1.6436e+10
900 55 1.84704e+10
2000 55 4.05881e+10
3000 55 6.06687e+10
4000 55 8.09557e+10
5000 55 1.0125e+11
6000 55 1.2183e+11
7000 55 1.42257e+11
8000 55 1.62779e+11
9000 55 1.83282e+11
10000 55 2.03543e+11
1 56 2.0326e+07
100 56 2.01633e+09
200 56 4.01785e+09
300 56 6.09226e+09
400 56 8.16454e+09
500 56 1.02331e+10
600 56 1.23002e+10
700 56 1.4369e+10
800 56 1.64291e+10
900 56 1.84627e+10
2000 56 4.05821e+10
3000 56 6.0667e+10
4000 56 8.09616e+10
5000 56 1.01244e+11
6000 56 1.21824e+11
7000 56 1.42252e+11
8000 56 1.62784e+11
9000 56 1.83287e+11
10000 56 2.0354e+11
1 57 2.1197e+07
100 57 2.01688e+09
200 57 4.01223e+09
300 57 6.08438e+09
400 57 8.15848e+09
500 57 1.02274e+10
600 57 1.2295e+10
700 57 1.43601e+10
800 57 1.64232e+10
900 57 1.84576e+10
2000 57 4.05818e+10
3000 57 6.06702e+10
4000 57 8.0968e+10
5000 57 1.0124e+11
6000 57 1.21819e+11
7000 57 1.42249e+11
8000 57 1.6279e+11
9000 57 1.83291e+11
10000 57 2.03538e+11
1 58 2.08378e+07
100 58 2.01899e+09
200 58 4.01487e+09
300 58 6.07799e+09
400 58 8.15146e+09
500 58 1.02203e+10
600 58 1.22874e+10
700 58 1.43519e+10
800 58 1.64168e+10
900 58 1.84507e+10
2000 58 4.05864e+10
3000 58 6.06749e+10
4000 58 8.09741e+10
5000 58 1.01233e+11
6000 58 1.21813e+11
7000 58 1.42244e+11
8000 58 1.62796e+11
9000 58 1.83296e+11
10000 58 2.03538e+11
1 59 2.11896e+07
100 59 2.02066e+09
200 59 4.01985e+09
300 59 6.07235e+09
400 59 8.14603e+09
500 59 1.02146e+10
600 59 1.22822e+10
700 59 1.43467e+10
800 59 1.64109e+10
900 59 1.84461e+10
2000 59 4.05897e+10
3000 59 6.0679e+10
4000 59 8.0981e+10
5000 59 1.01229e+11
6000 59 1.21808e+11
7000 59 1.4225e+11
8000 59 1.62803e+11
9000 59 1.83301e+11
10000 59 2.03546e+11
1 6 2.15766e+07
100 6 2.02677e+09
200 6 4.04301e+09
300 6 6.10641e+09
400 6 8.17797e+09
500 6 1.02507e+10
600 6 1.23213e+10
700 6 1.43852e+10
800 6 1.6456e+10
900 6 1.85196e+10
2000 6 4.06694e+10
3000 6 6.07468e+10
4000 6 8.10711e+10
5000 6 1.01268e+11
6000 6 1.21846e+11
7000 6 1.42435e+11
8000 6 1.62991e+11
9000 6 1.83367e+11
10000 6 2.03712e+11
1 60 2.10411e+07
100 60 2.0203e+09
200 60 4.01949e+09
300 60 6.06492e+09
400 60 8.14019e+09
500 60 1.02087e+10
600 60 1.22767e+10
700 60 1.43421e+10
800 60 1.64061e+10
900 60 1.84408e+10
2000 60 4.05906e+10
3000 60 6.0679e+10
4000 60 8.09798e+10
5000 60 1.01221e+11
6000 60 1.21802e+11
7000 60 1.42251e+11
8000 60 1.62804e+11
9000 60 1.83301e+11
10000 60 2.03547e+11
1 61 2.10552e+07
100 61 2.01717e+09
200 61 4.01619e+09
300 61 6.05952e+09
400 61 8.13306e+09
500 61 1.02023e+10
600 61 1.22701e+10
700 61 1.43377e+10
800 61 1.64008e+10
900 61 1.84363e+10
2000 61 4.05922e+10
3000 61 6.068e+10
4000 61 8.09814e+10
5000 61 1.01213e+11
6000 61 1.21792e+11
7000 61 1.42249e+11
8000 61 1.62801e+11
9000 61 1.83298e+11
10000 61 2.03543e+11
1 62 2.16061e+07
100 62 2.01402e+09
200 62 4.01288e+09
300 62 6.05243e+09
400 62 8.12633e+09
500 62 1.01955e+10
600 62 1.22629e+10
700 62 1.43312e+10
800 62 1.63944e+10
900 62 1.84297e+10
2000 62 4.0594e+10
3000 62 6.06812e+10
4000 62 8.09865e+10
5000 62 1.01206e+11
6000 62 1.21786e+11
7000 62 1.42255e+11
8000 62 1.62806e+11
9000 62 1.833e+11
10000 62 2.03547e+11
1 63 2.17649e+07
100 63 2.01117e+09
200 63 4.00946e+09
300 63 6.04821e+09
400 63 8.12005e+09
500 63 1.01896e+10
600 63 1.22569e+10
700 63 1.43268e+10
800 63 1.63901e+10
900 63 1.84256e+10
2000 63 4.05956e+10
3000 63 6.06834e+10
4000 63 8.09894e+10
5000 63 1.012e+11
6000 63 1.21779e+11
7000 63 1.42257e+11
8000 63 1.62811e+11
9000 63 1.83303e+11
10000 63 2.03549e+11
1 64 2.14784e+07
100 64 2.00767e+09
200 64 4.00874e+09
300 64 6.0406e+09
400 64 8.11356e+09
500 64 1.01828e+10
600 64 1.22507e+10
700 64 1.43187e+10
800 64 1.6379e+10
900 64 1.84208e+10
2000 64 4.05982e+10
3000 64 6.06859e+10
4000 64 8.09939e+10
5000 64 1.01193e+11
6000 64 1.21773e+11
7000 64 1.42265e+11
8000 64 1.62817e+11
9000 64 1.83307e+11
10000 64 2.03554e+11
1 65 2.10772e+07
100 65 2.00427e+09
200 65 4.00944e+09
300 65 6.03392e+09
400 65 8.10693e+09
500 65 1.01762e+10
600 65 1.2244e+10
700 65 1.43131e+10
800 65 1.6371e+10
900 65 1.84174e+10
2000 65 4.05998e+10
3000 65 6.06874e+10
4000 65 8.09976e+10
5000 65 1.01187e+11
6000 65 1.21766e+11
7000 65 1.42264e+11
8000 65 1.62819e+11
9000 65 1.83307e+11
10000 65 2.03555e+11
1 66 2.1658e+07
100 66 2.00478e+09
200 66 4.0101e+09
300 66 6.02686e+09
400 66 8.09998e+09
500 66 1.01696e+10
600 66 1.22369e+10
700 66 1.43079e+10
800 66 1.63643e+10
900 66 1.8412e+10
2000 66 4.06024e+10
3000 66 6.06893e+10
4000 66 8.10021e+10
5000 66 1.01179e+11
6000 66 1.21759e+11
7000 66 1.42271e+11
8000 66 1.62823e+11
9000 66 1.83309e+11
10000 66 2.03557e+11
1 67 2.21865e+07
100 67 2.00467e+09
200 67 4.01088e+09
300 67 6.02101e+09
400 67 8.09421e+09
500 67 1.0164e+10
600 67 1.22315e+10
700 67 1.42976e+10
800 67 1.63591e+10
900 67 1.8408e+10
2000 67 4.06044e+10
3000 67 6.0692e+10
4000 67 8.10052e+10
5000 67 1.01174e+11
6000 67 1.21755e+11
7000 67 1.42274e+11
8000 67 1.62828e+11
9000 67 1.83311e+11
10000 67 2.0356e+11
1 68 2.16527e+07
100 68 2.00704e+09
200 68 4.01115e+09
300 68 6.01422e+09
400 68 8.08728e+09
500 68 1.01569e+10
600 68 1.22246e+10
700 68 1.42933e+10
800 68 1.63528e+10
900 68 1.84044e+10
2000 68 4.0607e+10
3000 68 6.06943e+10
4000 68 8.10095e+10
5000 68 1.01168e+11
6000 68 1.21749e+11
7000 68 1.4228e+11
8000 68 1.62834e+11
9000 68 1.83315e+11
10000 68 2.03566e+11
1 69 2.16251e+07
100 69 2.00759e+09
200 69 4.00774e+09
300 69 6.00995e+09
400 69 8.08121e+09
500 69 1.01507e+10
600 69 1.2219e+10
700 69 1.42877e+10
800 69 1.63464e+10
900 69 1.83988e+10
2000 69 4.06091e+10
3000 69 6.06973e+10
4000 69 8.1014e+10
5000 69 1.01163e+11
6000 69 1.21744e+11
7000 69 1.42284e+11
8000 69 1.62837e+11
9000 69 1.83318e+11
10000 69 2.03574e+11
1 7 2.25488e+07
100 7 2.02214e+09
200 7 4.04386e+09
300 7 6.10997e+09
400 7 8.17987e+09
500 7 1.02534e+10
600 7 1.23236e+10
700 7 1.43871e+10
800 7 1.64569e+10
900 7 1.85217e+10
2000 7 4.06647e+10
3000 7 6.07416e+10
4000 7 8.1066e+10
5000 7 1.01268e+11
6000 7 1.21848e+11
7000 7 1.42436e+11
8000 7 1.62991e+11
9000 7 1.8336e+11
10000 7 2.03709e+11
1 70 2.14471e+07
100 70 2.00847e+09
200 70 4.00658e+09
300 70 6.00466e+09
400 70 8.07385e+09
500 70 1.01444e+10
600 70 1.221e+10
700 70 1.42741e+10
800 70 1.63394e+10
900 70 1.83957e+10
2000 70 4.0612e+10
3000 70 6.06987e+10
4000 70 8.10162e+10
5000 70 1.01157e+11
6000 70 1.21736e+11
7000 70 1.42289e+11
8000 70 1.62843e+11
9000 70 1.8332e+11
10000 70 2.03579e+11
1 71 2.16604e+07
100 71 2.00994e+09
200 71 4.00786e+09
300 71 6.0065e+09
400 71 8.06798e+09
500 71 1.01394e+10
600 71 1.22038e+10
700 71 1.42664e+10
800 71 1.63345e+10
900 71 1.83923e+10
2000 71 4.06147e+10
3000 71 6.07e+10
4000 71 8.10199e+10
5000 71 1.01152e+11
6000 71 1.21732e+11
7000 71 1.42291e+11
8000 71 1.62846e+11
9000 71 1.83321e+11
10000 71 2.03582e+11
1 72 2.01142e+07
100 72 2.01178e+09
200 72 4.00967e+09
300 72 6.00841e+09
400 72 8.06081e+09
500 72 1.01324e+10
600 72 1.21986e+10
700 72 1.42578e+10
800 72 1.63349e+10
900 72 1.83948e+10
2000 72 4.06169e+10
3000 72 6.07012e+10
4000 72 8.10215e+10
5000 72 1.01143e+11
6000 72 1.21723e+11
7000 72 1.42296e+11
8000 72 1.62849e+11
9000 72 1.83322e+11
10000 72 2.03585e+11
1 73 2.0614e+07
100 73 2.01524e+09
200 73 4.01303e+09
300 73 6.01138e+09
400 73 8.05316e+09
500 73 1.01247e+10
600 73 1.21925e+10
700 73 1.4252e+10
800 73 1.63371e+10
900 73 1.83979e+10
2000 73 4.06201e+10
3000 73 6.07032e+10
4000 73 8.10235e+10
5000 73 1.01135e+11
6000 73 1.21717e+11
7000 73 1.423e+11
8000 73 1.62854e+11
9000 73 1.83324e+11
10000 73 2.03588e+11
1 74 2.15679e+07
100 74 2.01617e+09
200 74 4.01399e+09
300 74 6.01246e+09
400 74 8.04808e+09
500 74 1.01173e+10
600 74 1.21897e+10
700 74 1.42546e+10
800 74 1.63379e+10
900 74 1.84002e+10
2000 74 4.06228e+10
3000 74 6.07057e+10
4000 74 8.10271e+10
5000 74 1.01139e+11
6000 74 1.21716e+11
7000 74 1.42305e+11
8000 74 1.6286e+11
9000 74 1.83329e+11
10000 74 2.03594e+11
1 75 2.0883e+07
100 75 2.01902e+09
200 75 4.01684e+09
300 75 6.01553e+09
400 75 8.04527e+09
500 75 1.01152e+10
600 75 1.21903e+10
700 75 1.42587e+10
800 75 1.63351e+10
900 75 1.8403e+10
2000 75 4.06249e+10
3000 75 6.07077e+10
4000 75 8.10286e+10
5000 75 1.01141e+11
6000 75 1.21719e+11
7000 75 1.42307e+11
8000 75 1.62861e+11
9000 75 1.83328e+11
10000 75 2.03593e+11
1 76 2.07682e+07
100 76 2.0206e+09
200 76 4.01848e+09
300 76 6.01736e+09
400 76 8.04967e+09
500 76 1.01202e+10
600 76 1.22014e+10
700 76 1.42632e+10
800 76 1.63314e+10
900 76 1.84058e+10
2000 76 4.06273e+10
3000 76 6.07094e+10
4000 76 8.10317e+10
5000 76 1.01145e+11
6000 76 1.21724e+11
7000 76 1.42311e+11
8000 76 1.62866e+11
9000 76 1.8333e+11
10000 76 2.03596e+11
1 77 2.16597e+07
100 77 2.02186e+09
200 77 4.01964e+09
300 77 6.01879e+09
400 77 8.05306e+09
500 77 1.0124e+10
600 77 1.22121e+10
700 77 1.42656e+10
800 77 1.63278e+10
900 77 1.84089e+10
2000 77 4.06295e+10
3000 77 6.0713e+10
4000 77 8.10365e+10
5000 77 1.01152e+11
6000 77 1.21729e+11
7000 77 1.42318e+11
8000 77 1.62873e+11
9000 77 1.83335e+11
10000 77 2.03602e+11
1 78 2.00529e+07
100 78 2.02378e+09
200 78 4.02145e+09
300 78 6.02057e+09
400 78 8.05871e+09
500 78 1.01285e+10
600 78 1.22149e+10
700 78 1.42698e+10
800 78 1.63311e+10
900 78 1.84131e+10
2000 78 4.06316e+10
3000 78 6.0714e+10
4000 78 8.10377e+10
5000 78 1.01155e+11
6000 78 1.21733e+11
7000 78 1.42321e+11
8000 78 1.62875e+11
9000 78 1.83335e+11
10000 78 2.03605e+11
1 79 2.15276e+07
100 79 2.02529e+09
200 79 4.02288e+09
300 79 6.0221e+09
400 79 8.06299e+09
500 79 1.01345e+10
600 79 1.22174e+10
700 79 1.42748e+10
800 79 1.63374e+10
900 79 1.8416e+10
2000 79 4.0636e+10
3000 79 6.07181e+10
4000 79 8.10445e+10
5000 79 1.01163e+11
6000 79 1.21741e+11
7000 79 1.42332e+11
8000 79 1.62887e+11
9000 79 1.83345e+11
10000 79 2.03623e+11
1 8 2.18751e+07
100 8 2.01896e+09
200 8 4.04645e+09
300 8 6.11514e+09
400 8 8.18545e+09
500 8 1.02582e+10
600 8 1.23277e+10
700 8 1.43912e+10
800 8 1.64596e+10
900 8 1.85231e+10
2000 8 4.06627e+10
3000 8 6.07382e+10
4000 8 8.10622e+10
5000 8 1.01272e+11
6000 8 1.21851e+11
7000 8 1.4244e+11
8000 8 1.62994e+11
9000 8 1.83357e+11
10000 8 2.03712e+11
1 80 2.11716e+07
100 80 2.02323e+09
200 80 4.02111e+09
300 80 6.02028e+09
400 80 8.0636e+09
500 80 1.01352e+10
600 80 1.22173e+10
700 80 1.42752e+10
800 80 1.63376e+10
900 80 1.84163e+10
2000 80 4.06358e+10
3000 80 6.07163e+10
4000 80 8.10434e+10
5000 80 1.01162e+11
6000 80 1.21739e+11
7000 80 1.42329e+11
8000 80 1.62884e+11
9000 80 1.8334e+11
10000 80 2.0362e+11
1 81 2.09574e+07
100 81 2.01906e+09
200 81 4.01731e+09
300 81 6.01509e+09
400 81 8.06682e+09
500 81 1.01381e+10
600 81 1.22204e+10
700 81 1.42795e+10
800 81 1.63439e+10
900 81 1.84207e+10
2000 81 4.06367e+10
3000 81 6.0716e+10
4000 81 8.10427e+10
5000 81 1.01164e+11
6000 81 1.21741e+11
7000 81 1.42329e+11
8000 81 1.62884e+11
9000 81 1.83336e+11
10000 81 2.0362e+11
1 82 2.09351e+07
100 82 2.014e+09
200 82 4.01281e+09
300 82 6.01038e+09
400 82 8.07185e+09
500 82 1.01422e+10
600 82 1.2226e+10
700 82 1.4283e+10
800 82 1.63504e+10
900 82 1.84275e+10
2000 82 4.06386e+10
3000 82 6.07188e+10
4000 82 8.10448e+10
5000 82 1.01167e+11
6000 82 1.21743e+11
7000 82 1.42332e+11
8000 82 1.62887e+11
9000 82 1.83338e+11
10000 82 2.03622e+11
1 83 2.12939e+07
100 83 2.01001e+09
200 83 4.00823e+09
300 83 6.01215e+09
400 83 8.07655e+09
500 83 1.01491e+10
600 83 1.22304e+10
700 83 1.42875e+10
800 83 1.63573e+10
900 83 1.84315e+10
2000 83 4.06404e+10
3000 83 6.07194e+10
4000 83 8.10456e+10
5000 83 1.01171e+11
6000 83 1.21749e+11
7000 83 1.42337e+11
8000 83 1.62891e+11
9000 83 1.83339e+11
10000 83 2.03624e+11
1 84 2.13745e+07
100 84 2.0056e+09
200 84 4.00863e+09
300 84 6.01935e+09
400 84 8.08149e+09
500 84 1.01529e+10
600 84 1.22321e+10
700 84 1.42915e+10
800 84 1.63637e+10
900 84 1.84355e+10
2000 84 4.06442e+10
3000 84 6.07232e+10
4000 84 8.10495e+10
5000 84 1.01176e+11
6000 84 1.21754e+11
7000 84 1.42341e+11
8000 84 1.62897e+11
9000 84 1.83345e+11
10000 84 2.03629e+11
1 85 2.13756e+07
100 85 2.00732e+09
200 85 4.01082e+09
300 85 6.02026e+09
400 85 8.08744e+09
500 85 1.01573e+10
600 85 1.22341e+10
700 85 1.42976e+10
800 85 1.63693e+10
900 85 1.844e+10
2000 85 4.06462e+10
3000 85 6.07253e+10
4000 85 8.10507e+10
5000 85 1.01181e+11
6000 85 1.21759e+11
7000 85 1.42348e+11
8000 85 1.62902e+11
9000 85 1.83347e+11
10000 85 2.03634e+11
1 86 2.11312e+07
100 86 2.01085e+09
200 86 4.01297e+09
300 86 6.02385e+09
400 86 8.09179e+09
500 86 1.01631e+10
600 86 1.2235e+10
700 86 1.43012e+10
800 86 1.63742e+10
900 86 1.84443e+10
2000 86 4.06491e+10
3000 86 6.07277e+10
4000 86 8.10529e+10
5000 86 1.01184e+11
6000 86 1.21762e+11
7000 86 1.42351e+11
8000 86 1.62905e+11
9000 86 1.83348e+11
10000 86 2.03635e+11
1 87 2.16548e+07
100 87 2.01276e+09
200 87 4.01483e+09
300 87 6.02825e+09
400 87 8.09724e+09
500 87 1.01683e+10
600 87 1.22421e+10
700 87 1.43063e+10
800 87 1.63825e+10
900 87 1.84496e+10
2000 87 4.06516e+10
3000 87 6.07306e+10
4000 87 8.10554e+10
5000 87 1.01191e+11
6000 87 1.21769e+11
7000 87 1.42356e+11
8000 87 1.6291e+11
9000 87 1.8335e+11
10000 87 2.03638e+11
1 88 2.15156e+07
100 88 2.0162e+09
200 88 4.01744e+09
300 88 6.03426e+09
400 88 8.10138e+09
500 88 1.01723e+10
600 88 1.22497e+10
700 88 1.43108e+10
800 88 1.63892e+10
900 88 1.84542e+10
2000 88 4.06552e+10
3000 88 6.07344e+10
4000 88 8.10595e+10
5000 88 1.01196e+11
6000 88 1.21774e+11
7000 88 1.42363e+11
8000 88 1.62918e+11
9000 88 1.83355e+11
10000 88 2.03646e+11
1 89 2.14896e+07
100 89 2.01726e+09
200 89 4.01875e+09
300 89 6.03675e+09
400 89 8.10682e+09
500 89 1.01778e+10
600 89 1.22534e+10
700 89 1.43166e+10
800 89 1.63944e+10
900 89 1.84576e+10
2000 89 4.06567e+10
3000 89 6.07351e+10
4000 89 8.10596e+10
5000 89 1.01199e+11
6000 89 1.21777e+11
7000 89 1.42364e+11
8000 89 1.62921e+11
9000 89 1.83356e+11
10000 89 2.03653e+11
1 9 2.22377e+07
100 9 2.01544e+09
200 9 4.04804e+09
300 9 6.11905e+09
400 9 8.18819e+09
500 9 1.02611e+10
600 9 1.233e+10
700 9 1.43947e+10
800 9 1.64616e+10
900 9 1.85265e+10
2000 9 4.06646e+10
3000 9 6.07383e+10
4000 9 8.10598e+10
5000 9 1.01274e+11
6000 9 1.21855e+11
7000 9 1.42444e+11
8000 9 1.62998e+11
9000 9 1.83353e+11
10000 9 2.03719e+11
1 90 2.11296e+07
100 90 2.0206e+09
200 90 4.02187e+09
300 90 6.04209e+09
400 90 8.11085e+09
500 90 1.01825e+10
600 90 1.22568e+10
700 90 1.43204e+10
800 90 1.6399e+10
900 90 1.84598e+10
2000 90 4.06601e+10
3000 90 6.07387e+10
4000 90 8.10634e+10
5000 90 1.01203e+11
6000 90 1.21782e+11
7000 90 1.42371e+11
8000 90 1.62926e+11
9000 90 1.8336e+11
10000 90 2.03658e+11
1 91 2.08325e+07
100 91 2.02311e+09
200 91 4.02343e+09
300 91 6.04725e+09
400 91 8.11494e+09
500 91 1.01867e+10
600 91 1.22599e+10
700 91 1.43253e+10
800 91 1.64043e+10
900 91 1.84687e+10
2000 91 4.06629e+10
3000 91 6.07401e+10
4000 91 8.10655e+10
5000 91 1.01209e+11
6000 91 1.21786e+11
7000 91 1.42375e+11
8000 91 1.6293e+11
9000 91 1.83361e+11
10000 91 2.03662e+11
1 92 2.03348e+07
100 92 2.0284e+09
200 92 4.02863e+09
300 92 6.05139e+09
400 92 8.12117e+09
500 92 1.01923e+10
600 92 1.22641e+10
700 92 1.43303e+10
800 92 1.64092e+10
900 92 1.84758e+10
2000 92 4.06681e+10
3000 92 6.07461e+10
4000 92 8.10716e+10
5000 92 1.01214e+11
6000 92 1.21792e+11
7000 92 1.42381e+11
8000 92 1.62936e+11
9000 92 1.83368e+11
10000 92 2.03668e+11
1 93 2.12326e+07
100 93 2.02898e+09
200 93 4.02924e+09
300 93 6.05685e+09
400 93 8.12581e+09
500 93 1.01974e+10
600 93 1.22658e+10
700 93 1.43347e+10
800 93 1.6414e+10
900 93 1.84797e+10
2000 93 4.06699e+10
3000 93 6.07474e+10
4000 93 8.1073e+10
5000 93 1.01219e+11
6000 93 1.21798e+11
7000 93 1.42385e+11
8000 93 1.62941e+11
9000 93 1.83369e+11
10000 93 2.0367e+11
1 94 2.11047e+07
100 94 2.03273e+09
200 94 4.03252e+09
300 94 6.05991e+09
400 94 8.12953e+09
500 94 1.02014e+10
600 94 1.22775e+10
700 94 1.43386e+10
800 94 1.6419e+10
900 94 1.84839e+10
2000 94 4.06732e+10
3000 94 6.07501e+10
4000 94 8.10755e+10
5000 94 1.01221e+11
6000 94 1.218e+11
7000 94 1.42389e+11
8000 94 1.62945e+11
9000 94 1.83372e+11
10000 94 2.03672e+11
1 95 2.01968e+07
100 95 2.03515e+09
200 95 4.03382e+09
300 95 6.06299e+09
400 95 8.13571e+09
500 95 1.02069e+10
600 95 1.22827e+10
700 95 1.43437e+10
800 95 1.64237e+10
900 95 1.84864e+10
2000 95 4.06758e+10
3000 95 6.07524e+10
4000 95 8.10773e+10
5000 95 1.01227e+11
6000 95 1.21805e+11
7000 95 1.42393e+11
8000 95 1.62949e+11
9000 95 1.83373e+11
10000 95 2.03676e+11
1 96 2.02129e+07
100 96 2.03964e+09
200 96 4.03828e+09
300 96 6.06737e+09
400 96 8.14027e+09
500 96 1.02125e+10
600 96 1.2288e+10
700 96 1.43486e+10
800 96 1.64285e+10
900 96 1.84904e+10
2000 96 4.06805e+10
3000 96 6.07577e+10
4000 96 8.10822e+10
5000 96 1.01232e+11
6000 96 1.21809e+11
7000 96 1.42397e+11
8000 96 1.62952e+11
9000 96 1.83375e+11
10000 96 2.03677e+11
1 97 2.0272e+07
100 97 2.04304e+09
200 97 4.04114e+09
300 97 6.06979e+09
400 97 8.14691e+09
500 97 1.0219e+10
600 97 1.22935e+10
700 97 1.43545e+10
800 97 1.64333e+10
900 97 1.84945e+10
2000 97 4.06842e+10
3000 97 6.07615e+10
4000 97 8.10861e+10
5000 97 1.01239e+11
6000 97 1.21816e+11
7000 97 1.42404e+11
8000 97 1.6296e+11
9000 97 1.8338e+11
10000 97 2.03682e+11
1 98 2.09402e+07
100 98 2.04593e+09
200 98 4.04392e+09
300 98 6.07633e+09
400 98 8.15063e+09
500 98 1.02232e+10
600 98 1.22975e+10
700 98 1.43583e+10
800 98 1.64376e+10
900 98 1.85039e+10
2000 98 4.06878e+10
3000 98 6.0765e+10
4000 98 8.109e+10
5000 98 1.01244e+11
6000 98 1.21823e+11
7000 98 1.42411e+11
8000 98 1.62967e+11
9000 98 1.83386e+11
10000 98 2.03692e+11
1 99 2.18132e+07
100 99 2.0498e+09
200 99 4.04531e+09
300 99 6.08126e+09
400 99 8.15661e+09
500 99 1.02282e+10
600 99 1.2303e+10
700 99 1.43638e+10
800 99 1.64422e+10
900 99 1.85083e+10
2000 99 4.06907e+10
3000 99 6.07681e+10
4000 99 8.10936e+10
5000 99 1.01251e+11
6000 99 1.2183e+11
7000 99 1.42418e+11
8000 99 1.62975e+11
9000 99 1.83392e+11
10000 99 2.03704e+11


==> figures/LBM_irregularity/LBM_200cube_1000_50_0.txt <==
1 0 8.75528e+07
50 0 3.7094e+09
100 0 7.41163e+09
150 0 1.1255e+10
200 0 1.50764e+10
250 0 1.88712e+10
300 0 2.26331e+10
350 0 2.64357e+10
400 0 3.00278e+10
450 0 3.38225e+10
500 0 3.76873e+10
550 0 4.14731e+10
600 0 4.5288e+10
650 0 4.89498e+10
700 0 5.28622e+10
750 0 5.66646e+10
800 0 6.04953e+10
850 0 6.43812e+10
900 0 6.8146e+10
950 0 7.1909e+10
1000 0 7.5725e+10
1 1 4.99353e+07
50 1 3.67656e+09
100 1 7.39942e+09
150 1 1.12233e+10
200 1 1.50271e+10
250 1 1.88065e+10
300 1 2.25817e+10
350 1 2.64106e+10
400 1 3.00263e+10
450 1 3.37932e+10
500 1 3.7653e+10
550 1 4.1428e+10
600 1 4.52358e+10
650 1 4.89194e+10
700 1 5.28282e+10
750 1 5.66381e+10
800 1 6.04517e+10
850 1 6.43378e+10
900 1 6.81111e+10
950 1 7.18803e+10
1000 1 7.56971e+10
1 10 5.83212e+07
50 10 3.65987e+09
100 10 7.42344e+09
150 10 1.12412e+10
200 10 1.49529e+10
250 10 1.86457e+10
300 10 2.24566e+10
350 10 2.61283e+10
400 10 2.99565e+10
450 10 3.36469e+10
500 10 3.73674e+10
550 10 4.10973e+10
600 10 4.49665e+10
650 10 4.86018e+10
700 10 5.25296e+10
750 10 5.63267e+10
800 10 6.01773e+10
850 10 6.40541e+10
900 10 6.77866e+10
950 10 7.15886e+10
1000 10 7.54197e+10
1 11 5.81431e+07
50 11 3.70043e+09
100 11 7.42114e+09
150 11 1.12288e+10
200 11 1.49973e+10
250 11 1.86877e+10
300 11 2.24507e+10
350 11 2.61385e+10
400 11 2.99627e+10
450 11 3.36193e+10
500 11 3.72953e+10
550 11 4.10898e+10
600 11 4.4922e+10
650 11 4.85698e+10
700 11 5.24503e+10
750 11 5.63106e+10
800 11 6.00814e+10
850 11 6.40082e+10
900 11 6.7776e+10
950 11 7.15098e+10
1000 11 7.53436e+10
1 12 5.58674e+07
50 12 3.73043e+09
100 12 7.51532e+09
150 12 1.13181e+10
200 12 1.50148e+10
250 12 1.87119e+10
300 12 2.24747e+10
350 12 2.62238e+10
400 12 3.00284e+10
450 12 3.36593e+10
500 12 3.72764e+10
550 12 4.10992e+10
600 12 4.4921e+10
650 12 4.85842e+10
700 12 5.24717e+10
750 12 5.62978e+10
800 12 6.01094e+10
850 12 6.39963e+10
900 12 6.77751e+10
950 12 7.1528e+10
1000 12 7.53678e+10
1 13 5.63351e+07
50 13 3.72427e+09
100 13 7.52842e+09
150 13 1.13278e+10
200 13 1.50113e+10
250 13 1.8711e+10
300 13 2.24798e+10
350 13 2.62339e+10
400 13 3.00453e+10
450 13 3.36673e+10
500 13 3.73321e+10
550 13 4.11166e+10
600 13 4.4849e+10
650 13 4.85388e+10
700 13 5.24578e+10
750 13 5.63115e+10
800 13 6.00378e+10
850 13 6.39332e+10
900 13 6.77292e+10
950 13 7.15029e+10
1000 13 7.53488e+10
1 14 5.83807e+07
50 14 3.72554e+09
100 14 7.57727e+09
150 14 1.13292e+10
200 14 1.51178e+10
250 14 1.87342e+10
300 14 2.25137e+10
350 14 2.6236e+10
400 14 3.00429e+10
450 14 3.37194e+10
500 14 3.73214e+10
550 14 4.11238e+10
600 14 4.47908e+10
650 14 4.85189e+10
700 14 5.24271e+10
750 14 5.62607e+10
800 14 6.00245e+10
850 14 6.39114e+10
900 14 6.77065e+10
950 14 7.1465e+10
1000 14 7.53008e+10
1 15 5.66625e+07
50 15 3.78983e+09
100 15 7.59267e+09
150 15 1.1343e+10
200 15 1.51211e+10
250 15 1.87702e+10
300 15 2.25267e+10
350 15 2.62797e+10
400 15 3.00636e+10
450 15 3.37216e+10
500 15 3.73636e+10
550 15 4.11363e+10
600 15 4.47857e+10
650 15 4.85039e+10
700 15 5.24117e+10
750 15 5.61606e+10
800 15 5.99665e+10
850 15 6.38811e+10
900 15 6.77141e+10
950 15 7.14123e+10
1000 15 7.52797e+10
1 16 5.63444e+07
50 16 3.79623e+09
100 16 7.62365e+09
150 16 1.13992e+10
200 16 1.51243e+10
250 16 1.88028e+10
300 16 2.25695e+10
350 16 2.63179e+10
400 16 3.01238e+10
450 16 3.37132e+10
500 16 3.73912e+10
550 16 4.11454e+10
600 16 4.4789e+10
650 16 4.8459e+10
700 16 5.23687e+10
750 16 5.61166e+10
800 16 5.99664e+10
850 16 6.38307e+10
900 16 6.7684e+10
950 16 7.13848e+10
1000 16 7.52506e+10
1 17 5.12953e+07
50 17 3.80611e+09
100 17 7.67336e+09
150 17 1.14401e+10
200 17 1.5167e+10
250 17 1.88259e+10
300 17 2.25888e+10
350 17 2.63457e+10
400 17 3.01285e+10
450 17 3.37194e+10
500 17 3.74213e+10
550 17 4.11779e+10
600 17 4.47961e+10
650 17 4.84845e+10
700 17 5.23518e+10
750 17 5.61106e+10
800 17 5.9917e+10
850 17 6.38007e+10
900 17 6.76334e+10
950 17 7.13689e+10
1000 17 7.5197e+10
1 18 5.80825e+07
50 18 3.82651e+09
100 18 7.6804e+09
150 18 1.14344e+10
200 18 1.51829e+10
250 18 1.88725e+10
300 18 2.26134e+10
350 18 2.63418e+10
400 18 3.01522e+10
450 18 3.37592e+10
500 18 3.7427e+10
550 18 4.11942e+10
600 18 4.48118e+10
650 18 4.85067e+10
700 18 5.22967e+10
750 18 5.61064e+10
800 18 5.99223e+10
850 18 6.37753e+10
900 18 6.76009e+10
950 18 7.13776e+10
1000 18 7.51983e+10
1 19 9.724e+07
50 19 3.86508e+09
100 19 7.69314e+09
150 19 1.14751e+10
200 19 1.52257e+10
250 19 1.88793e+10
300 19 2.26411e+10
350 19 2.6357e+10
400 19 3.01807e+10
450 19 3.37863e+10
500 19 3.74618e+10
550 19 4.12014e+10
600 19 4.482e+10
650 19 4.85405e+10
700 19 5.2305e+10
750 19 5.61288e+10
800 19 5.99657e+10
850 19 6.37638e+10
900 19 6.76394e+10
950 19 7.13929e+10
1000 19 7.51938e+10
1 2 5.81818e+07
50 2 3.6577e+09
100 2 7.34842e+09
150 2 1.11862e+10
200 2 1.49904e+10
250 2 1.8783e+10
300 2 2.25647e+10
350 2 2.63829e+10
400 2 3.00128e+10
450 2 3.37419e+10
500 2 3.76209e+10
550 2 4.13798e+10
600 2 4.52185e+10
650 2 4.88773e+10
700 2 5.27766e+10
750 2 5.65864e+10
800 2 6.04407e+10
850 2 6.43016e+10
900 2 6.80985e+10
950 2 7.18301e+10
1000 2 7.56509e+10
1 20 1.06783e+08
50 20 3.89394e+09
100 20 7.73077e+09
150 20 1.14936e+10
200 20 1.52615e+10
250 20 1.88909e+10
300 20 2.26457e+10
350 20 2.63726e+10
400 20 3.01939e+10
450 20 3.38107e+10
500 20 3.74796e+10
550 20 4.1219e+10
600 20 4.4823e+10
650 20 4.85732e+10
700 20 5.23175e+10
750 20 5.61317e+10
800 20 5.99613e+10
850 20 6.37987e+10
900 20 6.76499e+10
950 20 7.14139e+10
1000 20 7.51495e+10
1 21 3.49145e+07
50 21 3.80365e+09
100 21 7.65661e+09
150 21 1.14313e+10
200 21 1.51814e+10
250 21 1.8824e+10
300 21 2.25718e+10
350 21 2.6296e+10
400 21 3.00955e+10
450 21 3.37462e+10
500 21 3.74091e+10
550 21 4.11579e+10
600 21 4.47527e+10
650 21 4.84867e+10
700 21 5.22605e+10
750 21 5.60392e+10
800 21 5.9863e+10
850 21 6.37029e+10
900 21 6.75652e+10
950 21 7.13386e+10
1000 21 7.50583e+10
1 22 6.0309e+07
50 22 3.83567e+09
100 22 7.6674e+09
150 22 1.14373e+10
200 22 1.51912e+10
250 22 1.88262e+10
300 22 2.25688e+10
350 22 2.63236e+10
400 22 3.01154e+10
450 22 3.37302e+10
500 22 3.74016e+10
550 22 4.11769e+10
600 22 4.47724e+10
650 22 4.84906e+10
700 22 5.22715e+10
750 22 5.6072e+10
800 22 5.98759e+10
850 22 6.37209e+10
900 22 6.75808e+10
950 22 7.13857e+10
1000 22 7.51054e+10
1 23 5.70973e+07
50 23 3.75926e+09
100 23 7.59049e+09
150 23 1.13932e+10
200 23 1.51353e+10
250 23 1.8764e+10
300 23 2.24978e+10
350 23 2.62657e+10
400 23 3.00105e+10
450 23 3.36993e+10
500 23 3.73622e+10
550 23 4.11286e+10
600 23 4.47127e+10
650 23 4.84425e+10
700 23 5.21738e+10
750 23 5.60254e+10
800 23 5.9825e+10
850 23 6.35998e+10
900 23 6.75376e+10
950 23 7.13087e+10
1000 23 7.50558e+10
1 24 5.72595e+07
50 24 3.74063e+09
100 24 7.55851e+09
150 24 1.13327e+10
200 24 1.51389e+10
250 24 1.87197e+10
300 24 2.24887e+10
350 24 2.62357e+10
400 24 3.00138e+10
450 24 3.36823e+10
500 24 3.7344e+10
550 24 4.11077e+10
600 24 4.46952e+10
650 24 4.83981e+10
700 24 5.21507e+10
750 24 5.59833e+10
800 24 5.9785e+10
850 24 6.35558e+10
900 24 6.75068e+10
950 24 7.13127e+10
1000 24 7.50309e+10
1 25 5.83276e+07
50 25 3.69087e+09
100 25 7.50824e+09
150 25 1.13101e+10
200 25 1.50893e+10
250 25 1.8704e+10
300 25 2.24408e+10
350 25 2.61936e+10
400 25 2.99345e+10
450 25 3.3661e+10
500 25 3.73292e+10
550 25 4.10678e+10
600 25 4.46747e+10
650 25 4.84084e+10
700 25 5.21422e+10
750 25 5.59472e+10
800 25 5.9763e+10
850 25 6.35127e+10
900 25 6.74565e+10
950 25 7.13022e+10
1000 25 7.49941e+10
1 26 5.6789e+07
50 26 3.64465e+09
100 26 7.46243e+09
150 26 1.12923e+10
200 26 1.50308e+10
250 26 1.86581e+10
300 26 2.23821e+10
350 26 2.61467e+10
400 26 2.99095e+10
450 26 3.3604e+10
500 26 3.72988e+10
550 26 4.10183e+10
600 26 4.46498e+10
650 26 4.83616e+10
700 26 5.21171e+10
750 26 5.59007e+10
800 26 5.97671e+10
850 26 6.35008e+10
900 26 6.74465e+10
950 26 7.12442e+10
1000 26 7.49641e+10
1 27 5.71556e+07
50 27 3.63437e+09
100 27 7.46447e+09
150 27 1.12812e+10
200 27 1.50092e+10
250 27 1.8659e+10
300 27 2.23987e+10
350 27 2.61536e+10
400 27 2.98715e+10
450 27 3.35926e+10
500 27 3.7297e+10
550 27 4.10116e+10
600 27 4.46307e+10
650 27 4.83307e+10
700 27 5.20904e+10
750 27 5.59024e+10
800 27 5.97141e+10
850 27 6.35019e+10
900 27 6.74457e+10
950 27 7.12269e+10
1000 27 7.49444e+10
1 28 5.82148e+07
50 28 3.60279e+09
100 28 7.41854e+09
150 28 1.12183e+10
200 28 1.49381e+10
250 28 1.8623e+10
300 28 2.23558e+10
350 28 2.61028e+10
400 28 2.98944e+10
450 28 3.3574e+10
500 28 3.72454e+10
550 28 4.10019e+10
600 28 4.45798e+10
650 28 4.83127e+10
700 28 5.20429e+10
750 28 5.58593e+10
800 28 5.96983e+10
850 28 6.3467e+10
900 28 6.73678e+10
950 28 7.11857e+10
1000 28 7.48645e+10
1 29 5.59605e+07
50 29 3.57438e+09
100 29 7.40408e+09
150 29 1.11803e+10
200 29 1.49161e+10
250 29 1.86079e+10
300 29 2.23148e+10
350 29 2.60765e+10
400 29 2.98033e+10
450 29 3.35718e+10
500 29 3.7214e+10
550 29 4.09726e+10
600 29 4.45497e+10
650 29 4.82616e+10
700 29 5.20253e+10
750 29 5.5837e+10
800 29 5.96617e+10
850 29 6.34107e+10
900 29 6.73265e+10
950 29 7.11583e+10
1000 29 7.48349e+10
1 3 5.85519e+07
50 3 3.62952e+09
100 3 7.30022e+09
150 3 1.11484e+10
200 3 1.49752e+10
250 3 1.8778e+10
300 3 2.25536e+10
350 3 2.63465e+10
400 3 2.99827e+10
450 3 3.37511e+10
500 3 3.7575e+10
550 3 4.13238e+10
600 3 4.51757e+10
650 3 4.88484e+10
700 3 5.27402e+10
750 3 5.65528e+10
800 3 6.0393e+10
850 3 6.42527e+10
900 3 6.80566e+10
950 3 7.17919e+10
1000 3 7.5608e+10
1 30 5.71637e+07
50 30 3.5986e+09
100 30 7.38156e+09
150 30 1.11844e+10
200 30 1.48843e+10
250 30 1.8597e+10
300 30 2.23051e+10
350 30 2.60735e+10
400 30 2.97976e+10
450 30 3.35753e+10
500 30 3.71819e+10
550 30 4.0966e+10
600 30 4.45233e+10
650 30 4.82674e+10
700 30 5.20084e+10
750 30 5.57997e+10
800 30 5.96361e+10
850 30 6.33849e+10
900 30 6.72999e+10
950 30 7.11535e+10
1000 30 7.48663e+10
1 31 5.60651e+07
50 31 3.60567e+09
100 31 7.35059e+09
150 31 1.11573e+10
200 31 1.48832e+10
250 31 1.85968e+10
300 31 2.22789e+10
350 31 2.60572e+10
400 31 2.97564e+10
450 31 3.35472e+10
500 31 3.71766e+10
550 31 4.09468e+10
600 31 4.45754e+10
650 31 4.82619e+10
700 31 5.20303e+10
750 31 5.57731e+10
800 31 5.9595e+10
850 31 6.33439e+10
900 31 6.728e+10
950 31 7.11125e+10
1000 31 7.47909e+10
1 32 3.44548e+07
50 32 3.61289e+09
100 32 7.30447e+09
150 32 1.11363e+10
200 32 1.48493e+10
250 32 1.85411e+10
300 32 2.22336e+10
350 32 2.59807e+10
400 32 2.96965e+10
450 32 3.35262e+10
500 32 3.7182e+10
550 32 4.0925e+10
600 32 4.45545e+10
650 32 4.82754e+10
700 32 5.20292e+10
750 32 5.57702e+10
800 32 5.95469e+10
850 32 6.3324e+10
900 32 6.72455e+10
950 32 7.10545e+10
1000 32 7.47623e+10
1 33 6.06314e+07
50 33 3.6435e+09
100 33 7.27254e+09
150 33 1.10823e+10
200 33 1.48095e+10
250 33 1.85011e+10
300 33 2.22227e+10
350 33 2.59559e+10
400 33 2.96852e+10
450 33 3.34994e+10
500 33 3.7143e+10
550 33 4.0886e+10
600 33 4.46054e+10
650 33 4.82704e+10
700 33 5.20543e+10
750 33 5.57391e+10
800 33 5.95708e+10
850 33 6.33529e+10
900 33 6.72198e+10
950 33 7.10306e+10
1000 33 7.47705e+10
1 34 3.46282e+07
50 34 3.67651e+09
100 34 7.24317e+09
150 34 1.10393e+10
200 34 1.48271e+10
250 34 1.8434e+10
300 34 2.21774e+10
350 34 2.59067e+10
400 34 2.96524e+10
450 34 3.34133e+10
500 34 3.71108e+10
550 34 4.08416e+10
600 34 4.46043e+10
650 34 4.82644e+10
700 34 5.20553e+10
750 34 5.5777e+10
800 34 5.95357e+10
850 34 6.33557e+10
900 34 6.7162e+10
950 34 7.09865e+10
1000 34 7.46927e+10
1 35 5.82762e+07
50 35 3.7193e+09
100 35 7.29727e+09
150 35 1.1054e+10
200 35 1.4849e+10
250 35 1.84203e+10
300 35 2.22216e+10
350 35 2.58794e+10
400 35 2.96547e+10
450 35 3.34152e+10
500 35 3.71718e+10
550 35 4.08842e+10
600 35 4.46126e+10
650 35 4.83245e+10
700 35 5.21021e+10
750 35 5.58151e+10
800 35 5.96118e+10
850 35 6.33947e+10
900 35 6.71777e+10
950 35 7.10055e+10
1000 35 7.47084e+10
1 36 5.60297e+07
50 36 3.68455e+09
100 36 7.32635e+09
150 36 1.10551e+10
200 36 1.48519e+10
250 36 1.84429e+10
300 36 2.22129e+10
350 36 2.59075e+10
400 36 2.96543e+10
450 36 3.33759e+10
500 36 3.71575e+10
550 36 4.08762e+10
600 36 4.45994e+10
650 36 4.83117e+10
700 36 5.21143e+10
750 36 5.58118e+10
800 36 5.96401e+10
850 36 6.34149e+10
900 36 6.71357e+10
950 36 7.09398e+10
1000 36 7.46467e+10
1 37 5.81252e+07
50 37 3.7305e+09
100 37 7.36729e+09
150 37 1.11071e+10
200 37 1.49257e+10
250 37 1.84856e+10
300 37 2.22546e+10
350 37 2.59145e+10
400 37 2.96745e+10
450 37 3.34331e+10
500 37 3.71778e+10
550 37 4.08648e+10
600 37 4.46316e+10
650 37 4.83258e+10
700 37 5.21283e+10
750 37 5.58691e+10
800 37 5.96652e+10
850 37 6.34392e+10
900 37 6.7123e+10
950 37 7.09026e+10
1000 37 7.46723e+10
1 38 5.79901e+07
50 38 3.73218e+09
100 38 7.38461e+09
150 38 1.1111e+10
200 38 1.49092e+10
250 38 1.84957e+10
300 38 2.22618e+10
350 38 2.59365e+10
400 38 2.96704e+10
450 38 3.34593e+10
500 38 3.7193e+10
550 38 4.09079e+10
600 38 4.46556e+10
650 38 4.83684e+10
700 38 5.21648e+10
750 38 5.58826e+10
800 38 5.96828e+10
850 38 6.34357e+10
900 38 6.71656e+10
950 38 7.08846e+10
1000 38 7.46839e+10
1 39 8.41745e+07
50 39 3.74889e+09
100 39 7.38663e+09
150 39 1.11736e+10
200 39 1.494e+10
250 39 1.85274e+10
300 39 2.23024e+10
350 39 2.59659e+10
400 39 2.96916e+10
450 39 3.34771e+10
500 39 3.72348e+10
550 39 4.09247e+10
600 39 4.46832e+10
650 39 4.83953e+10
700 39 5.21829e+10
750 39 5.59257e+10
800 39 5.97166e+10
850 39 6.34638e+10
900 39 6.71977e+10
950 39 7.08964e+10
1000 39 7.47289e+10
1 4 5.60515e+07
50 4 3.61277e+09
100 4 7.33828e+09
150 4 1.11378e+10
200 4 1.49183e+10
250 4 1.87489e+10
300 4 2.24916e+10
350 4 2.63121e+10
400 4 2.99414e+10
450 4 3.36613e+10
500 4 3.75573e+10
550 4 4.13038e+10
600 4 4.51128e+10
650 4 4.88284e+10
700 4 5.26743e+10
750 4 5.65337e+10
800 4 6.03359e+10
850 4 6.41968e+10
900 4 6.79675e+10
950 4 7.17561e+10
1000 4 7.55812e+10
1 40 8.76e+07
50 40 3.75087e+09
100 40 7.39134e+09
150 40 1.11582e+10
200 40 1.49436e+10
250 40 1.85188e+10
300 40 2.23272e+10
350 40 2.59647e+10
400 40 2.9713e+10
450 40 3.34888e+10
500 40 3.72466e+10
550 40 4.09385e+10
600 40 4.46789e+10
650 40 4.84073e+10
700 40 5.21776e+10
750 40 5.59194e+10
800 40 5.97133e+10
850 40 6.34887e+10
900 40 6.72147e+10
950 40 7.09205e+10
1000 40 7.47218e+10
1 41 5.57895e+07
50 41 3.70577e+09
100 41 7.34254e+09
150 41 1.11294e+10
200 41 1.48883e+10
250 41 1.84662e+10
300 41 2.22729e+10
350 41 2.59057e+10
400 41 2.96352e+10
450 41 3.3438e+10
500 41 3.71849e+10
550 41 4.09002e+10
600 41 4.4608e+10
650 41 4.83499e+10
700 41 5.21266e+10
750 41 5.5858e+10
800 41 5.96582e+10
850 41 6.34282e+10
900 41 6.7152e+10
950 41 7.08719e+10
1000 41 7.46554e+10
1 42 5.82993e+07
50 42 3.6797e+09
100 42 7.30459e+09
150 42 1.10944e+10
200 42 1.48614e+10
250 42 1.8441e+10
300 42 2.22169e+10
350 42 2.58908e+10
400 42 2.96095e+10
450 42 3.34163e+10
500 42 3.71544e+10
550 42 4.08434e+10
600 42 4.45959e+10
650 42 4.83267e+10
700 42 5.20656e+10
750 42 5.58241e+10
800 42 5.96092e+10
850 42 6.33707e+10
900 42 6.70951e+10
950 42 7.08598e+10
1000 42 7.4665e+10
1 43 5.83179e+07
50 43 3.6636e+09
100 43 7.2852e+09
150 43 1.10653e+10
200 43 1.48433e+10
250 43 1.8403e+10
300 43 2.21789e+10
350 43 2.58557e+10
400 43 2.96078e+10
450 43 3.33781e+10
500 43 3.71334e+10
550 43 4.08526e+10
600 43 4.45816e+10
650 43 4.82939e+10
700 43 5.20367e+10
750 43 5.58107e+10
800 43 5.95851e+10
850 43 6.33615e+10
900 43 6.7098e+10
950 43 7.0825e+10
1000 43 7.46398e+10
1 44 3.49271e+07
50 44 3.58472e+09
100 44 7.20571e+09
150 44 1.10084e+10
200 44 1.47711e+10
250 44 1.83351e+10
300 44 2.21225e+10
350 44 2.57938e+10
400 44 2.95792e+10
450 44 3.33234e+10
500 44 3.70622e+10
550 44 4.08196e+10
600 44 4.45321e+10
650 44 4.82348e+10
700 44 5.20006e+10
750 44 5.57345e+10
800 44 5.95419e+10
850 44 6.33155e+10
900 44 6.70595e+10
950 44 7.08196e+10
1000 44 7.46455e+10
1 45 5.72867e+07
50 45 3.60964e+09
100 45 7.20945e+09
150 45 1.09915e+10
200 45 1.47643e+10
250 45 1.83371e+10
300 45 2.21369e+10
350 45 2.58545e+10
400 45 2.96234e+10
450 45 3.33095e+10
500 45 3.70733e+10
550 45 4.08168e+10
600 45 4.45671e+10
650 45 4.82348e+10
700 45 5.20015e+10
750 45 5.57895e+10
800 45 5.96162e+10
850 45 6.3378e+10
900 45 6.70808e+10
950 45 7.09127e+10
1000 45 7.47272e+10
1 46 5.82201e+07
50 46 3.57069e+09
100 46 7.22251e+09
150 46 1.09664e+10
200 46 1.47396e+10
250 46 1.83322e+10
300 46 2.21209e+10
350 46 2.58826e+10
400 46 2.96155e+10
450 46 3.33303e+10
500 46 3.70544e+10
550 46 4.07931e+10
600 46 4.45263e+10
650 46 4.82062e+10
700 46 5.20365e+10
750 46 5.58385e+10
800 46 5.96042e+10
850 46 6.33682e+10
900 46 6.70703e+10
950 46 7.09499e+10
1000 46 7.47766e+10
1 47 5.83135e+07
50 47 3.53881e+09
100 47 7.20209e+09
150 47 1.09701e+10
200 47 1.46852e+10
250 47 1.8304e+10
300 47 2.21217e+10
350 47 2.5877e+10
400 47 2.96475e+10
450 47 3.33383e+10
500 47 3.7079e+10
550 47 4.0809e+10
600 47 4.45101e+10
650 47 4.82618e+10
700 47 5.20376e+10
750 47 5.58185e+10
800 47 5.96183e+10
850 47 6.33828e+10
900 47 6.7091e+10
950 47 7.09866e+10
1000 47 7.47716e+10
1 48 5.73153e+07
50 48 3.58108e+09
100 48 7.29387e+09
150 48 1.09684e+10
200 48 1.46373e+10
250 48 1.83306e+10
300 48 2.21246e+10
350 48 2.58855e+10
400 48 2.96321e+10
450 48 3.33702e+10
500 48 3.70941e+10
550 48 4.0819e+10
600 48 4.44609e+10
650 48 4.82574e+10
700 48 5.20175e+10
750 48 5.58375e+10
800 48 5.96002e+10
850 48 6.33914e+10
900 48 6.70497e+10
950 48 7.09727e+10
1000 48 7.47875e+10
1 49 5.61128e+07
50 49 3.58078e+09
100 49 7.29906e+09
150 49 1.09782e+10
200 49 1.45973e+10
250 49 1.83707e+10
300 49 2.21203e+10
350 49 2.59187e+10
400 49 2.96731e+10
450 49 3.34453e+10
500 49 3.70982e+10
550 49 4.07985e+10
600 49 4.4502e+10
650 49 4.82987e+10
700 49 5.20457e+10
750 49 5.58603e+10
800 49 5.96282e+10
850 49 6.3432e+10
900 49 6.70712e+10
950 49 7.10029e+10
1000 49 7.48186e+10
1 5 4.27374e+07
50 5 3.5965e+09
100 5 7.31435e+09
150 5 1.11343e+10
200 5 1.49118e+10
250 5 1.8742e+10
300 5 2.24364e+10
350 5 2.62666e+10
400 5 2.98936e+10
450 5 3.36072e+10
500 5 3.75381e+10
550 5 4.12698e+10
600 5 4.50988e+10
650 5 4.88076e+10
700 5 5.26205e+10
750 5 5.65233e+10
800 5 6.0266e+10
850 5 6.41584e+10
900 5 6.79567e+10
950 5 7.17305e+10
1000 5 7.55675e+10
1 50 5.75161e+07
50 50 3.60851e+09
100 50 7.38946e+09
150 50 1.09843e+10
200 50 1.46632e+10
250 50 1.84119e+10
300 50 2.2172e+10
350 50 2.59694e+10
400 50 2.96802e+10
450 50 3.34353e+10
500 50 3.71381e+10
550 50 4.08701e+10
600 50 4.45509e+10
650 50 4.83337e+10
700 50 5.21013e+10
750 50 5.59401e+10
800 50 5.96549e+10
850 50 6.3437e+10
900 50 6.71215e+10
950 50 7.10336e+10
1000 50 7.48213e+10
1 51 5.82106e+07
50 51 3.66651e+09
100 51 7.38012e+09
150 51 1.10091e+10
200 51 1.46846e+10
250 51 1.8434e+10
300 51 2.21797e+10
350 51 2.60242e+10
400 51 2.97077e+10
450 51 3.34429e+10
500 51 3.71569e+10
550 51 4.09345e+10
600 51 4.45713e+10
650 51 4.83475e+10
700 51 5.20943e+10
750 51 5.5934e+10
800 51 5.96489e+10
850 51 6.34435e+10
900 51 6.71186e+10
950 51 7.10413e+10
1000 51 7.48281e+10
1 52 5.65859e+07
50 52 3.67231e+09
100 52 7.43104e+09
150 52 1.1055e+10
200 52 1.4719e+10
250 52 1.84287e+10
300 52 2.21655e+10
350 52 2.60114e+10
400 52 2.97061e+10
450 52 3.34551e+10
500 52 3.71498e+10
550 52 4.09217e+10
600 52 4.46496e+10
650 52 4.83811e+10
700 52 5.21452e+10
750 52 5.59477e+10
800 52 5.96628e+10
850 52 6.35055e+10
900 52 6.71366e+10
950 52 7.10875e+10
1000 52 7.4876e+10
1 53 5.7185e+07
50 53 3.67372e+09
100 53 7.43515e+09
150 53 1.10434e+10
200 53 1.4771e+10
250 53 1.84329e+10
300 53 2.22174e+10
350 53 2.60284e+10
400 53 2.97368e+10
450 53 3.34561e+10
500 53 3.71809e+10
550 53 4.09049e+10
600 53 4.46434e+10
650 53 4.83982e+10
700 53 5.21873e+10
750 53 5.5936e+10
800 53 5.96847e+10
850 53 6.35306e+10
900 53 6.72064e+10
950 53 7.11224e+10
1000 53 7.48656e+10
1 54 5.73992e+07
50 54 3.6956e+09
100 54 7.46928e+09
150 54 1.1099e+10
200 54 1.47829e+10
250 54 1.84519e+10
300 54 2.22316e+10
350 54 2.60588e+10
400 54 2.97643e+10
450 54 3.34832e+10
500 54 3.71973e+10
550 54 4.09656e+10
600 54 4.46636e+10
650 54 4.84044e+10
700 54 5.22372e+10
750 54 5.59658e+10
800 54 5.97839e+10
850 54 6.35519e+10
900 54 6.72215e+10
950 54 7.11382e+10
1000 54 7.49209e+10
1 55 5.79026e+07
50 55 3.70366e+09
100 55 7.48726e+09
150 55 1.11153e+10
200 55 1.4801e+10
250 55 1.84648e+10
300 55 2.22755e+10
350 55 2.60805e+10
400 55 2.97783e+10
450 55 3.34798e+10
500 55 3.72239e+10
550 55 4.09656e+10
600 55 4.46814e+10
650 55 4.84173e+10
700 55 5.22451e+10
750 55 5.60193e+10
800 55 5.97927e+10
850 55 6.35817e+10
900 55 6.72731e+10
950 55 7.11814e+10
1000 55 7.4931e+10
1 56 5.82583e+07
50 56 3.73982e+09
100 56 7.50813e+09
150 56 1.11651e+10
200 56 1.47822e+10
250 56 1.85045e+10
300 56 2.22955e+10
350 56 2.60867e+10
400 56 2.98061e+10
450 56 3.35036e+10
500 56 3.72998e+10
550 56 4.10016e+10
600 56 4.47093e+10
650 56 4.84615e+10
700 56 5.22601e+10
750 56 5.60218e+10
800 56 5.98058e+10
850 56 6.35895e+10
900 56 6.73004e+10
950 56 7.1223e+10
1000 56 7.49759e+10
1 57 6.30165e+07
50 57 3.7661e+09
100 57 7.55927e+09
150 57 1.11697e+10
200 57 1.48122e+10
250 57 1.85298e+10
300 57 2.23128e+10
350 57 2.61392e+10
400 57 2.98394e+10
450 57 3.35569e+10
500 57 3.72835e+10
550 57 4.10287e+10
600 57 4.47209e+10
650 57 4.84894e+10
700 57 5.22753e+10
750 57 5.60741e+10
800 57 5.98409e+10
850 57 6.36078e+10
900 57 6.73057e+10
950 57 7.12364e+10
1000 57 7.50218e+10
1 58 5.98336e+07
50 58 3.78769e+09
100 58 7.57179e+09
150 58 1.12039e+10
200 58 1.48406e+10
250 58 1.85384e+10
300 58 2.23565e+10
350 58 2.61144e+10
400 58 2.98376e+10
450 58 3.35969e+10
500 58 3.73118e+10
550 58 4.10502e+10
600 58 4.47153e+10
650 58 4.8488e+10
700 58 5.23092e+10
750 58 5.60906e+10
800 58 5.98759e+10
850 58 6.36513e+10
900 58 6.73284e+10
950 58 7.12572e+10
1000 58 7.50198e+10
1 59 9.83054e+07
50 59 3.82296e+09
100 59 7.61882e+09
150 59 1.12398e+10
200 59 1.48659e+10
250 59 1.8589e+10
300 59 2.23995e+10
350 59 2.61579e+10
400 59 2.98745e+10
450 59 3.35994e+10
500 59 3.73304e+10
550 59 4.10698e+10
600 59 4.47599e+10
650 59 4.85199e+10
700 59 5.23398e+10
750 59 5.61099e+10
800 59 5.99009e+10
850 59 6.36713e+10
900 59 6.74191e+10
950 59 7.12662e+10
1000 59 7.50538e+10
1 6 5.85278e+07
50 6 3.59929e+09
100 6 7.35142e+09
150 6 1.11675e+10
200 6 1.49112e+10
250 6 1.8691e+10
300 6 2.24009e+10
350 6 2.62436e+10
400 6 2.98704e+10
450 6 3.3578e+10
500 6 3.74814e+10
550 6 4.12268e+10
600 6 4.50796e+10
650 6 4.87644e+10
700 6 5.25953e+10
750 6 5.64411e+10
800 6 6.02478e+10
850 6 6.41299e+10
900 6 6.79095e+10
950 6 7.16865e+10
1000 6 7.55178e+10
1 60 9.38501e+07
50 60 3.81145e+09
100 60 7.59927e+09
150 60 1.12577e+10
200 60 1.48834e+10
250 60 1.85918e+10
300 60 2.24123e+10
350 60 2.61436e+10
400 60 2.9902e+10
450 60 3.35988e+10
500 60 3.73222e+10
550 60 4.10885e+10
600 60 4.47833e+10
650 60 4.85147e+10
700 60 5.23257e+10
750 60 5.61139e+10
800 60 5.99118e+10
850 60 6.36662e+10
900 60 6.74074e+10
950 60 7.12768e+10
1000 60 7.50457e+10
1 61 3.47865e+07
50 61 3.75477e+09
100 61 7.55353e+09
150 61 1.12173e+10
200 61 1.48244e+10
250 61 1.85439e+10
300 61 2.23689e+10
350 61 2.61178e+10
400 61 2.98359e+10
450 61 3.35504e+10
500 61 3.72717e+10
550 61 4.10346e+10
600 61 4.47398e+10
650 61 4.84958e+10
700 61 5.22845e+10
750 61 5.60955e+10
800 61 5.98993e+10
850 61 6.3627e+10
900 61 6.73874e+10
950 61 7.12438e+10
1000 61 7.49989e+10
1 62 5.60556e+07
50 62 3.74072e+09
100 62 7.52941e+09
150 62 1.11793e+10
200 62 1.48053e+10
250 62 1.8528e+10
300 62 2.23198e+10
350 62 2.60717e+10
400 62 2.98415e+10
450 62 3.35327e+10
500 62 3.72612e+10
550 62 4.10061e+10
600 62 4.46895e+10
650 62 4.84921e+10
700 62 5.22591e+10
750 62 5.60783e+10
800 62 5.98542e+10
850 62 6.3576e+10
900 62 6.73874e+10
950 62 7.1292e+10
1000 62 7.49785e+10
1 63 5.81863e+07
50 63 3.69003e+09
100 63 7.48153e+09
150 63 1.11394e+10
200 63 1.47546e+10
250 63 1.84971e+10
300 63 2.22793e+10
350 63 2.60659e+10
400 63 2.97884e+10
450 63 3.35105e+10
500 63 3.72222e+10
550 63 4.09781e+10
600 63 4.46873e+10
650 63 4.84797e+10
700 63 5.22555e+10
750 63 5.60394e+10
800 63 5.97811e+10
850 63 6.35056e+10
900 63 6.74275e+10
950 63 7.13006e+10
1000 63 7.49276e+10
1 64 5.63541e+07
50 64 3.6437e+09
100 64 7.44421e+09
150 64 1.10853e+10
200 64 1.47202e+10
250 64 1.8451e+10
300 64 2.22758e+10
350 64 2.60247e+10
400 64 2.97509e+10
450 64 3.34764e+10
500 64 3.71712e+10
550 64 4.09196e+10
600 64 4.46669e+10
650 64 4.84204e+10
700 64 5.22133e+10
750 64 5.59807e+10
800 64 5.97639e+10
850 64 6.35388e+10
900 64 6.74696e+10
950 64 7.13515e+10
1000 64 7.49315e+10
1 65 5.6326e+07
50 65 3.63171e+09
100 65 7.4205e+09
150 65 1.10353e+10
200 65 1.46989e+10
250 65 1.83994e+10
300 65 2.22308e+10
350 65 2.60057e+10
400 65 2.97485e+10
450 65 3.34397e+10
500 65 3.71479e+10
550 65 4.08683e+10
600 65 4.46357e+10
650 65 4.84108e+10
700 65 5.22184e+10
750 65 5.59294e+10
800 65 5.97366e+10
850 65 6.35358e+10
900 65 6.7495e+10
950 65 7.13198e+10
1000 65 7.48953e+10
1 66 5.82542e+07
50 66 3.61269e+09
100 66 7.37943e+09
150 66 1.10164e+10
200 66 1.46922e+10
250 66 1.84081e+10
300 66 2.21849e+10
350 66 2.59607e+10
400 66 2.97065e+10
450 66 3.34444e+10
500 66 3.71163e+10
550 66 4.08444e+10
600 66 4.45908e+10
650 66 4.83674e+10
700 66 5.22214e+10
750 66 5.5962e+10
800 66 5.97836e+10
850 66 6.35748e+10
900 66 6.75169e+10
950 66 7.13296e+10
1000 66 7.49396e+10
1 67 5.84462e+07
50 67 3.55706e+09
100 67 7.35839e+09
150 67 1.09606e+10
200 67 1.46393e+10
250 67 1.83979e+10
300 67 2.21294e+10
350 67 2.59047e+10
400 67 2.96727e+10
450 67 3.34083e+10
500 67 3.70806e+10
550 67 4.08138e+10
600 67 4.45697e+10
650 67 4.83566e+10
700 67 5.2254e+10
750 67 5.6003e+10
800 67 5.9807e+10
850 67 6.358e+10
900 67 6.75132e+10
950 67 7.13359e+10
1000 67 7.49361e+10
1 68 5.60877e+07
50 68 3.53671e+09
100 68 7.28847e+09
150 68 1.09243e+10
200 68 1.4585e+10
250 68 1.83609e+10
300 68 2.21024e+10
350 68 2.58818e+10
400 68 2.96615e+10
450 68 3.33683e+10
500 68 3.71218e+10
550 68 4.0838e+10
600 68 4.46077e+10
650 68 4.83755e+10
700 68 5.22355e+10
750 68 5.59985e+10
800 68 5.9851e+10
850 68 6.3595e+10
900 68 6.75667e+10
950 68 7.13775e+10
1000 68 7.49823e+10
1 69 5.84345e+07
50 69 3.54869e+09
100 69 7.26308e+09
150 69 1.09158e+10
200 69 1.45999e+10
250 69 1.83785e+10
300 69 2.20863e+10
350 69 2.5846e+10
400 69 2.96349e+10
450 69 3.33625e+10
500 69 3.71416e+10
550 69 4.08561e+10
600 69 4.45871e+10
650 69 4.84201e+10
700 69 5.22518e+10
750 69 5.59945e+10
800 69 5.98522e+10
850 69 6.36023e+10
900 69 6.75537e+10
950 69 7.13919e+10
1000 69 7.50278e+10
1 7 5.64731e+07
50 7 3.61352e+09
100 7 7.35217e+09
150 7 1.11982e+10
200 7 1.49257e+10
250 7 1.86535e+10
300 7 2.2415e+10
350 7 2.62527e+10
400 7 2.99023e+10
450 7 3.35362e+10
500 7 3.7474e+10
550 7 4.1195e+10
600 7 4.50476e+10
650 7 4.8727e+10
700 7 5.25754e+10
750 7 5.64151e+10
800 7 6.02384e+10
850 7 6.41287e+10
900 7 6.78785e+10
950 7 7.16685e+10
1000 7 7.5494e+10
1 70 3.48736e+07
50 70 3.51145e+09
100 70 7.22483e+09
150 70 1.08453e+10
200 70 1.45666e+10
250 70 1.83609e+10
300 70 2.21077e+10
350 70 2.58439e+10
400 70 2.96251e+10
450 70 3.33452e+10
500 70 3.71494e+10
550 70 4.08599e+10
600 70 4.45916e+10
650 70 4.84198e+10
700 70 5.22516e+10
750 70 5.6006e+10
800 70 5.98659e+10
850 70 6.36327e+10
900 70 6.75565e+10
950 70 7.13892e+10
1000 70 7.50822e+10
1 71 5.01706e+07
50 71 3.59616e+09
100 71 7.23259e+09
150 71 1.08704e+10
200 71 1.46123e+10
250 71 1.83866e+10
300 71 2.21436e+10
350 71 2.59176e+10
400 71 2.96653e+10
450 71 3.34191e+10
500 71 3.71529e+10
550 71 4.09288e+10
600 71 4.46535e+10
650 71 4.84992e+10
700 71 5.22761e+10
750 71 5.60505e+10
800 71 5.98826e+10
850 71 6.36687e+10
900 71 6.75913e+10
950 71 7.14526e+10
1000 71 7.51248e+10
1 72 5.60944e+07
50 72 3.6136e+09
100 72 7.22027e+09
150 72 1.09082e+10
200 72 1.47113e+10
250 72 1.845e+10
300 72 2.21654e+10
350 72 2.59517e+10
400 72 2.9732e+10
450 72 3.34823e+10
500 72 3.71649e+10
550 72 4.09851e+10
600 72 4.46766e+10
650 72 4.85607e+10
700 72 5.23163e+10
750 72 5.60891e+10
800 72 5.9899e+10
850 72 6.37291e+10
900 72 6.76456e+10
950 72 7.14854e+10
1000 72 7.51632e+10
1 73 5.81576e+07
50 73 3.59142e+09
100 73 7.22276e+09
150 73 1.09504e+10
200 73 1.46868e+10
250 73 1.84613e+10
300 73 2.21417e+10
350 73 2.59668e+10
400 73 2.97284e+10
450 73 3.34642e+10
500 73 3.71599e+10
550 73 4.09977e+10
600 73 4.47039e+10
650 73 4.85794e+10
700 73 5.23156e+10
750 73 5.61595e+10
800 73 5.99152e+10
850 73 6.37738e+10
900 73 6.7635e+10
950 73 7.14861e+10
1000 73 7.52013e+10
1 74 3.45931e+07
50 74 3.65437e+09
100 74 7.27145e+09
150 74 1.09543e+10
200 74 1.47145e+10
250 74 1.84429e+10
300 74 2.21878e+10
350 74 2.59508e+10
400 74 2.97346e+10
450 74 3.3496e+10
500 74 3.71382e+10
550 74 4.09989e+10
600 74 4.46958e+10
650 74 4.85967e+10
700 74 5.23183e+10
750 74 5.61802e+10
800 74 5.99393e+10
850 74 6.3791e+10
900 74 6.76377e+10
950 74 7.14918e+10
1000 74 7.52317e+10
1 75 5.71067e+07
50 75 3.6806e+09
100 75 7.3353e+09
150 75 1.09931e+10
200 75 1.47211e+10
250 75 1.84506e+10
300 75 2.21947e+10
350 75 2.60216e+10
400 75 2.97602e+10
450 75 3.35001e+10
500 75 3.71787e+10
550 75 4.10154e+10
600 75 4.47484e+10
650 75 4.86055e+10
700 75 5.23671e+10
750 75 5.62261e+10
800 75 5.99517e+10
850 75 6.38145e+10
900 75 6.76895e+10
950 75 7.15143e+10
1000 75 7.52373e+10
1 76 5.01613e+07
50 76 3.68349e+09
100 76 7.34624e+09
150 76 1.09972e+10
200 76 1.47658e+10
250 76 1.8503e+10
300 76 2.22757e+10
350 76 2.60096e+10
400 76 2.97823e+10
450 76 3.35364e+10
500 76 3.7195e+10
550 76 4.10468e+10
600 76 4.47923e+10
650 76 4.86684e+10
700 76 5.23873e+10
750 76 5.62476e+10
800 76 5.99829e+10
850 76 6.38299e+10
900 76 6.77206e+10
950 76 7.15494e+10
1000 76 7.5262e+10
1 77 5.81908e+07
50 77 3.68766e+09
100 77 7.34378e+09
150 77 1.10429e+10
200 77 1.48063e+10
250 77 1.852e+10
300 77 2.23017e+10
350 77 2.60375e+10
400 77 2.98055e+10
450 77 3.35523e+10
500 77 3.7228e+10
550 77 4.10443e+10
600 77 4.48257e+10
650 77 4.86915e+10
700 77 5.24474e+10
750 77 5.62381e+10
800 77 6.00059e+10
850 77 6.388e+10
900 77 6.77826e+10
950 77 7.15984e+10
1000 77 7.53192e+10
1 78 5.79717e+07
50 78 3.68543e+09
100 78 7.36835e+09
150 78 1.10505e+10
200 78 1.48123e+10
250 78 1.85559e+10
300 78 2.23137e+10
350 78 2.60715e+10
400 78 2.98273e+10
450 78 3.35772e+10
500 78 3.72686e+10
550 78 4.10869e+10
600 78 4.48306e+10
650 78 4.87166e+10
700 78 5.2489e+10
750 78 5.6308e+10
800 78 6.00214e+10
850 78 6.38758e+10
900 78 6.77856e+10
950 78 7.15964e+10
1000 78 7.53334e+10
1 79 7.71842e+07
50 79 3.73624e+09
100 79 7.38689e+09
150 79 1.10717e+10
200 79 1.48375e+10
250 79 1.85784e+10
300 79 2.23446e+10
350 79 2.6087e+10
400 79 2.98429e+10
450 79 3.35978e+10
500 79 3.72945e+10
550 79 4.11124e+10
600 79 4.48583e+10
650 79 4.87371e+10
700 79 5.24979e+10
750 79 5.63192e+10
800 79 6.00576e+10
850 79 6.38866e+10
900 79 6.78683e+10
950 79 7.16272e+10
1000 79 7.53592e+10
1 8 5.60799e+07
50 8 3.65167e+09
100 8 7.3795e+09
150 8 1.1237e+10
200 8 1.49419e+10
250 8 1.8633e+10
300 8 2.23967e+10
350 8 2.61462e+10
400 8 2.99191e+10
450 8 3.35549e+10
500 8 3.74066e+10
550 8 4.11638e+10
600 8 4.50099e+10
650 8 4.86815e+10
700 8 5.25702e+10
750 8 5.63721e+10
800 8 6.02362e+10
850 8 6.40858e+10
900 8 6.78337e+10
950 8 7.16523e+10
1000 8 7.54919e+10
1 80 8.23091e+07
50 80 3.75573e+09
100 80 7.38901e+09
150 80 1.1076e+10
200 80 1.48407e+10
250 80 1.85778e+10
300 80 2.2382e+10
350 80 2.60919e+10
400 80 2.98504e+10
450 80 3.36042e+10
500 80 3.73071e+10
550 80 4.11149e+10
600 80 4.48627e+10
650 80 4.87456e+10
700 80 5.25025e+10
750 80 5.63489e+10
800 80 6.00683e+10
850 80 6.39037e+10
900 80 6.7885e+10
950 80 7.16289e+10
1000 80 7.53738e+10
1 81 5.69071e+07
50 81 3.70762e+09
100 81 7.31559e+09
150 81 1.10324e+10
200 81 1.47715e+10
250 81 1.85371e+10
300 81 2.23429e+10
350 81 2.60495e+10
400 81 2.97934e+10
450 81 3.35451e+10
500 81 3.72948e+10
550 81 4.10751e+10
600 81 4.48738e+10
650 81 4.86821e+10
700 81 5.24587e+10
750 81 5.62991e+10
800 81 6.00971e+10
850 81 6.38603e+10
900 81 6.78719e+10
950 81 7.15836e+10
1000 81 7.53976e+10
1 82 5.81466e+07
50 82 3.66942e+09
100 82 7.29453e+09
150 82 1.10001e+10
200 82 1.47622e+10
250 82 1.8491e+10
300 82 2.22912e+10
350 82 2.60574e+10
400 82 2.98254e+10
450 82 3.35219e+10
500 82 3.73448e+10
550 82 4.10701e+10
600 82 4.48906e+10
650 82 4.86729e+10
700 82 5.24494e+10
750 82 5.62716e+10
800 82 6.01113e+10
850 82 6.38552e+10
900 82 6.78681e+10
950 82 7.15629e+10
1000 82 7.53985e+10
1 83 5.87429e+07
50 83 3.65054e+09
100 83 7.26965e+09
150 83 1.09923e+10
200 83 1.47236e+10
250 83 1.85294e+10
300 83 2.22948e+10
350 83 2.6038e+10
400 83 2.98183e+10
450 83 3.34929e+10
500 83 3.73451e+10
550 83 4.10878e+10
600 83 4.49248e+10
650 83 4.86409e+10
700 83 5.24739e+10
750 83 5.62903e+10
800 83 6.01603e+10
850 83 6.3923e+10
900 83 6.78858e+10
950 83 7.16108e+10
1000 83 7.54045e+10
1 84 5.57008e+07
50 84 3.64098e+09
100 84 7.21854e+09
150 84 1.09346e+10
200 84 1.47081e+10
250 84 1.8548e+10
300 84 2.22827e+10
350 84 2.60595e+10
400 84 2.98215e+10
450 84 3.34965e+10
500 84 3.73477e+10
550 84 4.1065e+10
600 84 4.49338e+10
650 84 4.86198e+10
700 84 5.24874e+10
750 84 5.62874e+10
800 84 6.0113e+10
850 84 6.39308e+10
900 84 6.7871e+10
950 84 7.15868e+10
1000 84 7.53928e+10
1 85 5.779e+07
50 85 3.62674e+09
100 85 7.20478e+09
150 85 1.09192e+10
200 85 1.47216e+10
250 85 1.8578e+10
300 85 2.2376e+10
350 85 2.60898e+10
400 85 2.98797e+10
450 85 3.35491e+10
500 85 3.73794e+10
550 85 4.11131e+10
600 85 4.49602e+10
650 85 4.86419e+10
700 85 5.2514e+10
750 85 5.63519e+10
800 85 6.01643e+10
850 85 6.40396e+10
900 85 6.78944e+10
950 85 7.164e+10
1000 85 7.54239e+10
1 86 5.61978e+07
50 86 3.59265e+09
100 86 7.19493e+09
150 86 1.09629e+10
200 86 1.47451e+10
250 86 1.85582e+10
300 86 2.23886e+10
350 86 2.60978e+10
400 86 2.98813e+10
450 86 3.35386e+10
500 86 3.73856e+10
550 86 4.1112e+10
600 86 4.49997e+10
650 86 4.86864e+10
700 86 5.25536e+10
750 86 5.63476e+10
800 86 6.01653e+10
850 86 6.40488e+10
900 86 6.78896e+10
950 86 7.16354e+10
1000 86 7.54191e+10
1 87 5.66366e+07
50 87 3.52253e+09
100 87 7.23052e+09
150 87 1.09495e+10
200 87 1.4784e+10
250 87 1.858e+10
300 87 2.2373e+10
350 87 2.60935e+10
400 87 2.98885e+10
450 87 3.35573e+10
500 87 3.73873e+10
550 87 4.11603e+10
600 87 4.501e+10
650 87 4.87527e+10
700 87 5.25407e+10
750 87 5.63586e+10
800 87 6.01576e+10
850 87 6.40842e+10
900 87 6.79022e+10
950 87 7.16361e+10
1000 87 7.54681e+10
1 88 5.81226e+07
50 88 3.54556e+09
100 88 7.24707e+09
150 88 1.09581e+10
200 88 1.48289e+10
250 88 1.86218e+10
300 88 2.23778e+10
350 88 2.61753e+10
400 88 2.9904e+10
450 88 3.35829e+10
500 88 3.74442e+10
550 88 4.12149e+10
600 88 4.50174e+10
650 88 4.8783e+10
700 88 5.25942e+10
750 88 5.64281e+10
800 88 6.02423e+10
850 88 6.40917e+10
900 88 6.79311e+10
950 88 7.17079e+10
1000 88 7.55074e+10
1 89 5.75201e+07
50 89 3.57008e+09
100 89 7.24345e+09
150 89 1.10203e+10
200 89 1.4843e+10
250 89 1.86146e+10
300 89 2.23819e+10
350 89 2.61682e+10
400 89 2.99576e+10
450 89 3.35694e+10
500 89 3.74597e+10
550 89 4.12229e+10
600 89 4.50229e+10
650 89 4.88048e+10
700 89 5.25748e+10
750 89 5.64483e+10
800 89 6.02624e+10
850 89 6.41063e+10
900 89 6.7924e+10
950 89 7.17269e+10
1000 89 7.55574e+10
1 9 5.807e+07
50 9 3.67345e+09
100 9 7.41524e+09
150 9 1.12415e+10
200 9 1.49479e+10
250 9 1.86536e+10
300 9 2.24294e+10
350 9 2.61405e+10
400 9 2.99383e+10
450 9 3.35821e+10
500 9 3.7411e+10
550 9 4.11214e+10
600 9 4.50087e+10
650 9 4.86723e+10
700 9 5.25743e+10
750 9 5.63507e+10
800 9 6.01912e+10
850 9 6.40867e+10
900 9 6.78378e+10
950 9 7.16125e+10
1000 9 7.54591e+10
1 90 5.71647e+07
50 90 3.57941e+09
100 90 7.25255e+09
150 90 1.10381e+10
200 90 1.4847e+10
250 90 1.87328e+10
300 90 2.24037e+10
350 90 2.62264e+10
400 90 2.99766e+10
450 90 3.35794e+10
500 90 3.74424e+10
550 90 4.12409e+10
600 90 4.50525e+10
650 90 4.88094e+10
700 90 5.26363e+10
750 90 5.64731e+10
800 90 6.02443e+10
850 90 6.41445e+10
900 90 6.79597e+10
950 90 7.17394e+10
1000 90 7.55563e+10
1 91 8.63317e+07
50 91 3.61748e+09
100 91 7.30839e+09
150 91 1.10597e+10
200 91 1.4902e+10
250 91 1.87245e+10
300 91 2.24448e+10
350 91 2.62785e+10
400 91 2.99691e+10
450 91 3.3659e+10
500 91 3.74979e+10
550 91 4.12444e+10
600 91 4.50836e+10
650 91 4.87935e+10
700 91 5.26516e+10
750 91 5.64923e+10
800 91 6.02899e+10
850 91 6.42067e+10
900 91 6.79529e+10
950 91 7.17913e+10
1000 91 7.55692e+10
1 92 5.79938e+07
50 92 3.60589e+09
100 92 7.299e+09
150 92 1.10511e+10
200 92 1.4931e+10
250 92 1.87073e+10
300 92 2.24767e+10
350 92 2.62591e+10
400 92 2.99759e+10
450 92 3.36562e+10
500 92 3.75379e+10
550 92 4.13067e+10
600 92 4.50895e+10
650 92 4.88094e+10
700 92 5.26693e+10
750 92 5.65567e+10
800 92 6.02903e+10
850 92 6.41827e+10
900 92 6.79934e+10
950 92 7.18074e+10
1000 92 7.55621e+10
1 93 5.86812e+07
50 93 3.64094e+09
100 93 7.32218e+09
150 93 1.10789e+10
200 93 1.49569e+10
250 93 1.87878e+10
300 93 2.24885e+10
350 93 2.62872e+10
400 93 2.99589e+10
450 93 3.36681e+10
500 93 3.756e+10
550 93 4.12882e+10
600 93 4.51367e+10
650 93 4.88285e+10
700 93 5.26576e+10
750 93 5.65172e+10
800 93 6.02579e+10
850 93 6.41898e+10
900 93 6.80027e+10
950 93 7.17763e+10
1000 93 7.55622e+10
1 94 5.70839e+07
50 94 3.64246e+09
100 94 7.30137e+09
150 94 1.10907e+10
200 94 1.49881e+10
250 94 1.87707e+10
300 94 2.24837e+10
350 94 2.62895e+10
400 94 2.99623e+10
450 94 3.36611e+10
500 94 3.75578e+10
550 94 4.12764e+10
600 94 4.51457e+10
650 94 4.88414e+10
700 94 5.26812e+10
750 94 5.65268e+10
800 94 6.03099e+10
850 94 6.42557e+10
900 94 6.80207e+10
950 94 7.17741e+10
1000 94 7.55607e+10
1 95 5.93058e+07
50 95 3.64146e+09
100 95 7.35591e+09
150 95 1.11075e+10
200 95 1.50123e+10
250 95 1.88302e+10
300 95 2.25378e+10
350 95 2.63476e+10
400 95 3.00024e+10
450 95 3.37134e+10
500 95 3.76101e+10
550 95 4.13346e+10
600 95 4.51708e+10
650 95 4.88525e+10
700 95 5.27233e+10
750 95 5.65653e+10
800 95 6.0339e+10
850 95 6.42601e+10
900 95 6.80296e+10
950 95 7.18046e+10
1000 95 7.56127e+10
1 96 5.89102e+07
50 96 3.65549e+09
100 96 7.35538e+09
150 96 1.11482e+10
200 96 1.49907e+10
250 96 1.88296e+10
300 96 2.25594e+10
350 96 2.63676e+10
400 96 3.00158e+10
450 96 3.37446e+10
500 96 3.7607e+10
550 96 4.13838e+10
600 96 4.51646e+10
650 96 4.88735e+10
700 96 5.28183e+10
750 96 5.66151e+10
800 96 6.0384e+10
850 96 6.42595e+10
900 96 6.80745e+10
950 96 7.18598e+10
1000 96 7.56622e+10
1 97 5.90022e+07
50 97 3.65477e+09
100 97 7.38848e+09
150 97 1.11713e+10
200 97 1.49851e+10
250 97 1.88034e+10
300 97 2.25737e+10
350 97 2.64024e+10
400 97 2.9999e+10
450 97 3.37605e+10
500 97 3.762e+10
550 97 4.13576e+10
600 97 4.52346e+10
650 97 4.88704e+10
700 97 5.28213e+10
750 97 5.65992e+10
800 97 6.04153e+10
850 97 6.42879e+10
900 97 6.80706e+10
950 97 7.18589e+10
1000 97 7.56632e+10
1 98 7.76459e+07
50 98 3.68762e+09
100 98 7.40107e+09
150 98 1.12241e+10
200 98 1.5019e+10
250 98 1.88285e+10
300 98 2.2608e+10
350 98 2.64216e+10
400 98 3.00122e+10
450 98 3.37871e+10
500 98 3.766e+10
550 98 4.14239e+10
600 98 4.52304e+10
650 98 4.89226e+10
700 98 5.28445e+10
750 98 5.66231e+10
800 98 6.04374e+10
850 98 6.43358e+10
900 98 6.81165e+10
950 98 7.18726e+10
1000 98 7.57002e+10
1 99 9.914e+07
50 99 3.72185e+09
100 99 7.40118e+09
150 99 1.12438e+10
200 99 1.50738e+10
250 99 1.88505e+10
300 99 2.26275e+10
350 99 2.64347e+10
400 99 3.00229e+10
450 99 3.3817e+10
500 99 3.76903e+10
550 99 4.14481e+10
600 99 4.52684e+10
650 99 4.89412e+10
700 99 5.28597e+10
750 99 5.6655e+10
800 99 6.04767e+10
850 99 6.43636e+10
900 99 6.81376e+10
950 99 7.18973e+10
1000 99 7.57348e+10


==> figures/LBM_irregularity/LBM_300_300_300_10000_0_10_100_1000.txt <==
1 0 1.17354e+08
10 0 1.1438e+09
20 0 2.27262e+09
30 0 3.39982e+09
40 0 4.51666e+09
50 0 5.64157e+09
60 0 6.74252e+09
70 0 7.84946e+09
80 0 8.96905e+09
90 0 1.00915e+10
100 0 1.12127e+10
200 0 2.24753e+10
300 0 3.37251e+10
400 0 4.49805e+10
500 0 5.62356e+10
600 0 6.75027e+10
700 0 7.87889e+10
800 0 8.99882e+10
900 0 1.01279e+11
1000 0 1.12351e+11
2000 0 2.24993e+11
3000 0 3.37898e+11
4000 0 4.5019e+11
5000 0 5.62788e+11
6000 0 6.75108e+11
7000 0 7.8767e+11
8000 0 9.00344e+11
9000 0 1.01298e+12
10000 0 1.1256e+12
1 1 1.16032e+08
10 1 1.13701e+09
20 1 2.26793e+09
30 1 3.39424e+09
40 1 4.51178e+09
50 1 5.63664e+09
60 1 6.73508e+09
70 1 7.85702e+09
80 1 8.97668e+09
90 1 1.00978e+10
100 1 1.12178e+10
200 1 2.24823e+10
300 1 3.37331e+10
400 1 4.49876e+10
500 1 5.62426e+10
600 1 6.75071e+10
700 1 7.87959e+10
800 1 8.99843e+10
900 1 1.01269e+11
1000 1 1.12345e+11
2000 1 2.24999e+11
3000 1 3.37906e+11
4000 1 4.5018e+11
5000 1 5.62796e+11
6000 1 6.75109e+11
7000 1 7.87674e+11
8000 1 9.00334e+11
9000 1 1.01299e+12
10000 1 1.12561e+12
1 10 1.15756e+08
10 10 1.1294e+09
20 10 2.24932e+09
30 10 3.36421e+09
40 10 4.50516e+09
50 10 5.63842e+09
60 10 6.77825e+09
70 10 7.89919e+09
80 10 9.01997e+09
90 10 1.01359e+10
100 10 1.12562e+10
200 10 2.25287e+10
300 10 3.3784e+10
400 10 4.50376e+10
500 10 5.62925e+10
600 10 6.75588e+10
700 10 7.88361e+10
800 10 8.99987e+10
900 10 1.01179e+11
1000 10 1.12344e+11
2000 10 2.25049e+11
3000 10 3.3795e+11
4000 10 4.5022e+11
5000 10 5.62839e+11
6000 10 6.75154e+11
7000 10 7.87727e+11
8000 10 9.00382e+11
9000 10 1.01304e+12
10000 10 1.12566e+12
1 11 1.16007e+08
10 11 1.12381e+09
20 11 2.24065e+09
30 11 3.37057e+09
40 11 4.51404e+09
50 11 5.64631e+09
60 11 6.7875e+09
70 11 7.90746e+09
80 11 9.02806e+09
90 11 1.01428e+10
100 11 1.1264e+10
200 11 2.25357e+10
300 11 3.3791e+10
400 11 4.50454e+10
500 11 5.62998e+10
600 11 6.75684e+10
700 11 7.88437e+10
800 11 9.00062e+10
900 11 1.0117e+11
1000 11 1.12352e+11
2000 11 2.25057e+11
3000 11 3.37961e+11
4000 11 4.50231e+11
5000 11 5.62849e+11
6000 11 6.75165e+11
7000 11 7.87736e+11
8000 11 9.00396e+11
9000 11 1.01305e+12
10000 11 1.12567e+12
1 12 1.15053e+08
10 12 1.12472e+09
20 12 2.23472e+09
30 12 3.37538e+09
40 12 4.52047e+09
50 12 5.64995e+09
60 12 6.78997e+09
70 12 7.91005e+09
80 12 9.03001e+09
90 12 1.01452e+10
100 12 1.12648e+10
200 12 2.25393e+10
300 12 3.37957e+10
400 12 4.50499e+10
500 12 5.63043e+10
600 12 6.75719e+10
700 12 7.88459e+10
800 12 9.00085e+10
900 12 1.01172e+11
1000 12 1.12358e+11
2000 12 2.25061e+11
3000 12 3.37962e+11
4000 12 4.50236e+11
5000 12 5.62851e+11
6000 12 6.75166e+11
7000 12 7.8774e+11
8000 12 9.00399e+11
9000 12 1.01305e+12
10000 12 1.12567e+12
1 13 1.13381e+08
10 13 1.12579e+09
20 13 2.24345e+09
30 13 3.38462e+09
40 13 4.52735e+09
50 13 5.65693e+09
60 13 6.79695e+09
70 13 7.91698e+09
80 13 9.03647e+09
90 13 1.01507e+10
100 13 1.12707e+10
200 13 2.25448e+10
300 13 3.3802e+10
400 13 4.50562e+10
500 13 5.63113e+10
600 13 6.75791e+10
700 13 7.88521e+10
800 13 9.00146e+10
900 13 1.01178e+11
1000 13 1.12365e+11
2000 13 2.25068e+11
3000 13 3.3797e+11
4000 13 4.50241e+11
5000 13 5.62858e+11
6000 13 6.75174e+11
7000 13 7.87747e+11
8000 13 9.00407e+11
9000 13 1.01306e+12
10000 13 1.12568e+12
1 14 1.152e+08
10 14 1.12885e+09
20 14 2.24912e+09
30 14 3.3924e+09
40 14 4.53433e+09
50 14 5.67287e+09
60 14 6.80143e+09
70 14 7.92117e+09
80 14 9.04005e+09
90 14 1.01546e+10
100 14 1.1275e+10
200 14 2.25479e+10
300 14 3.38071e+10
400 14 4.50614e+10
500 14 5.63162e+10
600 14 6.75844e+10
700 14 7.8856e+10
800 14 9.00189e+10
900 14 1.01182e+11
1000 14 1.12371e+11
2000 14 2.25076e+11
3000 14 3.37973e+11
4000 14 4.50248e+11
5000 14 5.62861e+11
6000 14 6.75178e+11
7000 14 7.87753e+11
8000 14 9.00411e+11
9000 14 1.01306e+12
10000 14 1.12568e+12
1 15 1.15323e+08
10 15 1.13348e+09
20 15 2.25726e+09
30 15 3.40039e+09
40 15 4.54193e+09
50 15 5.67928e+09
60 15 6.80672e+09
70 15 7.9284e+09
80 15 9.04619e+09
90 15 1.01649e+10
100 15 1.12814e+10
200 15 2.25543e+10
300 15 3.38135e+10
400 15 4.50681e+10
500 15 5.63224e+10
600 15 6.75901e+10
700 15 7.8862e+10
800 15 9.00243e+10
900 15 1.01188e+11
1000 15 1.12378e+11
2000 15 2.25086e+11
3000 15 3.37981e+11
4000 15 4.50254e+11
5000 15 5.62869e+11
6000 15 6.75185e+11
7000 15 7.87759e+11
8000 15 9.00418e+11
9000 15 1.01307e+12
10000 15 1.12569e+12
1 16 1.16073e+08
10 16 1.13475e+09
20 16 2.2643e+09
30 16 3.4073e+09
40 16 4.54831e+09
50 16 5.68756e+09
60 16 6.81096e+09
70 16 7.93233e+09
80 16 9.04955e+09
90 16 1.0169e+10
100 16 1.12947e+10
200 16 2.25606e+10
300 16 3.38189e+10
400 16 4.50737e+10
500 16 5.63282e+10
600 16 6.75956e+10
700 16 7.88661e+10
800 16 9.00288e+10
900 16 1.01191e+11
1000 16 1.12386e+11
2000 16 2.25087e+11
3000 16 3.37985e+11
4000 16 4.50261e+11
5000 16 5.62874e+11
6000 16 6.7519e+11
7000 16 7.87766e+11
8000 16 9.00424e+11
9000 16 1.01308e+12
10000 16 1.12569e+12
1 17 1.15687e+08
10 17 1.13828e+09
20 17 2.26907e+09
30 17 3.41582e+09
40 17 4.55456e+09
50 17 5.69405e+09
60 17 6.81654e+09
70 17 7.93834e+09
80 17 9.055e+09
90 17 1.01737e+10
100 17 1.13012e+10
200 17 2.25651e+10
300 17 3.38243e+10
400 17 4.5079e+10
500 17 5.63334e+10
600 17 6.76016e+10
700 17 7.88709e+10
800 17 9.0034e+10
900 17 1.01196e+11
1000 17 1.12391e+11
2000 17 2.25094e+11
3000 17 3.37992e+11
4000 17 4.50267e+11
5000 17 5.62881e+11
6000 17 6.75198e+11
7000 17 7.87773e+11
8000 17 9.0043e+11
9000 17 1.01308e+12
10000 17 1.1257e+12
1 18 1.14809e+08
10 18 1.14112e+09
20 18 2.27801e+09
30 18 3.42457e+09
40 18 4.56133e+09
50 18 5.70126e+09
60 18 6.82167e+09
70 18 7.94285e+09
80 18 9.05988e+09
90 18 1.01777e+10
100 18 1.13054e+10
200 18 2.25719e+10
300 18 3.38308e+10
400 18 4.50855e+10
500 18 5.63404e+10
600 18 6.76086e+10
700 18 7.88759e+10
800 18 9.00389e+10
900 18 1.01201e+11
1000 18 1.12399e+11
2000 18 2.25101e+11
3000 18 3.37997e+11
4000 18 4.50274e+11
5000 18 5.62887e+11
6000 18 6.75204e+11
7000 18 7.87782e+11
8000 18 9.00436e+11
9000 18 1.01309e+12
10000 18 1.12571e+12
1 19 1.17411e+08
10 19 1.14598e+09
20 19 2.28468e+09
30 19 3.43314e+09
40 19 4.56737e+09
50 19 5.70796e+09
60 19 6.82808e+09
70 19 7.94923e+09
80 19 9.06465e+09
90 19 1.01836e+10
100 19 1.13116e+10
200 19 2.25778e+10
300 19 3.38368e+10
400 19 4.50923e+10
500 19 5.63469e+10
600 19 6.76152e+10
700 19 7.88818e+10
800 19 9.0045e+10
900 19 1.01207e+11
1000 19 1.12406e+11
2000 19 2.25108e+11
3000 19 3.38005e+11
4000 19 4.50281e+11
5000 19 5.62896e+11
6000 19 6.75213e+11
7000 19 7.8779e+11
8000 19 9.00446e+11
9000 19 1.0131e+12
10000 19 1.12572e+12
1 2 1.16628e+08
10 2 1.12765e+09
20 2 2.26057e+09
30 2 3.38785e+09
40 2 4.50573e+09
50 2 5.63013e+09
60 2 6.72876e+09
70 2 7.85955e+09
80 2 8.97921e+09
90 2 1.01003e+10
100 2 1.12209e+10
200 2 2.24861e+10
300 2 3.37379e+10
400 2 4.49925e+10
500 2 5.62467e+10
600 2 6.75103e+10
700 2 7.87984e+10
800 2 8.99872e+10
900 2 1.01261e+11
1000 2 1.12339e+11
2000 2 2.25004e+11
3000 2 3.37908e+11
4000 2 4.50175e+11
5000 2 5.62798e+11
6000 2 6.75111e+11
7000 2 7.87679e+11
8000 2 9.00335e+11
9000 2 1.01299e+12
10000 2 1.12561e+12
1 20 1.18135e+08
10 20 1.14793e+09
20 20 2.28699e+09
30 20 3.43526e+09
40 20 4.5679e+09
50 20 5.70665e+09
60 20 6.82771e+09
70 20 7.94892e+09
80 20 9.06477e+09
90 20 1.01834e+10
100 20 1.13116e+10
200 20 2.25789e+10
300 20 3.38376e+10
400 20 4.50929e+10
500 20 5.63473e+10
600 20 6.76152e+10
700 20 7.88818e+10
800 20 9.00447e+10
900 20 1.01206e+11
1000 20 1.12405e+11
2000 20 2.25106e+11
3000 20 3.38002e+11
4000 20 4.50277e+11
5000 20 5.62891e+11
6000 20 6.75208e+11
7000 20 7.87784e+11
8000 20 9.00439e+11
9000 20 1.01309e+12
10000 20 1.12571e+12
1 21 1.16753e+08
10 21 1.14554e+09
20 21 2.29026e+09
30 21 3.44008e+09
40 21 4.57192e+09
50 21 5.70231e+09
60 21 6.82342e+09
70 21 7.9446e+09
80 21 9.05999e+09
90 21 1.01835e+10
100 21 1.13108e+10
200 21 2.25821e+10
300 21 3.38413e+10
400 21 4.5096e+10
500 21 5.63503e+10
600 21 6.76187e+10
700 21 7.88845e+10
800 21 9.00479e+10
900 21 1.01209e+11
1000 21 1.1241e+11
2000 21 2.25112e+11
3000 21 3.38006e+11
4000 21 4.50284e+11
5000 21 5.62894e+11
6000 21 6.7521e+11
7000 21 7.87789e+11
8000 21 9.00443e+11
9000 21 1.0131e+12
10000 21 1.12571e+12
1 22 1.1719e+08
10 22 1.14681e+09
20 22 2.29315e+09
30 22 3.44104e+09
40 22 4.57303e+09
50 22 5.69705e+09
60 22 6.81766e+09
70 22 7.9389e+09
80 22 9.05394e+09
90 22 1.01784e+10
100 22 1.13052e+10
200 22 2.25838e+10
300 22 3.38426e+10
400 22 4.50977e+10
500 22 5.63525e+10
600 22 6.76211e+10
700 22 7.88873e+10
800 22 9.00505e+10
900 22 1.01212e+11
1000 22 1.12413e+11
2000 22 2.25117e+11
3000 22 3.38012e+11
4000 22 4.50287e+11
5000 22 5.629e+11
6000 22 6.75217e+11
7000 22 7.87793e+11
8000 22 9.00447e+11
9000 22 1.0131e+12
10000 22 1.12572e+12
1 23 1.18068e+08
10 23 1.15097e+09
20 23 2.296e+09
30 23 3.44391e+09
40 23 4.5757e+09
50 23 5.6997e+09
60 23 6.81372e+09
70 23 7.93297e+09
80 23 9.0475e+09
90 23 1.01732e+10
100 23 1.12987e+10
200 23 2.25866e+10
300 23 3.38451e+10
400 23 4.51003e+10
500 23 5.63549e+10
600 23 6.76237e+10
700 23 7.88896e+10
800 23 9.00528e+10
900 23 1.01214e+11
1000 23 1.12415e+11
2000 23 2.25123e+11
3000 23 3.38015e+11
4000 23 4.50293e+11
5000 23 5.62903e+11
6000 23 6.7522e+11
7000 23 7.87799e+11
8000 23 9.00454e+11
9000 23 1.01311e+12
10000 23 1.12572e+12
1 24 1.18157e+08
10 24 1.15262e+09
20 24 2.29809e+09
30 24 3.44512e+09
40 24 4.57698e+09
50 24 5.70079e+09
60 24 6.81512e+09
70 24 7.93011e+09
80 24 9.04141e+09
90 24 1.01681e+10
100 24 1.12937e+10
200 24 2.25881e+10
300 24 3.38466e+10
400 24 4.51017e+10
500 24 5.63566e+10
600 24 6.76253e+10
700 24 7.88914e+10
800 24 9.00547e+10
900 24 1.01216e+11
1000 24 1.12417e+11
2000 24 2.25126e+11
3000 24 3.38021e+11
4000 24 4.50296e+11
5000 24 5.62908e+11
6000 24 6.75226e+11
7000 24 7.87802e+11
8000 24 9.00456e+11
9000 24 1.01311e+12
10000 24 1.12573e+12
1 25 1.1835e+08
10 25 1.15377e+09
20 25 2.29976e+09
30 25 3.44607e+09
40 25 4.578e+09
50 25 5.70199e+09
60 25 6.81613e+09
70 25 7.93116e+09
80 25 9.03945e+09
90 25 1.01609e+10
100 25 1.1293e+10
200 25 2.25892e+10
300 25 3.38477e+10
400 25 4.51029e+10
500 25 5.63578e+10
600 25 6.76265e+10
700 25 7.88926e+10
800 25 9.00559e+10
900 25 1.01217e+11
1000 25 1.12418e+11
2000 25 2.25132e+11
3000 25 3.38025e+11
4000 25 4.50303e+11
5000 25 5.62912e+11
6000 25 6.75231e+11
7000 25 7.8781e+11
8000 25 9.00462e+11
9000 25 1.01312e+12
10000 25 1.12573e+12
1 26 1.09165e+08
10 26 1.14778e+09
20 26 2.29288e+09
30 26 3.44056e+09
40 26 4.57253e+09
50 26 5.69592e+09
60 26 6.81027e+09
70 26 7.92512e+09
80 26 9.04289e+09
90 26 1.01655e+10
100 26 1.12999e+10
200 26 2.25834e+10
300 26 3.38419e+10
400 26 4.50969e+10
500 26 5.63517e+10
600 26 6.76203e+10
700 26 7.88862e+10
800 26 9.00495e+10
900 26 1.0121e+11
1000 26 1.12411e+11
2000 26 2.25137e+11
3000 26 3.38031e+11
4000 26 4.50307e+11
5000 26 5.62918e+11
6000 26 6.75237e+11
7000 26 7.87814e+11
8000 26 9.00465e+11
9000 26 1.01312e+12
10000 26 1.12574e+12
1 27 1.13912e+08
10 27 1.14425e+09
20 27 2.29252e+09
30 27 3.43437e+09
40 27 4.5628e+09
50 27 5.68715e+09
60 27 6.8012e+09
70 27 7.91965e+09
80 27 9.04727e+09
90 27 1.01681e+10
100 27 1.13043e+10
200 27 2.25735e+10
300 27 3.38319e+10
400 27 4.50868e+10
500 27 5.63415e+10
600 27 6.761e+10
700 27 7.88764e+10
800 27 9.00394e+10
900 27 1.01201e+11
1000 27 1.12401e+11
2000 27 2.25142e+11
3000 27 3.38034e+11
4000 27 4.50312e+11
5000 27 5.62921e+11
6000 27 6.7524e+11
7000 27 7.87819e+11
8000 27 9.0047e+11
9000 27 1.01313e+12
10000 27 1.12574e+12
1 28 1.15665e+08
10 28 1.15016e+09
20 28 2.29695e+09
30 28 3.43726e+09
40 28 4.55806e+09
50 28 5.68114e+09
60 28 6.80392e+09
70 28 7.92439e+09
80 28 9.05357e+09
90 28 1.01699e+10
100 28 1.1307e+10
200 28 2.25679e+10
300 28 3.38259e+10
400 28 4.50816e+10
500 28 5.63354e+10
600 28 6.76062e+10
700 28 7.88667e+10
800 28 9.00295e+10
900 28 1.01191e+11
1000 28 1.124e+11
2000 28 2.25146e+11
3000 28 3.3804e+11
4000 28 4.50316e+11
5000 28 5.62925e+11
6000 28 6.75246e+11
7000 28 7.87822e+11
8000 28 9.00474e+11
9000 28 1.01313e+12
10000 28 1.12574e+12
1 29 1.16486e+08
10 29 1.1541e+09
20 29 2.29795e+09
30 29 3.4389e+09
40 29 4.55802e+09
50 29 5.68238e+09
60 29 6.80769e+09
70 29 7.92799e+09
80 29 9.05768e+09
90 29 1.01712e+10
100 29 1.13085e+10
200 29 2.25719e+10
300 29 3.3829e+10
400 29 4.5085e+10
500 29 5.63385e+10
600 29 6.76103e+10
700 29 7.88616e+10
800 29 9.00246e+10
900 29 1.01186e+11
1000 29 1.12409e+11
2000 29 2.25154e+11
3000 29 3.38045e+11
4000 29 4.50323e+11
5000 29 5.6293e+11
6000 29 6.75251e+11
7000 29 7.8783e+11
8000 29 9.00482e+11
9000 29 1.01314e+12
10000 29 1.12575e+12
1 3 1.16744e+08
10 3 1.12958e+09
20 3 2.25368e+09
30 3 3.37988e+09
40 3 4.49858e+09
50 3 5.62119e+09
60 3 6.73154e+09
70 3 7.86784e+09
80 3 8.98752e+09
90 3 1.01076e+10
100 3 1.12292e+10
200 3 2.24947e+10
300 3 3.37466e+10
400 3 4.50001e+10
500 3 5.62552e+10
600 3 6.75201e+10
700 3 7.88061e+10
800 3 8.99907e+10
900 3 1.0125e+11
1000 3 1.1233e+11
2000 3 2.25011e+11
3000 3 3.37917e+11
4000 3 4.50183e+11
5000 3 5.62806e+11
6000 3 6.75121e+11
7000 3 7.87687e+11
8000 3 9.00346e+11
9000 3 1.013e+12
10000 3 1.12562e+12
1 30 1.17867e+08
10 30 1.15753e+09
20 30 2.3011e+09
30 30 3.4385e+09
40 30 4.56001e+09
50 30 5.68506e+09
60 30 6.80941e+09
70 30 7.93005e+09
80 30 9.06071e+09
90 30 1.01734e+10
100 30 1.1309e+10
200 30 2.25744e+10
300 30 3.38311e+10
400 30 4.50867e+10
500 30 5.63409e+10
600 30 6.76116e+10
700 30 7.88554e+10
800 30 9.00185e+10
900 30 1.0118e+11
1000 30 1.12408e+11
2000 30 2.25155e+11
3000 30 3.38047e+11
4000 30 4.50325e+11
5000 30 5.62933e+11
6000 30 6.75255e+11
7000 30 7.87833e+11
8000 30 9.00485e+11
9000 30 1.01314e+12
10000 30 1.12576e+12
1 31 1.17057e+08
10 31 1.156e+09
20 31 2.3026e+09
30 31 3.4391e+09
40 31 4.56076e+09
50 31 5.68612e+09
60 31 6.81013e+09
70 31 7.93098e+09
80 31 9.06161e+09
90 31 1.01779e+10
100 31 1.13115e+10
200 31 2.25771e+10
300 31 3.38327e+10
400 31 4.50886e+10
500 31 5.63424e+10
600 31 6.76135e+10
700 31 7.8849e+10
800 31 9.00121e+10
900 31 1.01174e+11
1000 31 1.12415e+11
2000 31 2.25163e+11
3000 31 3.3805e+11
4000 31 4.50334e+11
5000 31 5.62937e+11
6000 31 6.7526e+11
7000 31 7.87842e+11
8000 31 9.00496e+11
9000 31 1.01315e+12
10000 31 1.12576e+12
1 32 1.17289e+08
10 32 1.15834e+09
20 32 2.30277e+09
30 32 3.43402e+09
40 32 4.55575e+09
50 32 5.6808e+09
60 32 6.80486e+09
70 32 7.925e+09
80 32 9.05585e+09
90 32 1.01833e+10
100 32 1.13177e+10
200 32 2.25785e+10
300 32 3.38352e+10
400 32 4.50907e+10
500 32 5.63437e+10
600 32 6.76152e+10
700 32 7.88415e+10
800 32 9.00048e+10
900 32 1.01167e+11
1000 32 1.12417e+11
2000 32 2.25164e+11
3000 32 3.38052e+11
4000 32 4.50333e+11
5000 32 5.62937e+11
6000 32 6.75257e+11
7000 32 7.8784e+11
8000 32 9.00493e+11
9000 32 1.01315e+12
10000 32 1.12576e+12
1 33 1.18045e+08
10 33 1.15955e+09
20 33 2.30344e+09
30 33 3.43363e+09
40 33 4.54783e+09
50 33 5.67229e+09
60 33 6.79721e+09
70 33 7.91707e+09
80 33 9.04985e+09
90 33 1.0187e+10
100 33 1.13184e+10
200 33 2.25801e+10
300 33 3.38363e+10
400 33 4.50919e+10
500 33 5.63451e+10
600 33 6.76164e+10
700 33 7.88343e+10
800 33 8.99973e+10
900 33 1.01159e+11
1000 33 1.12423e+11
2000 33 2.2517e+11
3000 33 3.38054e+11
4000 33 4.50341e+11
5000 33 5.6294e+11
6000 33 6.7526e+11
7000 33 7.87849e+11
8000 33 9.00503e+11
9000 33 1.01316e+12
10000 33 1.12577e+12
1 34 1.12994e+08
10 34 1.15282e+09
20 34 2.2976e+09
30 34 3.42752e+09
40 34 4.54115e+09
50 34 5.66525e+09
60 34 6.7912e+09
70 34 7.92046e+09
80 34 9.05239e+09
90 34 1.01905e+10
100 34 1.13183e+10
200 34 2.25828e+10
300 34 3.38412e+10
400 34 4.50968e+10
500 34 5.63505e+10
600 34 6.76207e+10
700 34 7.88264e+10
800 34 8.99896e+10
900 34 1.01153e+11
1000 34 1.12427e+11
2000 34 2.25173e+11
3000 34 3.38058e+11
4000 34 4.50344e+11
5000 34 5.62945e+11
6000 34 6.75266e+11
7000 34 7.87852e+11
8000 34 9.00506e+11
9000 34 1.01316e+12
10000 34 1.12578e+12
1 35 1.15265e+08
10 35 1.15042e+09
20 35 2.28702e+09
30 35 3.41786e+09
40 35 4.539e+09
50 35 5.66528e+09
60 35 6.79155e+09
70 35 7.92291e+09
80 35 9.0541e+09
90 35 1.02037e+10
100 35 1.1326e+10
200 35 2.2585e+10
300 35 3.38431e+10
400 35 4.5099e+10
500 35 5.63526e+10
600 35 6.76228e+10
700 35 7.88184e+10
800 35 8.99813e+10
900 35 1.01144e+11
1000 35 1.12435e+11
2000 35 2.25182e+11
3000 35 3.3806e+11
4000 35 4.50352e+11
5000 35 5.62947e+11
6000 35 6.75268e+11
7000 35 7.87859e+11
8000 35 9.00514e+11
9000 35 1.01317e+12
10000 35 1.12578e+12
1 36 1.1682e+08
10 36 1.15272e+09
20 36 2.28872e+09
30 36 3.41947e+09
40 36 4.54303e+09
50 36 5.66807e+09
60 36 6.79507e+09
70 36 7.92832e+09
80 36 9.0582e+09
90 36 1.0206e+10
100 36 1.13283e+10
200 36 2.25881e+10
300 36 3.38461e+10
400 36 4.51017e+10
500 36 5.63552e+10
600 36 6.76255e+10
700 36 7.88096e+10
800 36 8.99725e+10
900 36 1.01136e+11
1000 36 1.12437e+11
2000 36 2.25184e+11
3000 36 3.38063e+11
4000 36 4.50354e+11
5000 36 5.6295e+11
6000 36 6.75271e+11
7000 36 7.87862e+11
8000 36 9.00515e+11
9000 36 1.01317e+12
10000 36 1.12579e+12
1 37 1.15713e+08
10 37 1.15724e+09
20 37 2.29584e+09
30 37 3.42625e+09
40 37 4.55178e+09
50 37 5.67579e+09
60 37 6.80266e+09
70 37 7.9345e+09
80 37 9.06475e+09
90 37 1.02107e+10
100 37 1.13336e+10
200 37 2.25934e+10
300 37 3.38515e+10
400 37 4.51071e+10
500 37 5.63604e+10
600 37 6.76307e+10
700 37 7.88024e+10
800 37 8.99651e+10
900 37 1.01129e+11
1000 37 1.12449e+11
2000 37 2.25195e+11
3000 37 3.38068e+11
4000 37 4.50364e+11
5000 37 5.62955e+11
6000 37 6.75275e+11
7000 37 7.87871e+11
8000 37 9.00525e+11
9000 37 1.01318e+12
10000 37 1.12579e+12
1 38 1.17578e+08
10 38 1.15863e+09
20 38 2.29819e+09
30 38 3.42755e+09
40 38 4.55539e+09
50 38 5.67744e+09
60 38 6.80461e+09
70 38 7.93563e+09
80 38 9.06595e+09
90 38 1.02118e+10
100 38 1.13348e+10
200 38 2.25946e+10
300 38 3.38528e+10
400 38 4.51085e+10
500 38 5.63619e+10
600 38 6.76323e+10
700 38 7.87919e+10
800 38 8.99543e+10
900 38 1.01119e+11
1000 38 1.1245e+11
2000 38 2.25197e+11
3000 38 3.38071e+11
4000 38 4.50367e+11
5000 38 5.62958e+11
6000 38 6.75279e+11
7000 38 7.87876e+11
8000 38 9.0053e+11
9000 38 1.01319e+12
10000 38 1.1258e+12
1 39 1.18461e+08
10 39 1.15585e+09
20 39 2.29378e+09
30 39 3.42741e+09
40 39 4.55709e+09
50 39 5.68024e+09
60 39 6.80625e+09
70 39 7.93701e+09
80 39 9.06693e+09
90 39 1.02136e+10
100 39 1.13345e+10
200 39 2.25896e+10
300 39 3.38478e+10
400 39 4.51035e+10
500 39 5.6357e+10
600 39 6.76274e+10
700 39 7.87845e+10
800 39 8.9947e+10
900 39 1.01125e+11
1000 39 1.12458e+11
2000 39 2.25204e+11
3000 39 3.38067e+11
4000 39 4.50375e+11
5000 39 5.62955e+11
6000 39 6.75276e+11
7000 39 7.87884e+11
8000 39 9.00539e+11
9000 39 1.0132e+12
10000 39 1.12581e+12
1 4 1.16755e+08
10 4 1.13252e+09
20 4 2.2556e+09
30 4 3.37093e+09
40 4 4.49075e+09
50 4 5.60456e+09
60 4 6.74346e+09
70 4 7.86966e+09
80 4 8.98915e+09
90 4 1.01092e+10
100 4 1.12308e+10
200 4 2.2497e+10
300 4 3.37501e+10
400 4 4.50033e+10
500 4 5.62581e+10
600 4 6.75243e+10
700 4 7.88075e+10
800 4 8.99936e+10
900 4 1.01244e+11
1000 4 1.12325e+11
2000 4 2.25015e+11
3000 4 3.37919e+11
4000 4 4.50187e+11
5000 4 5.62809e+11
6000 4 6.75127e+11
7000 4 7.87691e+11
8000 4 9.00349e+11
9000 4 1.013e+12
10000 4 1.12562e+12
1 40 1.17511e+08
10 40 1.15178e+09
20 40 2.28996e+09
30 40 3.42736e+09
40 40 4.55785e+09
50 40 5.68144e+09
60 40 6.80752e+09
70 40 7.9373e+09
80 40 9.06499e+09
90 40 1.02131e+10
100 40 1.13312e+10
200 40 2.25852e+10
300 40 3.38434e+10
400 40 4.5099e+10
500 40 5.63526e+10
600 40 6.7623e+10
700 40 7.8779e+10
800 40 8.99413e+10
900 40 1.01125e+11
1000 40 1.12459e+11
2000 40 2.25205e+11
3000 40 3.38062e+11
4000 40 4.50375e+11
5000 40 5.62949e+11
6000 40 6.7527e+11
7000 40 7.87883e+11
8000 40 9.00538e+11
9000 40 1.0132e+12
10000 40 1.12581e+12
1 41 1.16744e+08
10 41 1.14537e+09
20 41 2.28419e+09
30 41 3.42123e+09
40 41 4.55195e+09
50 41 5.68433e+09
60 41 6.81012e+09
70 41 7.94184e+09
80 41 9.06743e+09
90 41 1.02087e+10
100 41 1.13266e+10
200 41 2.25778e+10
300 41 3.38362e+10
400 41 4.50918e+10
500 41 5.63453e+10
600 41 6.76156e+10
700 41 7.87723e+10
800 41 8.99358e+10
900 41 1.01127e+11
1000 41 1.12461e+11
2000 41 2.25206e+11
3000 41 3.38055e+11
4000 41 4.50377e+11
5000 41 5.62942e+11
6000 41 6.75262e+11
7000 41 7.87885e+11
8000 41 9.00539e+11
9000 41 1.0132e+12
10000 41 1.12581e+12
1 42 1.15873e+08
10 42 1.14305e+09
20 42 2.28256e+09
30 42 3.42182e+09
40 42 4.55734e+09
50 42 5.68867e+09
60 42 6.8141e+09
70 42 7.94374e+09
80 42 9.07144e+09
90 42 1.02029e+10
100 42 1.13206e+10
200 42 2.25671e+10
300 42 3.38262e+10
400 42 4.50816e+10
500 42 5.63363e+10
600 42 6.76052e+10
700 42 7.87634e+10
800 42 8.99284e+10
900 42 1.01136e+11
1000 42 1.1247e+11
2000 42 2.25214e+11
3000 42 3.38044e+11
4000 42 4.50383e+11
5000 42 5.62931e+11
6000 42 6.75265e+11
7000 42 7.87891e+11
8000 42 9.00546e+11
9000 42 1.0132e+12
10000 42 1.12581e+12
1 43 1.1663e+08
10 43 1.14391e+09
20 43 2.28466e+09
30 43 3.42443e+09
40 43 4.55949e+09
50 43 5.68982e+09
60 43 6.81644e+09
70 43 7.94646e+09
80 43 9.07373e+09
90 43 1.01973e+10
100 43 1.13151e+10
200 43 2.25596e+10
300 43 3.38186e+10
400 43 4.50738e+10
500 43 5.63287e+10
600 43 6.75975e+10
700 43 7.8756e+10
800 43 8.99217e+10
900 43 1.01137e+11
1000 43 1.12471e+11
2000 43 2.25216e+11
3000 43 3.38037e+11
4000 43 4.50384e+11
5000 43 5.62924e+11
6000 43 6.75266e+11
7000 43 7.87892e+11
8000 43 9.00547e+11
9000 43 1.0132e+12
10000 43 1.12581e+12
1 44 1.16701e+08
10 44 1.14924e+09
20 44 2.28807e+09
30 44 3.42743e+09
40 44 4.56229e+09
50 44 5.69263e+09
60 44 6.81887e+09
70 44 7.94858e+09
80 44 9.07673e+09
90 44 1.01925e+10
100 44 1.13003e+10
200 44 2.25491e+10
300 44 3.38088e+10
400 44 4.50638e+10
500 44 5.63193e+10
600 44 6.75869e+10
700 44 7.87475e+10
800 44 8.99137e+10
900 44 1.01148e+11
1000 44 1.1248e+11
2000 44 2.25224e+11
3000 44 3.38027e+11
4000 44 4.50393e+11
5000 44 5.62915e+11
6000 44 6.75275e+11
7000 44 7.87901e+11
8000 44 9.00556e+11
9000 44 1.01321e+12
10000 44 1.12582e+12
1 45 1.16005e+08
10 45 1.1532e+09
20 45 2.29318e+09
30 45 3.43114e+09
40 45 4.56612e+09
50 45 5.69715e+09
60 45 6.82262e+09
70 45 7.95592e+09
80 45 9.08042e+09
90 45 1.01964e+10
100 45 1.13028e+10
200 45 2.25411e+10
300 45 3.38009e+10
400 45 4.50556e+10
500 45 5.631e+10
600 45 6.75789e+10
700 45 7.87395e+10
800 45 8.99055e+10
900 45 1.01151e+11
1000 45 1.12485e+11
2000 45 2.25228e+11
3000 45 3.38019e+11
4000 45 4.50396e+11
5000 45 5.62906e+11
6000 45 6.75276e+11
7000 45 7.87903e+11
8000 45 9.00558e+11
9000 45 1.01321e+12
10000 45 1.12582e+12
1 46 1.17174e+08
10 46 1.15471e+09
20 46 2.29415e+09
30 46 3.43207e+09
40 46 4.56706e+09
50 46 5.69783e+09
60 46 6.82361e+09
70 46 7.9569e+09
80 46 9.08154e+09
90 46 1.01976e+10
100 46 1.1304e+10
200 46 2.253e+10
300 46 3.379e+10
400 46 4.50447e+10
500 46 5.62993e+10
600 46 6.75672e+10
700 46 7.873e+10
800 46 8.99102e+10
900 46 1.0116e+11
1000 46 1.12492e+11
2000 46 2.25235e+11
3000 46 3.38009e+11
4000 46 4.50404e+11
5000 46 5.62897e+11
6000 46 6.75283e+11
7000 46 7.87911e+11
8000 46 9.00566e+11
9000 46 1.01322e+12
10000 46 1.12582e+12
1 47 1.15032e+08
10 47 1.14897e+09
20 47 2.28841e+09
30 47 3.42686e+09
40 47 4.56191e+09
50 47 5.693e+09
60 47 6.81829e+09
70 47 7.95167e+09
80 47 9.07622e+09
90 47 1.01919e+10
100 47 1.12981e+10
200 47 2.25202e+10
300 47 3.37803e+10
400 47 4.50349e+10
500 47 5.62896e+10
600 47 6.75574e+10
700 47 7.872e+10
800 47 8.99159e+10
900 47 1.01166e+11
1000 47 1.12499e+11
2000 47 2.2524e+11
3000 47 3.37999e+11
4000 47 4.50409e+11
5000 47 5.62887e+11
6000 47 6.75287e+11
7000 47 7.87916e+11
8000 47 9.00571e+11
9000 47 1.01323e+12
10000 47 1.12581e+12
1 48 1.16434e+08
10 48 1.13854e+09
20 48 2.28065e+09
30 48 3.41618e+09
40 48 4.55276e+09
50 48 5.68373e+09
60 48 6.80939e+09
70 48 7.93902e+09
80 48 9.0674e+09
90 48 1.01839e+10
100 48 1.129e+10
200 48 2.25113e+10
300 48 3.37718e+10
400 48 4.5026e+10
500 48 5.62808e+10
600 48 6.75496e+10
700 48 7.87124e+10
800 48 8.99201e+10
900 48 1.01173e+11
1000 48 1.12506e+11
2000 48 2.25245e+11
3000 48 3.3799e+11
4000 48 4.50413e+11
5000 48 5.62877e+11
6000 48 6.7529e+11
7000 48 7.8792e+11
8000 48 9.00575e+11
9000 48 1.01323e+12
10000 48 1.1258e+12
1 49 1.06172e+08
10 49 1.14372e+09
20 49 2.29017e+09
30 49 3.42367e+09
40 49 4.54913e+09
50 49 5.67197e+09
60 49 6.79865e+09
70 49 7.92869e+09
80 49 9.05599e+09
90 49 1.01762e+10
100 49 1.12937e+10
200 49 2.24988e+10
300 49 3.37582e+10
400 49 4.50125e+10
500 49 5.62678e+10
600 49 6.75358e+10
700 49 7.87002e+10
800 49 8.99285e+10
900 49 1.01182e+11
1000 49 1.12514e+11
2000 49 2.25253e+11
3000 49 3.37977e+11
4000 49 4.50422e+11
5000 49 5.62865e+11
6000 49 6.75298e+11
7000 49 7.87929e+11
8000 49 9.00583e+11
9000 49 1.01324e+12
10000 49 1.12579e+12
1 5 1.16378e+08
10 5 1.13867e+09
20 5 2.25888e+09
30 5 3.37225e+09
40 5 4.47698e+09
50 5 5.61462e+09
60 5 6.75052e+09
70 5 7.87756e+09
80 5 8.99888e+09
90 5 1.01175e+10
100 5 1.12463e+10
200 5 2.25076e+10
300 5 3.3759e+10
400 5 4.50114e+10
500 5 5.62666e+10
600 5 6.75331e+10
700 5 7.8816e+10
800 5 8.99959e+10
900 5 1.01231e+11
1000 5 1.12319e+11
2000 5 2.25022e+11
3000 5 3.37927e+11
4000 5 4.50193e+11
5000 5 5.62816e+11
6000 5 6.75135e+11
7000 5 7.87696e+11
8000 5 9.00354e+11
9000 5 1.01301e+12
10000 5 1.12562e+12
1 50 1.13433e+08
10 50 1.14912e+09
20 50 2.29419e+09
30 50 3.42558e+09
40 50 4.55111e+09
50 50 5.67297e+09
60 50 6.79329e+09
70 50 7.9231e+09
80 50 9.04978e+09
90 50 1.017e+10
100 50 1.12951e+10
200 50 2.24925e+10
300 50 3.37516e+10
400 50 4.50055e+10
500 50 5.62606e+10
600 50 6.75272e+10
700 50 7.86945e+10
800 50 8.99311e+10
900 50 1.0119e+11
1000 50 1.12521e+11
2000 50 2.25255e+11
3000 50 3.37969e+11
4000 50 4.50424e+11
5000 50 5.62856e+11
6000 50 6.75299e+11
7000 50 7.87929e+11
8000 50 9.00583e+11
9000 50 1.01324e+12
10000 50 1.12578e+12
1 51 1.1522e+08
10 51 1.15415e+09
20 51 2.2965e+09
30 51 3.42879e+09
40 51 4.55508e+09
50 51 5.67741e+09
60 51 6.79607e+09
70 51 7.91793e+09
80 51 9.03999e+09
90 51 1.01677e+10
100 51 1.12978e+10
200 51 2.24765e+10
300 51 3.37355e+10
400 51 4.49893e+10
500 51 5.62446e+10
600 51 6.75113e+10
700 51 7.86945e+10
800 51 8.99352e+10
900 51 1.01196e+11
1000 51 1.12526e+11
2000 51 2.2526e+11
3000 51 3.37954e+11
4000 51 4.50429e+11
5000 51 5.62841e+11
6000 51 6.75305e+11
7000 51 7.87934e+11
8000 51 9.00589e+11
9000 51 1.01324e+12
10000 51 1.12577e+12
1 52 1.16412e+08
10 52 1.15549e+09
20 52 2.29783e+09
30 52 3.42991e+09
40 52 4.55603e+09
50 52 5.67855e+09
60 52 6.79712e+09
70 52 7.91443e+09
80 52 9.04123e+09
90 52 1.01686e+10
100 52 1.12989e+10
200 52 2.24707e+10
300 52 3.37306e+10
400 52 4.49848e+10
500 52 5.62402e+10
600 52 6.75068e+10
700 52 7.86918e+10
800 52 8.99374e+10
900 52 1.01204e+11
1000 52 1.12533e+11
2000 52 2.25262e+11
3000 52 3.3795e+11
4000 52 4.5043e+11
5000 52 5.62838e+11
6000 52 6.75307e+11
7000 52 7.87937e+11
8000 52 9.00592e+11
9000 52 1.01325e+12
10000 52 1.12577e+12
1 53 1.16718e+08
10 53 1.15409e+09
20 53 2.29625e+09
30 53 3.43034e+09
40 53 4.55681e+09
50 53 5.67914e+09
60 53 6.79795e+09
70 53 7.91538e+09
80 53 9.03588e+09
90 53 1.01634e+10
100 53 1.12937e+10
200 53 2.24605e+10
300 53 3.37188e+10
400 53 4.49729e+10
500 53 5.62286e+10
600 53 6.74941e+10
700 53 7.86878e+10
800 53 8.99391e+10
900 53 1.01208e+11
1000 53 1.12537e+11
2000 53 2.25264e+11
3000 53 3.37939e+11
4000 53 4.50433e+11
5000 53 5.62827e+11
6000 53 6.75309e+11
7000 53 7.87939e+11
8000 53 9.00594e+11
9000 53 1.01325e+12
10000 53 1.12576e+12
1 54 1.15994e+08
10 54 1.15504e+09
20 54 2.29742e+09
30 54 3.43188e+09
40 54 4.55765e+09
50 54 5.67991e+09
60 54 6.79894e+09
70 54 7.9162e+09
80 54 9.03671e+09
90 54 1.01612e+10
100 54 1.12883e+10
200 54 2.2454e+10
300 54 3.37124e+10
400 54 4.49662e+10
500 54 5.62221e+10
600 54 6.74876e+10
700 54 7.86894e+10
800 54 8.99413e+10
900 54 1.01217e+11
1000 54 1.12545e+11
2000 54 2.25266e+11
3000 54 3.37933e+11
4000 54 4.50434e+11
5000 54 5.6282e+11
6000 54 6.75311e+11
7000 54 7.87942e+11
8000 54 9.00596e+11
9000 54 1.01325e+12
10000 54 1.12575e+12
1 55 1.14692e+08
10 55 1.14866e+09
20 55 2.29138e+09
30 55 3.42608e+09
40 55 4.55243e+09
50 55 5.67455e+09
60 55 6.7937e+09
70 55 7.91076e+09
80 55 9.03097e+09
90 55 1.01547e+10
100 55 1.12826e+10
200 55 2.24438e+10
300 55 3.3702e+10
400 55 4.49566e+10
500 55 5.62122e+10
600 55 6.74772e+10
700 55 7.86921e+10
800 55 8.99443e+10
900 55 1.01222e+11
1000 55 1.12549e+11
2000 55 2.2527e+11
3000 55 3.37924e+11
4000 55 4.50439e+11
5000 55 5.62813e+11
6000 55 6.75316e+11
7000 55 7.87947e+11
8000 55 9.00603e+11
9000 55 1.01326e+12
10000 55 1.12575e+12
1 56 1.1628e+08
10 56 1.1494e+09
20 56 2.28553e+09
30 56 3.41668e+09
40 56 4.5438e+09
50 56 5.66573e+09
60 56 6.78509e+09
70 56 7.90278e+09
80 56 9.02688e+09
90 56 1.01549e+10
100 56 1.12803e+10
200 56 2.24356e+10
300 56 3.36936e+10
400 56 4.49483e+10
500 56 5.6204e+10
600 56 6.74684e+10
700 56 7.8696e+10
800 56 8.9947e+10
900 56 1.01232e+11
1000 56 1.12557e+11
2000 56 2.25272e+11
3000 56 3.37916e+11
4000 56 4.50441e+11
5000 56 5.62804e+11
6000 56 6.75318e+11
7000 56 7.87948e+11
8000 56 9.00603e+11
9000 56 1.01326e+12
10000 56 1.12573e+12
1 57 1.14418e+08
10 57 1.1519e+09
20 57 2.28827e+09
30 57 3.42084e+09
40 57 4.54272e+09
50 57 5.66315e+09
60 57 6.7808e+09
70 57 7.89976e+09
80 57 9.02851e+09
90 57 1.01589e+10
100 57 1.12821e+10
200 57 2.2426e+10
300 57 3.36827e+10
400 57 4.49382e+10
500 57 5.61935e+10
600 57 6.74572e+10
700 57 7.8699e+10
800 57 8.99496e+10
900 57 1.0124e+11
1000 57 1.12565e+11
2000 57 2.25273e+11
3000 57 3.37906e+11
4000 57 4.50442e+11
5000 57 5.62794e+11
6000 57 6.75319e+11
7000 57 7.87949e+11
8000 57 9.00605e+11
9000 57 1.01326e+12
10000 57 1.12574e+12
1 58 1.15834e+08
10 58 1.15302e+09
20 58 2.29023e+09
30 58 3.42199e+09
40 58 4.54407e+09
50 58 5.66408e+09
60 58 6.78194e+09
70 58 7.90071e+09
80 58 9.02964e+09
90 58 1.01608e+10
100 58 1.12832e+10
200 58 2.2418e+10
300 58 3.36746e+10
400 58 4.49302e+10
500 58 5.61856e+10
600 58 6.74492e+10
700 58 7.87002e+10
800 58 8.99508e+10
900 58 1.01248e+11
1000 58 1.1257e+11
2000 58 2.25275e+11
3000 58 3.379e+11
4000 58 4.50444e+11
5000 58 5.62789e+11
6000 58 6.75322e+11
7000 58 7.87953e+11
8000 58 9.00609e+11
9000 58 1.01326e+12
10000 58 1.12575e+12
1 59 1.16984e+08
10 59 1.14836e+09
20 59 2.28204e+09
30 59 3.41477e+09
40 59 4.53718e+09
50 59 5.65807e+09
60 59 6.77603e+09
70 59 7.89485e+09
80 59 9.0232e+09
90 59 1.01535e+10
100 59 1.12771e+10
200 59 2.24054e+10
300 59 3.36615e+10
400 59 4.49177e+10
500 59 5.61727e+10
600 59 6.74361e+10
700 59 7.86947e+10
800 59 8.99452e+10
900 59 1.01254e+11
1000 59 1.12576e+11
2000 59 2.25268e+11
3000 59 3.37887e+11
4000 59 4.50437e+11
5000 59 5.62774e+11
6000 59 6.75313e+11
7000 59 7.87943e+11
8000 59 9.00597e+11
9000 59 1.01325e+12
10000 59 1.12575e+12
1 6 1.16897e+08
10 6 1.1409e+09
20 6 2.26119e+09
30 6 3.37501e+09
40 6 4.47301e+09
50 6 5.61791e+09
60 6 6.75706e+09
70 6 7.87904e+09
80 6 9.0005e+09
90 6 1.0119e+10
100 6 1.12478e+10
200 6 2.25094e+10
300 6 3.37615e+10
400 6 4.50149e+10
500 6 5.62697e+10
600 6 6.75366e+10
700 6 7.88178e+10
800 6 8.99983e+10
900 6 1.01223e+11
1000 6 1.12321e+11
2000 6 2.25026e+11
3000 6 3.3793e+11
4000 6 4.50198e+11
5000 6 5.62819e+11
6000 6 6.75138e+11
7000 6 7.87703e+11
8000 6 9.0036e+11
9000 6 1.01301e+12
10000 6 1.12563e+12
1 60 1.15927e+08
10 60 1.14755e+09
20 60 2.27607e+09
30 60 3.40933e+09
40 60 4.53402e+09
50 60 5.65496e+09
60 60 6.77221e+09
70 60 7.89076e+09
80 60 9.01779e+09
90 60 1.0148e+10
100 60 1.12722e+10
200 60 2.24016e+10
300 60 3.36581e+10
400 60 4.49142e+10
500 60 5.61697e+10
600 60 6.74322e+10
700 60 7.86902e+10
800 60 8.99407e+10
900 60 1.01256e+11
1000 60 1.12578e+11
2000 60 2.25265e+11
3000 60 3.37886e+11
4000 60 4.50435e+11
5000 60 5.62776e+11
6000 60 6.75314e+11
7000 60 7.87944e+11
8000 60 9.006e+11
9000 60 1.01326e+12
10000 60 1.12577e+12
1 61 1.16667e+08
10 61 1.15047e+09
20 61 2.27173e+09
30 61 3.40282e+09
40 61 4.52747e+09
50 61 5.64877e+09
60 61 6.76669e+09
70 61 7.88464e+09
80 61 9.01252e+09
90 61 1.01411e+10
100 61 1.12668e+10
200 61 2.2392e+10
300 61 3.36474e+10
400 61 4.49042e+10
500 61 5.61588e+10
600 61 6.74209e+10
700 61 7.86926e+10
800 61 8.99386e+10
900 61 1.01269e+11
1000 61 1.12583e+11
2000 61 2.25258e+11
3000 61 3.37875e+11
4000 61 4.50428e+11
5000 61 5.62764e+11
6000 61 6.75306e+11
7000 61 7.87936e+11
8000 61 9.00592e+11
9000 61 1.01325e+12
10000 61 1.12577e+12
1 62 1.17839e+08
10 62 1.15134e+09
20 62 2.27281e+09
30 62 3.39099e+09
40 62 4.51662e+09
50 62 5.63716e+09
60 62 6.7569e+09
70 62 7.87448e+09
80 62 9.00183e+09
90 62 1.0131e+10
100 62 1.12567e+10
200 62 2.23857e+10
300 62 3.36409e+10
400 62 4.48971e+10
500 62 5.61521e+10
600 62 6.7414e+10
700 62 7.8693e+10
800 62 8.99395e+10
900 62 1.01269e+11
1000 62 1.12584e+11
2000 62 2.25245e+11
3000 62 3.37866e+11
4000 62 4.50413e+11
5000 62 5.62754e+11
6000 62 6.7529e+11
7000 62 7.8792e+11
8000 62 9.00574e+11
9000 62 1.01323e+12
10000 62 1.12576e+12
1 63 1.17231e+08
10 63 1.14613e+09
20 63 2.2674e+09
30 63 3.38121e+09
40 63 4.50749e+09
50 63 5.62853e+09
60 63 6.74866e+09
70 63 7.86633e+09
80 63 8.99493e+09
90 63 1.01242e+10
100 63 1.12487e+10
200 63 2.2379e+10
300 63 3.36308e+10
400 63 4.48882e+10
500 63 5.61426e+10
600 63 6.74036e+10
700 63 7.8688e+10
800 63 8.99453e+10
900 63 1.01281e+11
1000 63 1.12577e+11
2000 63 2.25236e+11
3000 63 3.37857e+11
4000 63 4.50404e+11
5000 63 5.62745e+11
6000 63 6.75281e+11
7000 63 7.87911e+11
8000 63 9.00566e+11
9000 63 1.01322e+12
10000 63 1.12576e+12
1 64 1.13938e+08
10 64 1.13822e+09
20 64 2.26068e+09
30 64 3.37478e+09
40 64 4.5003e+09
50 64 5.62262e+09
60 64 6.74253e+09
70 64 7.86029e+09
80 64 8.989e+09
90 64 1.0118e+10
100 64 1.12426e+10
200 64 2.23727e+10
300 64 3.3625e+10
400 64 4.48821e+10
500 64 5.61365e+10
600 64 6.73975e+10
700 64 7.86809e+10
800 64 8.99486e+10
900 64 1.01285e+11
1000 64 1.12582e+11
2000 64 2.25229e+11
3000 64 3.37851e+11
4000 64 4.50397e+11
5000 64 5.62739e+11
6000 64 6.75274e+11
7000 64 7.87904e+11
8000 64 9.00559e+11
9000 64 1.01321e+12
10000 64 1.12576e+12
1 65 1.15552e+08
10 65 1.14048e+09
20 65 2.25419e+09
30 65 3.36299e+09
40 65 4.48935e+09
50 65 5.61302e+09
60 65 6.73258e+09
70 65 7.85024e+09
80 65 8.98068e+09
90 65 1.01104e+10
100 65 1.12356e+10
200 65 2.23645e+10
300 65 3.36138e+10
400 65 4.48727e+10
500 65 5.61256e+10
600 65 6.73869e+10
700 65 7.86732e+10
800 65 8.99558e+10
900 65 1.01298e+11
1000 65 1.12585e+11
2000 65 2.25218e+11
3000 65 3.37839e+11
4000 65 4.50386e+11
5000 65 5.62728e+11
6000 65 6.75263e+11
7000 65 7.87893e+11
8000 65 9.00547e+11
9000 65 1.0132e+12
10000 65 1.12576e+12
1 66 1.1723e+08
10 66 1.14193e+09
20 66 2.25523e+09
30 66 3.35731e+09
40 66 4.482e+09
50 66 5.60507e+09
60 66 6.72573e+09
70 66 7.84337e+09
80 66 8.9741e+09
90 66 1.01036e+10
100 66 1.12292e+10
200 66 2.23603e+10
300 66 3.36065e+10
400 66 4.48654e+10
500 66 5.61183e+10
600 66 6.73799e+10
700 66 7.8668e+10
800 66 8.99567e+10
900 66 1.01299e+11
1000 66 1.12587e+11
2000 66 2.25209e+11
3000 66 3.37832e+11
4000 66 4.50378e+11
5000 66 5.6272e+11
6000 66 6.75255e+11
7000 66 7.87884e+11
8000 66 9.00539e+11
9000 66 1.01319e+12
10000 66 1.12576e+12
1 67 1.17315e+08
10 67 1.13936e+09
20 67 2.25195e+09
30 67 3.35232e+09
40 67 4.47213e+09
50 67 5.59484e+09
60 67 6.71555e+09
70 67 7.83354e+09
80 67 8.96678e+09
90 67 1.00953e+10
100 67 1.12231e+10
200 67 2.23616e+10
300 67 3.3599e+10
400 67 4.48596e+10
500 67 5.61152e+10
600 67 6.73691e+10
700 67 7.86747e+10
800 67 8.99627e+10
900 67 1.01309e+11
1000 67 1.12588e+11
2000 67 2.25199e+11
3000 67 3.37822e+11
4000 67 4.50368e+11
5000 67 5.6271e+11
6000 67 6.75245e+11
7000 67 7.87874e+11
8000 67 9.00528e+11
9000 67 1.01318e+12
10000 67 1.12576e+12
1 68 1.12443e+08
10 68 1.1321e+09
20 68 2.24544e+09
30 68 3.34665e+09
40 68 4.4661e+09
50 68 5.59106e+09
60 68 6.71757e+09
70 68 7.83512e+09
80 68 8.96133e+09
90 68 1.00899e+10
100 68 1.12059e+10
200 68 2.2365e+10
300 68 3.36025e+10
400 68 4.48576e+10
500 68 5.61192e+10
600 68 6.73632e+10
700 68 7.86766e+10
800 68 8.99648e+10
900 68 1.01313e+11
1000 68 1.12582e+11
2000 68 2.25192e+11
3000 68 3.37816e+11
4000 68 4.5036e+11
5000 68 5.62704e+11
6000 68 6.75237e+11
7000 68 7.87866e+11
8000 68 9.00521e+11
9000 68 1.01318e+12
10000 68 1.12575e+12
1 69 1.14244e+08
10 69 1.1309e+09
20 69 2.23937e+09
30 69 3.35033e+09
40 69 4.46631e+09
50 69 5.59743e+09
60 69 6.72033e+09
70 69 7.84178e+09
80 69 8.95952e+09
90 69 1.00737e+10
100 69 1.11923e+10
200 69 2.23711e+10
300 69 3.36104e+10
400 69 4.48648e+10
500 69 5.6127e+10
600 69 6.73692e+10
700 69 7.86853e+10
800 69 8.9974e+10
900 69 1.01321e+11
1000 69 1.12571e+11
2000 69 2.2518e+11
3000 69 3.37804e+11
4000 69 4.50349e+11
5000 69 5.62693e+11
6000 69 6.75226e+11
7000 69 7.87856e+11
8000 69 9.00511e+11
9000 69 1.01317e+12
10000 69 1.12574e+12
1 7 1.16776e+08
10 7 1.14331e+09
20 7 2.26454e+09
30 7 3.37754e+09
40 7 4.48357e+09
50 7 5.6276e+09
60 7 6.76483e+09
70 7 7.88841e+09
80 7 9.00978e+09
90 7 1.01273e+10
100 7 1.12506e+10
200 7 2.25177e+10
300 7 3.37702e+10
400 7 4.50236e+10
500 7 5.62779e+10
600 7 6.75452e+10
700 7 7.88259e+10
800 7 9.00007e+10
900 7 1.01211e+11
1000 7 1.1233e+11
2000 7 2.25034e+11
3000 7 3.3794e+11
4000 7 4.50206e+11
5000 7 5.62828e+11
6000 7 6.75144e+11
7000 7 7.8771e+11
8000 7 9.00369e+11
9000 7 1.01302e+12
10000 7 1.12564e+12
1 70 1.15028e+08
10 70 1.13085e+09
20 70 2.24019e+09
30 70 3.35187e+09
40 70 4.46764e+09
50 70 5.59872e+09
60 70 6.72176e+09
70 70 7.84342e+09
80 70 8.96126e+09
90 70 1.00755e+10
100 70 1.1193e+10
200 70 2.23727e+10
300 70 3.36119e+10
400 70 4.48669e+10
500 70 5.61285e+10
600 70 6.73715e+10
700 70 7.86859e+10
800 70 8.99751e+10
900 70 1.01323e+11
1000 70 1.12562e+11
2000 70 2.25169e+11
3000 70 3.37794e+11
4000 70 4.50338e+11
5000 70 5.62683e+11
6000 70 6.75214e+11
7000 70 7.87843e+11
8000 70 9.00499e+11
9000 70 1.01316e+12
10000 70 1.12573e+12
1 71 1.15528e+08
10 71 1.13144e+09
20 71 2.24174e+09
30 71 3.35643e+09
40 71 4.47476e+09
50 71 5.60322e+09
60 71 6.72975e+09
70 71 7.8502e+09
80 71 8.96599e+09
90 71 1.0081e+10
100 71 1.11956e+10
200 71 2.23806e+10
300 71 3.36194e+10
400 71 4.48748e+10
500 71 5.61332e+10
600 71 6.7381e+10
700 71 7.86959e+10
800 71 8.99852e+10
900 71 1.0133e+11
1000 71 1.12553e+11
2000 71 2.2516e+11
3000 71 3.37785e+11
4000 71 4.50329e+11
5000 71 5.62674e+11
6000 71 6.75205e+11
7000 71 7.87834e+11
8000 71 9.0049e+11
9000 71 1.01315e+12
10000 71 1.12572e+12
1 72 1.1505e+08
10 72 1.13532e+09
20 72 2.24625e+09
30 72 3.36048e+09
40 72 4.47852e+09
50 72 5.60687e+09
60 72 6.73388e+09
70 72 7.85437e+09
80 72 8.97011e+09
90 72 1.00863e+10
100 72 1.11998e+10
200 72 2.23864e+10
300 72 3.36265e+10
400 72 4.48822e+10
500 72 5.61413e+10
600 72 6.73949e+10
700 72 7.87011e+10
800 72 8.99903e+10
900 72 1.01333e+11
1000 72 1.12543e+11
2000 72 2.25151e+11
3000 72 3.37778e+11
4000 72 4.50321e+11
5000 72 5.62667e+11
6000 72 6.75198e+11
7000 72 7.87827e+11
8000 72 9.00485e+11
9000 72 1.01314e+12
10000 72 1.12572e+12
1 73 1.16054e+08
10 73 1.13737e+09
20 73 2.2472e+09
30 73 3.36624e+09
40 73 4.48554e+09
50 73 5.61269e+09
60 73 6.73986e+09
70 73 7.86044e+09
80 73 8.97481e+09
90 73 1.0095e+10
100 73 1.12073e+10
200 73 2.23918e+10
300 73 3.36312e+10
400 73 4.48867e+10
500 73 5.61455e+10
600 73 6.74004e+10
700 73 7.87087e+10
800 73 8.99981e+10
900 73 1.0134e+11
1000 73 1.12532e+11
2000 73 2.2514e+11
3000 73 3.37767e+11
4000 73 4.50309e+11
5000 73 5.62664e+11
6000 73 6.75187e+11
7000 73 7.87815e+11
8000 73 9.00471e+11
9000 73 1.01313e+12
10000 73 1.1257e+12
1 74 1.13087e+08
10 74 1.13078e+09
20 74 2.24938e+09
30 74 3.37243e+09
40 74 4.49199e+09
50 74 5.62013e+09
60 74 6.74707e+09
70 74 7.86648e+09
80 74 8.98026e+09
90 74 1.00988e+10
100 74 1.12201e+10
200 74 2.23982e+10
300 74 3.36418e+10
400 74 4.48973e+10
500 74 5.61585e+10
600 74 6.74049e+10
700 74 7.8717e+10
800 74 9.00065e+10
900 74 1.01347e+11
1000 74 1.12519e+11
2000 74 2.25128e+11
3000 74 3.37775e+11
4000 74 4.50299e+11
5000 74 5.62671e+11
6000 74 6.75176e+11
7000 74 7.87804e+11
8000 74 9.0046e+11
9000 74 1.01312e+12
10000 74 1.12569e+12
1 75 1.14872e+08
10 75 1.1195e+09
20 75 2.25547e+09
30 75 3.37905e+09
40 75 4.51249e+09
50 75 5.63621e+09
60 75 6.75415e+09
70 75 7.87182e+09
80 75 8.98545e+09
90 75 1.01009e+10
100 75 1.12226e+10
200 75 2.24035e+10
300 75 3.36447e+10
400 75 4.49003e+10
500 75 5.61621e+10
600 75 6.74105e+10
700 75 7.87235e+10
800 75 9.00133e+10
900 75 1.01352e+11
1000 75 1.12511e+11
2000 75 2.2512e+11
3000 75 3.37779e+11
4000 75 4.50291e+11
5000 75 5.62676e+11
6000 75 6.75169e+11
7000 75 7.87797e+11
8000 75 9.00453e+11
9000 75 1.01311e+12
10000 75 1.12568e+12
1 76 1.13219e+08
10 76 1.12237e+09
20 76 2.26216e+09
30 76 3.38544e+09
40 76 4.519e+09
50 76 5.64246e+09
60 76 6.76071e+09
70 76 7.87848e+09
80 76 8.99192e+09
90 76 1.01044e+10
100 76 1.1227e+10
200 76 2.24121e+10
300 76 3.36552e+10
400 76 4.49121e+10
500 76 5.61728e+10
600 76 6.74252e+10
700 76 7.87327e+10
800 76 9.00224e+10
900 76 1.01359e+11
1000 76 1.12495e+11
2000 76 2.25105e+11
3000 76 3.37788e+11
4000 76 4.50276e+11
5000 76 5.62683e+11
6000 76 6.75154e+11
7000 76 7.87783e+11
8000 76 9.00439e+11
9000 76 1.0131e+12
10000 76 1.12567e+12
1 77 1.14567e+08
10 77 1.12571e+09
20 77 2.26663e+09
30 77 3.38881e+09
40 77 4.51975e+09
50 77 5.64558e+09
60 77 6.76403e+09
70 77 7.88197e+09
80 77 8.99488e+09
90 77 1.01067e+10
100 77 1.12275e+10
200 77 2.24139e+10
300 77 3.36567e+10
400 77 4.49138e+10
500 77 5.61744e+10
600 77 6.74269e+10
700 77 7.87376e+10
800 77 9.00278e+10
900 77 1.01362e+11
1000 77 1.12489e+11
2000 77 2.251e+11
3000 77 3.37789e+11
4000 77 4.50271e+11
5000 77 5.62684e+11
6000 77 6.75149e+11
7000 77 7.87778e+11
8000 77 9.00434e+11
9000 77 1.01309e+12
10000 77 1.12566e+12
1 78 1.08604e+08
10 78 1.13571e+09
20 78 2.27446e+09
30 78 3.39626e+09
40 78 4.52671e+09
50 78 5.65072e+09
60 78 6.77157e+09
70 78 7.88916e+09
80 78 9.0013e+09
90 78 1.01126e+10
100 78 1.12224e+10
200 78 2.24229e+10
300 78 3.36683e+10
400 78 4.49251e+10
500 78 5.61847e+10
600 78 6.74377e+10
700 78 7.87473e+10
800 78 9.00378e+10
900 78 1.01369e+11
1000 78 1.12474e+11
2000 78 2.25086e+11
3000 78 3.378e+11
4000 78 4.50282e+11
5000 78 5.62695e+11
6000 78 6.75137e+11
7000 78 7.87766e+11
8000 78 9.00435e+11
9000 78 1.01308e+12
10000 78 1.12566e+12
1 79 1.14902e+08
10 79 1.14289e+09
20 79 2.28284e+09
30 79 3.40446e+09
40 79 4.5332e+09
50 79 5.65771e+09
60 79 6.78042e+09
70 79 7.89699e+09
80 79 9.00856e+09
90 79 1.01191e+10
100 79 1.12292e+10
200 79 2.24299e+10
300 79 3.36745e+10
400 79 4.49316e+10
500 79 5.61913e+10
600 79 6.74443e+10
700 79 7.87573e+10
800 79 9.00479e+10
900 79 1.01378e+11
1000 79 1.12469e+11
2000 79 2.25081e+11
3000 79 3.37807e+11
4000 79 4.50294e+11
5000 79 5.62703e+11
6000 79 6.75134e+11
7000 79 7.87764e+11
8000 79 9.00445e+11
9000 79 1.01308e+12
10000 79 1.12567e+12
1 8 1.1732e+08
10 8 1.14431e+09
20 8 2.26657e+09
30 8 3.37839e+09
40 8 4.48788e+09
50 8 5.62847e+09
60 8 6.76715e+09
70 8 7.88931e+09
80 8 9.01073e+09
90 8 1.01283e+10
100 8 1.12517e+10
200 8 2.2519e+10
300 8 3.37724e+10
400 8 4.50264e+10
500 8 5.62816e+10
600 8 6.75479e+10
700 8 7.88272e+10
800 8 9.0002e+10
900 8 1.01202e+11
1000 8 1.12333e+11
2000 8 2.25037e+11
3000 8 3.37941e+11
4000 8 4.50212e+11
5000 8 5.6283e+11
6000 8 6.75146e+11
7000 8 7.87717e+11
8000 8 9.00377e+11
9000 8 1.01303e+12
10000 8 1.12564e+12
1 80 1.14979e+08
10 80 1.14463e+09
20 80 2.28384e+09
30 80 3.40554e+09
40 80 4.53381e+09
50 80 5.65836e+09
60 80 6.78137e+09
70 80 7.8978e+09
80 80 9.00935e+09
90 80 1.01199e+10
100 80 1.123e+10
200 80 2.24305e+10
300 80 3.3675e+10
400 80 4.49321e+10
500 80 5.61918e+10
600 80 6.74446e+10
700 80 7.87585e+10
800 80 9.00488e+10
900 80 1.01379e+11
1000 80 1.1246e+11
2000 80 2.25063e+11
3000 80 3.37806e+11
4000 80 4.50295e+11
5000 80 5.62702e+11
6000 80 6.75114e+11
7000 80 7.87745e+11
8000 80 9.00445e+11
9000 80 1.01306e+12
10000 80 1.12567e+12
1 81 1.16153e+08
10 81 1.14683e+09
20 81 2.28538e+09
30 81 3.40731e+09
40 81 4.53465e+09
50 81 5.6594e+09
60 81 6.78303e+09
70 81 7.8995e+09
80 81 9.01086e+09
90 81 1.01215e+10
100 81 1.12317e+10
200 81 2.24371e+10
300 81 3.36822e+10
400 81 4.49397e+10
500 81 5.61986e+10
600 81 6.74518e+10
700 81 7.87621e+10
800 81 9.00527e+10
900 81 1.0138e+11
1000 81 1.12462e+11
2000 81 2.25057e+11
3000 81 3.37814e+11
4000 81 4.50299e+11
5000 81 5.62709e+11
6000 81 6.7511e+11
7000 81 7.8774e+11
8000 81 9.00448e+11
9000 81 1.01305e+12
10000 81 1.12567e+12
1 82 1.16799e+08
10 82 1.1487e+09
20 82 2.28645e+09
30 82 3.40822e+09
40 82 4.53182e+09
50 82 5.65747e+09
60 82 6.78397e+09
70 82 7.90017e+09
80 82 9.01161e+09
90 82 1.01224e+10
100 82 1.12326e+10
200 82 2.24385e+10
300 82 3.36836e+10
400 82 4.49409e+10
500 82 5.61996e+10
600 82 6.74547e+10
700 82 7.87636e+10
800 82 9.00544e+10
900 82 1.01382e+11
1000 82 1.12464e+11
2000 82 2.25045e+11
3000 82 3.37815e+11
4000 82 4.503e+11
5000 82 5.6271e+11
6000 82 6.75101e+11
7000 82 7.87728e+11
8000 82 9.00448e+11
9000 82 1.01304e+12
10000 82 1.12567e+12
1 83 1.17766e+08
10 83 1.14986e+09
20 83 2.2866e+09
30 83 3.40781e+09
40 83 4.52705e+09
50 83 5.65198e+09
60 83 6.78121e+09
70 83 7.89609e+09
80 83 9.00654e+09
90 83 1.01171e+10
100 83 1.12273e+10
200 83 2.24423e+10
300 83 3.36894e+10
400 83 4.49463e+10
500 83 5.62049e+10
600 83 6.74597e+10
700 83 7.87646e+10
800 83 9.00555e+10
900 83 1.01381e+11
1000 83 1.12459e+11
2000 83 2.2504e+11
3000 83 3.3782e+11
4000 83 4.50301e+11
5000 83 5.62717e+11
6000 83 6.75095e+11
7000 83 7.87722e+11
8000 83 9.00444e+11
9000 83 1.01303e+12
10000 83 1.12567e+12
1 84 1.16667e+08
10 84 1.1446e+09
20 84 2.28059e+09
30 84 3.40185e+09
40 84 4.5212e+09
50 84 5.64604e+09
60 84 6.77543e+09
70 84 7.8908e+09
80 84 9.0013e+09
90 84 1.01118e+10
100 84 1.12219e+10
200 84 2.24446e+10
300 84 3.36917e+10
400 84 4.49486e+10
500 84 5.62071e+10
600 84 6.74618e+10
700 84 7.87622e+10
800 84 9.00533e+10
900 84 1.01375e+11
1000 84 1.12453e+11
2000 84 2.25032e+11
3000 84 3.37821e+11
4000 84 4.50293e+11
5000 84 5.62717e+11
6000 84 6.75083e+11
7000 84 7.87709e+11
8000 84 9.00435e+11
9000 84 1.01302e+12
10000 84 1.12566e+12
1 85 1.17277e+08
10 85 1.14402e+09
20 85 2.27478e+09
30 85 3.39424e+09
40 85 4.51479e+09
50 85 5.6385e+09
60 85 6.76816e+09
70 85 7.88425e+09
80 85 8.99693e+09
90 85 1.01071e+10
100 85 1.12176e+10
200 85 2.24505e+10
300 85 3.36994e+10
400 85 4.4955e+10
500 85 5.62129e+10
600 85 6.74703e+10
700 85 7.87644e+10
800 85 9.00554e+10
900 85 1.01368e+11
1000 85 1.12449e+11
2000 85 2.25025e+11
3000 85 3.37827e+11
4000 85 4.50292e+11
5000 85 5.62725e+11
6000 85 6.75077e+11
7000 85 7.87703e+11
8000 85 9.00431e+11
9000 85 1.01301e+12
10000 85 1.12566e+12
1 86 1.09307e+08
10 86 1.13697e+09
20 86 2.26818e+09
30 86 3.38819e+09
40 86 4.50868e+09
50 86 5.63757e+09
60 86 6.76181e+09
70 86 7.87914e+09
80 86 8.99179e+09
90 86 1.0102e+10
100 86 1.12122e+10
200 86 2.2454e+10
300 86 3.37029e+10
400 86 4.49583e+10
500 86 5.62163e+10
600 86 6.74735e+10
700 86 7.8769e+10
800 86 9.00597e+10
900 86 1.01363e+11
1000 86 1.12444e+11
2000 86 2.25013e+11
3000 86 3.37831e+11
4000 86 4.50294e+11
5000 86 5.62728e+11
6000 86 6.75075e+11
7000 86 7.87693e+11
8000 86 9.00426e+11
9000 86 1.013e+12
10000 86 1.12566e+12
1 87 1.09786e+08
10 87 1.1369e+09
20 87 2.27102e+09
30 87 3.39008e+09
40 87 4.51461e+09
50 87 5.64491e+09
60 87 6.76657e+09
70 87 7.87599e+09
80 87 8.98517e+09
90 87 1.00956e+10
100 87 1.12051e+10
200 87 2.24634e+10
300 87 3.37151e+10
400 87 4.49686e+10
500 87 5.62264e+10
600 87 6.74855e+10
700 87 7.87734e+10
800 87 9.00641e+10
900 87 1.0136e+11
1000 87 1.12436e+11
2000 87 2.25003e+11
3000 87 3.37839e+11
4000 87 4.503e+11
5000 87 5.62735e+11
6000 87 6.75086e+11
7000 87 7.87685e+11
8000 87 9.00419e+11
9000 87 1.013e+12
10000 87 1.12565e+12
1 88 1.15633e+08
10 88 1.13892e+09
20 88 2.27289e+09
30 88 3.39184e+09
40 88 4.51594e+09
50 88 5.6468e+09
60 88 6.76861e+09
70 88 7.8778e+09
80 88 8.98545e+09
90 88 1.00921e+10
100 88 1.12059e+10
200 88 2.24655e+10
300 88 3.37171e+10
400 88 4.49706e+10
500 88 5.62285e+10
600 88 6.74879e+10
700 88 7.87756e+10
800 88 9.00664e+10
900 88 1.01362e+11
1000 88 1.12428e+11
2000 88 2.24988e+11
3000 88 3.37842e+11
4000 88 4.50303e+11
5000 88 5.62741e+11
6000 88 6.75089e+11
7000 88 7.87671e+11
8000 88 9.00417e+11
9000 88 1.01298e+12
10000 88 1.12564e+12
1 89 1.17091e+08
10 89 1.14747e+09
20 89 2.27413e+09
30 89 3.39513e+09
40 89 4.52736e+09
50 89 5.65356e+09
60 89 6.76951e+09
70 89 7.87902e+09
80 89 8.98655e+09
90 89 1.00939e+10
100 89 1.12102e+10
200 89 2.24715e+10
300 89 3.37251e+10
400 89 4.49771e+10
500 89 5.62352e+10
600 89 6.74967e+10
700 89 7.87768e+10
800 89 9.00676e+10
900 89 1.01363e+11
1000 89 1.12427e+11
2000 89 2.24982e+11
3000 89 3.37849e+11
4000 89 4.50305e+11
5000 89 5.62749e+11
6000 89 6.751e+11
7000 89 7.87667e+11
8000 89 9.00421e+11
9000 89 1.01298e+12
10000 89 1.12564e+12
1 9 1.16659e+08
10 9 1.13865e+09
20 9 2.25944e+09
30 9 3.37301e+09
40 9 4.49867e+09
50 9 5.63444e+09
60 9 6.77682e+09
70 9 7.89721e+09
80 9 9.01829e+09
90 9 1.01339e+10
100 9 1.12547e+10
200 9 2.25263e+10
300 9 3.37798e+10
400 9 4.50343e+10
500 9 5.62884e+10
600 9 6.7557e+10
700 9 7.88342e+10
800 9 8.99974e+10
900 9 1.0119e+11
1000 9 1.12339e+11
2000 9 2.25043e+11
3000 9 3.37949e+11
4000 9 4.50219e+11
5000 9 5.62837e+11
6000 9 6.75151e+11
7000 9 7.87721e+11
8000 9 9.0038e+11
9000 9 1.01303e+12
10000 9 1.12565e+12
1 90 1.1267e+08
10 90 1.14983e+09
20 90 2.27502e+09
30 90 3.39948e+09
40 90 4.53016e+09
50 90 5.65503e+09
60 90 6.77243e+09
70 90 7.87669e+09
80 90 8.98206e+09
90 90 1.00977e+10
100 90 1.1219e+10
200 90 2.24757e+10
300 90 3.37289e+10
400 90 4.49815e+10
500 90 5.62392e+10
600 90 6.75031e+10
700 90 7.87708e+10
800 90 9.00614e+10
900 90 1.01356e+11
1000 90 1.12421e+11
2000 90 2.24969e+11
3000 90 3.37855e+11
4000 90 4.50296e+11
5000 90 5.62752e+11
6000 90 6.75102e+11
7000 90 7.87651e+11
8000 90 9.0041e+11
9000 90 1.01296e+12
10000 90 1.12563e+12
1 91 1.15213e+08
10 91 1.15373e+09
20 91 2.27785e+09
30 91 3.40225e+09
40 91 4.53311e+09
50 91 5.65819e+09
60 91 6.77511e+09
70 91 7.87908e+09
80 91 8.98467e+09
90 91 1.01005e+10
100 91 1.12227e+10
200 91 2.24787e+10
300 91 3.37317e+10
400 91 4.49844e+10
500 91 5.62417e+10
600 91 6.75074e+10
700 91 7.87626e+10
800 91 9.00505e+10
900 91 1.01347e+11
1000 91 1.12412e+11
2000 91 2.2496e+11
3000 91 3.37858e+11
4000 91 4.50284e+11
5000 91 5.62754e+11
6000 91 6.75105e+11
7000 91 7.87643e+11
8000 91 9.00401e+11
9000 91 1.01295e+12
10000 91 1.12562e+12
1 92 1.16644e+08
10 92 1.15452e+09
20 92 2.27889e+09
30 92 3.40316e+09
40 92 4.53396e+09
50 92 5.65908e+09
60 92 6.7761e+09
70 92 7.88023e+09
80 92 8.98562e+09
90 92 1.01015e+10
100 92 1.1224e+10
200 92 2.24798e+10
300 92 3.3733e+10
400 92 4.49858e+10
500 92 5.62431e+10
600 92 6.75097e+10
700 92 7.87671e+10
800 92 9.00379e+10
900 92 1.01339e+11
1000 92 1.12405e+11
2000 92 2.24961e+11
3000 92 3.37866e+11
4000 92 4.50272e+11
5000 92 5.6276e+11
6000 92 6.7511e+11
7000 92 7.87645e+11
8000 92 9.00398e+11
9000 92 1.01295e+12
10000 92 1.12562e+12
1 93 1.16089e+08
10 93 1.14941e+09
20 93 2.27366e+09
30 93 3.39803e+09
40 93 4.52895e+09
50 93 5.65399e+09
60 93 6.77093e+09
70 93 7.87498e+09
80 93 8.98037e+09
90 93 1.00962e+10
100 93 1.12176e+10
200 93 2.24744e+10
300 93 3.37275e+10
400 93 4.49802e+10
500 93 5.62375e+10
600 93 6.75047e+10
700 93 7.87684e+10
800 93 9.00321e+10
900 93 1.01333e+11
1000 93 1.12399e+11
2000 93 2.24961e+11
3000 93 3.37866e+11
4000 93 4.50264e+11
5000 93 5.6276e+11
6000 93 6.75105e+11
7000 93 7.87644e+11
8000 93 9.00389e+11
9000 93 1.01295e+12
10000 93 1.12561e+12
1 94 1.1368e+08
10 94 1.14097e+09
20 94 2.26647e+09
30 94 3.39122e+09
40 94 4.52203e+09
50 94 5.64735e+09
60 94 6.7645e+09
70 94 7.86873e+09
80 94 8.97399e+09
90 94 1.00898e+10
100 94 1.12148e+10
200 94 2.24672e+10
300 94 3.37207e+10
400 94 4.49731e+10
500 94 5.6231e+10
600 94 6.75087e+10
700 94 7.87736e+10
800 94 9.00195e+10
900 94 1.01324e+11
1000 94 1.12391e+11
2000 94 2.24969e+11
3000 94 3.37874e+11
4000 94 4.5025e+11
5000 94 5.62767e+11
6000 94 6.75109e+11
7000 94 7.8765e+11
8000 94 9.00381e+11
9000 94 1.01296e+12
10000 94 1.1256e+12
1 95 1.15786e+08
10 95 1.14006e+09
20 95 2.25931e+09
30 95 3.38405e+09
40 95 4.51939e+09
50 95 5.64043e+09
60 95 6.75901e+09
70 95 7.86305e+09
80 95 8.96865e+09
90 95 1.00832e+10
100 95 1.12168e+10
200 95 2.24595e+10
300 95 3.37121e+10
400 95 4.49652e+10
500 95 5.62229e+10
600 95 6.75098e+10
700 95 7.87743e+10
800 95 9.00142e+10
900 95 1.01318e+11
1000 95 1.12386e+11
2000 95 2.2497e+11
3000 95 3.37876e+11
4000 95 4.50245e+11
5000 95 5.62768e+11
6000 95 6.75111e+11
7000 95 7.87652e+11
8000 95 9.00377e+11
9000 95 1.01296e+12
10000 95 1.1256e+12
1 96 1.14755e+08
10 96 1.14106e+09
20 96 2.26071e+09
30 96 3.38708e+09
40 96 4.52288e+09
50 96 5.64301e+09
60 96 6.75191e+09
70 96 7.8567e+09
80 96 8.96174e+09
90 96 1.00819e+10
100 96 1.12199e+10
200 96 2.24635e+10
300 96 3.37173e+10
400 96 4.49702e+10
500 96 5.62258e+10
600 96 6.75136e+10
700 96 7.87812e+10
800 96 9.0001e+10
900 96 1.01309e+11
1000 96 1.12378e+11
2000 96 2.24979e+11
3000 96 3.37886e+11
4000 96 4.5023e+11
5000 96 5.62777e+11
6000 96 6.75115e+11
7000 96 7.87658e+11
8000 96 9.0037e+11
9000 96 1.01297e+12
10000 96 1.12559e+12
1 97 1.15966e+08
10 97 1.14288e+09
20 97 2.26281e+09
30 97 3.38916e+09
40 97 4.52453e+09
50 97 5.64444e+09
60 97 6.7519e+09
70 97 7.8518e+09
80 97 8.96125e+09
90 97 1.00837e+10
100 97 1.12217e+10
200 97 2.24653e+10
300 97 3.37195e+10
400 97 4.49723e+10
500 97 5.62273e+10
600 97 6.75148e+10
700 97 7.87825e+10
800 97 8.99961e+10
900 97 1.01304e+11
1000 97 1.12373e+11
2000 97 2.2498e+11
3000 97 3.37887e+11
4000 97 4.50225e+11
5000 97 5.62778e+11
6000 97 6.75116e+11
7000 97 7.8766e+11
8000 97 9.00365e+11
9000 97 1.01297e+12
10000 97 1.12559e+12
1 98 1.16754e+08
10 98 1.14417e+09
20 98 2.26802e+09
30 98 3.39549e+09
40 98 4.52584e+09
50 98 5.64578e+09
60 98 6.75276e+09
70 98 7.85124e+09
80 98 8.96602e+09
90 98 1.00874e+10
100 98 1.12231e+10
200 98 2.24718e+10
300 98 3.37221e+10
400 98 4.49771e+10
500 98 5.62321e+10
600 98 6.75161e+10
700 98 7.87867e+10
800 98 8.99833e+10
900 98 1.01293e+11
1000 98 1.12364e+11
2000 98 2.24988e+11
3000 98 3.37895e+11
4000 98 4.5021e+11
5000 98 5.62785e+11
6000 98 6.75119e+11
7000 98 7.87666e+11
8000 98 9.00359e+11
9000 98 1.01298e+12
10000 98 1.1256e+12
1 99 1.16774e+08
10 99 1.14434e+09
20 99 2.27368e+09
30 99 3.39994e+09
40 99 4.51947e+09
50 99 5.6431e+09
60 99 6.74705e+09
70 99 7.84878e+09
80 99 8.96953e+09
90 99 1.00911e+10
100 99 1.12167e+10
200 99 2.24748e+10
300 99 3.37247e+10
400 99 4.49802e+10
500 99 5.62353e+10
600 99 6.75108e+10
700 99 7.87887e+10
800 99 8.99875e+10
900 99 1.01287e+11
1000 99 1.12358e+11
2000 99 2.24993e+11
3000 99 3.37899e+11
4000 99 4.50205e+11
5000 99 5.6279e+11
6000 99 6.75114e+11
7000 99 7.87672e+11
8000 99 9.00353e+11
9000 99 1.01298e+12
10000 99 1.1256e+12


==> figures/LBM_irregularity/LBM_300_300_300_10000_0_20_100_1000.txt <==
1 0 1.15504e+08
20 0 2.25929e+09
40 0 4.49563e+09
60 0 6.7298e+09
80 0 8.9641e+09
100 0 1.12346e+10
200 0 2.24443e+10
300 0 3.3751e+10
400 0 4.50486e+10
500 0 5.63449e+10
600 0 6.76844e+10
700 0 7.89703e+10
800 0 9.02692e+10
900 0 1.01578e+11
1000 0 1.12877e+11
2000 0 2.25416e+11
3000 0 3.37929e+11
4000 0 4.50949e+11
5000 0 5.63755e+11
6000 0 6.76515e+11
7000 0 7.89089e+11
8000 0 9.01552e+11
9000 0 1.01414e+12
10000 0 1.12693e+12
1 1 1.16443e+08
20 1 2.25506e+09
40 1 4.49284e+09
60 1 6.72566e+09
80 1 8.98153e+09
100 1 1.12356e+10
200 1 2.24489e+10
300 1 3.37548e+10
400 1 4.50525e+10
500 1 5.63485e+10
600 1 6.76889e+10
700 1 7.89738e+10
800 1 9.02734e+10
900 1 1.01582e+11
1000 1 1.1288e+11
2000 1 2.25411e+11
3000 1 3.37934e+11
4000 1 4.50952e+11
5000 1 5.63755e+11
6000 1 6.76518e+11
7000 1 7.89091e+11
8000 1 9.01559e+11
9000 1 1.01414e+12
10000 1 1.12693e+12
1 10 1.14373e+08
20 10 2.28018e+09
40 10 4.4961e+09
60 10 6.7599e+09
80 10 9.03355e+09
100 10 1.12773e+10
200 10 2.25077e+10
300 10 3.38096e+10
400 10 4.51063e+10
500 10 5.64099e+10
600 10 6.77425e+10
700 10 7.90309e+10
800 10 9.03289e+10
900 10 1.01635e+11
1000 10 1.12937e+11
2000 10 2.25448e+11
3000 10 3.37987e+11
4000 10 4.51008e+11
5000 10 5.63758e+11
6000 10 6.76571e+11
7000 10 7.89138e+11
8000 10 9.01625e+11
9000 10 1.01419e+12
10000 10 1.12698e+12
1 11 1.1634e+08
20 11 2.28226e+09
40 11 4.49795e+09
60 11 6.76654e+09
80 11 9.03876e+09
100 11 1.1281e+10
200 11 2.25137e+10
300 11 3.38142e+10
400 11 4.51112e+10
500 11 5.64167e+10
600 11 6.77474e+10
700 11 7.9036e+10
800 11 9.03346e+10
900 11 1.01641e+11
1000 11 1.12941e+11
2000 11 2.25451e+11
3000 11 3.37993e+11
4000 11 4.51014e+11
5000 11 5.63761e+11
6000 11 6.76576e+11
7000 11 7.89143e+11
8000 11 9.01632e+11
9000 11 1.0142e+12
10000 11 1.12699e+12
1 12 1.15736e+08
20 12 2.27626e+09
40 12 4.50534e+09
60 12 6.77277e+09
80 12 9.04374e+09
100 12 1.12865e+10
200 12 2.25203e+10
300 12 3.38216e+10
400 12 4.51181e+10
500 12 5.64232e+10
600 12 6.77537e+10
700 12 7.90422e+10
800 12 9.03403e+10
900 12 1.01647e+11
1000 12 1.12948e+11
2000 12 2.25455e+11
3000 12 3.37999e+11
4000 12 4.5102e+11
5000 12 5.63763e+11
6000 12 6.76583e+11
7000 12 7.89149e+11
8000 12 9.0164e+11
9000 12 1.01421e+12
10000 12 1.127e+12
1 13 1.16182e+08
20 13 2.27094e+09
40 13 4.51017e+09
60 13 6.77832e+09
80 13 9.04845e+09
100 13 1.12907e+10
200 13 2.25261e+10
300 13 3.38263e+10
400 13 4.51227e+10
500 13 5.64291e+10
600 13 6.77586e+10
700 13 7.90475e+10
800 13 9.0346e+10
900 13 1.01652e+11
1000 13 1.12953e+11
2000 13 2.25459e+11
3000 13 3.38004e+11
4000 13 4.51025e+11
5000 13 5.63765e+11
6000 13 6.76587e+11
7000 13 7.89153e+11
8000 13 9.01646e+11
9000 13 1.01421e+12
10000 13 1.127e+12
1 14 1.15897e+08
20 14 2.26424e+09
40 14 4.51763e+09
60 14 6.78542e+09
80 14 9.05398e+09
100 14 1.12971e+10
200 14 2.25324e+10
300 14 3.38335e+10
400 14 4.51292e+10
500 14 5.64362e+10
600 14 6.77653e+10
700 14 7.90538e+10
800 14 9.03524e+10
900 14 1.01658e+11
1000 14 1.1296e+11
2000 14 2.25463e+11
3000 14 3.3801e+11
4000 14 4.51031e+11
5000 14 5.63768e+11
6000 14 6.76593e+11
7000 14 7.89158e+11
8000 14 9.01653e+11
9000 14 1.01422e+12
10000 14 1.12701e+12
1 15 1.15892e+08
20 15 2.2657e+09
40 15 4.52361e+09
60 15 6.79169e+09
80 15 9.05922e+09
100 15 1.13012e+10
200 15 2.2539e+10
300 15 3.38392e+10
400 15 4.51349e+10
500 15 5.64427e+10
600 15 6.77706e+10
700 15 7.90599e+10
800 15 9.03584e+10
900 15 1.01664e+11
1000 15 1.12965e+11
2000 15 2.25466e+11
3000 15 3.38016e+11
4000 15 4.51036e+11
5000 15 5.6377e+11
6000 15 6.76598e+11
7000 15 7.89161e+11
8000 15 9.01659e+11
9000 15 1.01422e+12
10000 15 1.12701e+12
1 16 1.12041e+08
20 16 2.26788e+09
40 16 4.53063e+09
60 16 6.79859e+09
80 16 9.06516e+09
100 16 1.13072e+10
200 16 2.25453e+10
300 16 3.38464e+10
400 16 4.51421e+10
500 16 5.64497e+10
600 16 6.77779e+10
700 16 7.9067e+10
800 16 9.03652e+10
900 16 1.01671e+11
1000 16 1.12973e+11
2000 16 2.25471e+11
3000 16 3.38023e+11
4000 16 4.51043e+11
5000 16 5.63773e+11
6000 16 6.76606e+11
7000 16 7.89169e+11
8000 16 9.01668e+11
9000 16 1.01423e+12
10000 16 1.12702e+12
1 17 1.14853e+08
20 17 2.27134e+09
40 17 4.53718e+09
60 17 6.80498e+09
80 17 9.07096e+09
100 17 1.13124e+10
200 17 2.2552e+10
300 17 3.38528e+10
400 17 4.51486e+10
500 17 5.6457e+10
600 17 6.77837e+10
700 17 7.90738e+10
800 17 9.03718e+10
900 17 1.01678e+11
1000 17 1.1298e+11
2000 17 2.25476e+11
3000 17 3.38031e+11
4000 17 4.5105e+11
5000 17 5.63777e+11
6000 17 6.76613e+11
7000 17 7.89176e+11
8000 17 9.01679e+11
9000 17 1.01424e+12
10000 17 1.12703e+12
1 18 1.16321e+08
20 18 2.2752e+09
40 18 4.54386e+09
60 18 6.81099e+09
80 18 9.07588e+09
100 18 1.13166e+10
200 18 2.25577e+10
300 18 3.38591e+10
400 18 4.5155e+10
500 18 5.64629e+10
600 18 6.779e+10
700 18 7.90797e+10
800 18 9.0379e+10
900 18 1.01684e+11
1000 18 1.12986e+11
2000 18 2.2548e+11
3000 18 3.38037e+11
4000 18 4.51057e+11
5000 18 5.6378e+11
6000 18 6.76621e+11
7000 18 7.89184e+11
8000 18 9.01688e+11
9000 18 1.01425e+12
10000 18 1.12704e+12
1 19 1.15719e+08
20 19 2.27907e+09
40 19 4.55012e+09
60 19 6.81753e+09
80 19 9.08101e+09
100 19 1.13218e+10
200 19 2.25642e+10
300 19 3.38653e+10
400 19 4.51612e+10
500 19 5.647e+10
600 19 6.77957e+10
700 19 7.90862e+10
800 19 9.03853e+10
900 19 1.0169e+11
1000 19 1.12991e+11
2000 19 2.25485e+11
3000 19 3.38045e+11
4000 19 4.51065e+11
5000 19 5.63777e+11
6000 19 6.76629e+11
7000 19 7.89191e+11
8000 19 9.01698e+11
9000 19 1.01426e+12
10000 19 1.12705e+12
1 2 1.15154e+08
20 2 2.24945e+09
40 2 4.49542e+09
60 2 6.72821e+09
80 2 8.99047e+09
100 2 1.12378e+10
200 2 2.24576e+10
300 2 3.37624e+10
400 2 4.50598e+10
500 2 5.63569e+10
600 2 6.7696e+10
700 2 7.89817e+10
800 2 9.02807e+10
900 2 1.0159e+11
1000 2 1.12888e+11
2000 2 2.25416e+11
3000 2 3.3794e+11
4000 2 4.5096e+11
5000 2 5.63758e+11
6000 2 6.76525e+11
7000 2 7.89097e+11
8000 2 9.01566e+11
9000 2 1.01415e+12
10000 2 1.12694e+12
1 20 1.16884e+08
20 20 2.28035e+09
40 20 4.55163e+09
60 20 6.81898e+09
80 20 9.08155e+09
100 20 1.13223e+10
200 20 2.25646e+10
300 20 3.38656e+10
400 20 4.51615e+10
500 20 5.647e+10
600 20 6.77962e+10
700 20 7.90865e+10
800 20 9.03852e+10
900 20 1.0169e+11
1000 20 1.12991e+11
2000 20 2.25484e+11
3000 20 3.38042e+11
4000 20 4.51062e+11
5000 20 5.63765e+11
6000 20 6.76624e+11
7000 20 7.89184e+11
8000 20 9.01691e+11
9000 20 1.01425e+12
10000 20 1.12704e+12
1 21 1.18062e+08
20 21 2.28231e+09
40 21 4.55343e+09
60 21 6.82041e+09
80 21 9.08283e+09
100 21 1.13236e+10
200 21 2.25657e+10
300 21 3.38671e+10
400 21 4.5163e+10
500 21 5.64715e+10
600 21 6.77984e+10
700 21 7.90885e+10
800 21 9.03875e+10
900 21 1.01692e+11
1000 21 1.12993e+11
2000 21 2.25486e+11
3000 21 3.38046e+11
4000 21 4.51066e+11
5000 21 5.63761e+11
6000 21 6.7663e+11
7000 21 7.89191e+11
8000 21 9.01699e+11
9000 21 1.01426e+12
10000 21 1.12705e+12
1 22 1.16855e+08
20 22 2.28239e+09
40 22 4.55243e+09
60 22 6.81941e+09
80 22 9.08334e+09
100 22 1.13245e+10
200 22 2.25609e+10
300 22 3.38672e+10
400 22 4.51637e+10
500 22 5.64687e+10
600 22 6.77996e+10
700 22 7.90898e+10
800 22 9.03892e+10
900 22 1.01694e+11
1000 22 1.12995e+11
2000 22 2.25487e+11
3000 22 3.38042e+11
4000 22 4.51067e+11
5000 22 5.63754e+11
6000 22 6.76631e+11
7000 22 7.89187e+11
8000 22 9.01699e+11
9000 22 1.01426e+12
10000 22 1.12705e+12
1 23 1.11197e+08
20 23 2.28468e+09
40 23 4.55542e+09
60 23 6.82333e+09
80 23 9.07774e+09
100 23 1.13189e+10
200 23 2.25551e+10
300 23 3.38615e+10
400 23 4.51578e+10
500 23 5.64627e+10
600 23 6.78055e+10
700 23 7.90956e+10
800 23 9.03952e+10
900 23 1.01699e+11
1000 23 1.13e+11
2000 23 2.2548e+11
3000 23 3.38034e+11
4000 23 4.51071e+11
5000 23 5.63743e+11
6000 23 6.76632e+11
7000 23 7.89176e+11
8000 23 9.01686e+11
9000 23 1.01426e+12
10000 23 1.12705e+12
1 24 1.16222e+08
20 24 2.28794e+09
40 24 4.55871e+09
60 24 6.82607e+09
80 24 9.06906e+09
100 24 1.13107e+10
200 24 2.2548e+10
300 24 3.38529e+10
400 24 4.51487e+10
500 24 5.6455e+10
600 24 6.78083e+10
700 24 7.90986e+10
800 24 9.03982e+10
900 24 1.01702e+11
1000 24 1.13004e+11
2000 24 2.25472e+11
3000 24 3.38027e+11
4000 24 4.51075e+11
5000 24 5.63736e+11
6000 24 6.76639e+11
7000 24 7.89172e+11
8000 24 9.01692e+11
9000 24 1.01426e+12
10000 24 1.12706e+12
1 25 1.17495e+08
20 25 2.29037e+09
40 25 4.56094e+09
60 25 6.82844e+09
80 25 9.06934e+09
100 25 1.13047e+10
200 25 2.2551e+10
300 25 3.38485e+10
400 25 4.51449e+10
500 25 5.64576e+10
600 25 6.78103e+10
700 25 7.91006e+10
800 25 9.03998e+10
900 25 1.01704e+11
1000 25 1.13005e+11
2000 25 2.25463e+11
3000 25 3.38022e+11
4000 25 4.51076e+11
5000 25 5.63724e+11
6000 25 6.76638e+11
7000 25 7.89161e+11
8000 25 9.0169e+11
9000 25 1.01426e+12
10000 25 1.12705e+12
1 26 1.18271e+08
20 26 2.29185e+09
40 26 4.5625e+09
60 26 6.83001e+09
80 26 9.07091e+09
100 26 1.13062e+10
200 26 2.25527e+10
300 26 3.385e+10
400 26 4.51479e+10
500 26 5.64595e+10
600 26 6.78122e+10
700 26 7.91026e+10
800 26 9.04021e+10
900 26 1.01706e+11
1000 26 1.13008e+11
2000 26 2.25465e+11
3000 26 3.38025e+11
4000 26 4.5108e+11
5000 26 5.63721e+11
6000 26 6.76643e+11
7000 26 7.89159e+11
8000 26 9.01696e+11
9000 26 1.01427e+12
10000 26 1.12706e+12
1 27 1.18379e+08
20 27 2.29321e+09
40 27 4.56342e+09
60 27 6.83093e+09
80 27 9.07204e+09
100 27 1.13071e+10
200 27 2.25542e+10
300 27 3.38515e+10
400 27 4.51491e+10
500 27 5.64611e+10
600 27 6.78135e+10
700 27 7.91039e+10
800 27 9.04034e+10
900 27 1.01708e+11
1000 27 1.13009e+11
2000 27 2.25467e+11
3000 27 3.38028e+11
4000 27 4.51082e+11
5000 27 5.63714e+11
6000 27 6.76646e+11
7000 27 7.89162e+11
8000 27 9.01701e+11
9000 27 1.01427e+12
10000 27 1.12706e+12
1 28 1.12751e+08
20 28 2.28714e+09
40 28 4.55795e+09
60 28 6.82526e+09
80 28 9.06587e+09
100 28 1.13013e+10
200 28 2.25532e+10
300 28 3.38531e+10
400 28 4.51526e+10
500 28 5.64559e+10
600 28 6.78076e+10
700 28 7.90978e+10
800 28 9.03972e+10
900 28 1.01701e+11
1000 28 1.13003e+11
2000 28 2.25471e+11
3000 28 3.38024e+11
4000 28 4.51073e+11
5000 28 5.63704e+11
6000 28 6.76635e+11
7000 28 7.89161e+11
8000 28 9.01687e+11
9000 28 1.01426e+12
10000 28 1.12705e+12
1 29 1.14006e+08
20 29 2.27695e+09
40 29 4.5477e+09
60 29 6.81532e+09
80 29 9.05762e+09
100 29 1.12936e+10
200 29 2.25541e+10
300 29 3.3854e+10
400 29 4.51537e+10
500 29 5.64571e+10
600 29 6.77985e+10
700 29 7.90888e+10
800 29 9.03885e+10
900 29 1.01693e+11
1000 29 1.12994e+11
2000 29 2.25475e+11
3000 29 3.38026e+11
4000 29 4.51066e+11
5000 29 5.63696e+11
6000 29 6.76629e+11
7000 29 7.89165e+11
8000 29 9.01679e+11
9000 29 1.01425e+12
10000 29 1.12704e+12
1 3 1.16555e+08
20 3 2.24903e+09
40 3 4.49741e+09
60 3 6.72945e+09
80 3 8.99298e+09
100 3 1.12426e+10
200 3 2.24615e+10
300 3 3.37663e+10
400 3 4.50642e+10
500 3 5.63617e+10
600 3 6.77019e+10
700 3 7.89857e+10
800 3 9.02852e+10
900 3 1.01594e+11
1000 3 1.12892e+11
2000 3 2.25419e+11
3000 3 3.37945e+11
4000 3 4.50964e+11
5000 3 5.6376e+11
6000 3 6.76528e+11
7000 3 7.891e+11
8000 3 9.01572e+11
9000 3 1.01415e+12
10000 3 1.12694e+12
1 30 1.14272e+08
20 30 2.26646e+09
40 30 4.53679e+09
60 30 6.80459e+09
80 30 9.04956e+09
100 30 1.12856e+10
200 30 2.25627e+10
300 30 3.38629e+10
400 30 4.51675e+10
500 30 5.64651e+10
600 30 6.77917e+10
700 30 7.90925e+10
800 30 9.03937e+10
900 30 1.01697e+11
1000 30 1.12989e+11
2000 30 2.25478e+11
3000 30 3.38034e+11
4000 30 4.51071e+11
5000 30 5.63686e+11
6000 30 6.76616e+11
7000 30 7.8917e+11
8000 30 9.01669e+11
9000 30 1.01424e+12
10000 30 1.12703e+12
1 31 1.17022e+08
20 31 2.26554e+09
40 31 4.52543e+09
60 31 6.79329e+09
80 31 9.03918e+09
100 31 1.12754e+10
200 31 2.25666e+10
300 31 3.38668e+10
400 31 4.51714e+10
500 31 5.64692e+10
600 31 6.7796e+10
700 31 7.90968e+10
800 31 9.03976e+10
900 31 1.01702e+11
1000 31 1.12993e+11
2000 31 2.25483e+11
3000 31 3.38038e+11
4000 31 4.51075e+11
5000 31 5.63676e+11
6000 31 6.76604e+11
7000 31 7.89174e+11
8000 31 9.01656e+11
9000 31 1.01423e+12
10000 31 1.12702e+12
1 32 1.1739e+08
20 32 2.26639e+09
40 32 4.51609e+09
60 32 6.78397e+09
80 32 9.03167e+09
100 32 1.12762e+10
200 32 2.25746e+10
300 32 3.38736e+10
400 32 4.51768e+10
500 32 5.64764e+10
600 32 6.78048e+10
700 32 7.9104e+10
800 32 9.04054e+10
900 32 1.01708e+11
1000 32 1.13e+11
2000 32 2.25485e+11
3000 32 3.38045e+11
4000 32 4.51088e+11
5000 32 5.63671e+11
6000 32 6.76597e+11
7000 32 7.89179e+11
8000 32 9.01648e+11
9000 32 1.01422e+12
10000 32 1.12701e+12
1 33 1.1249e+08
20 33 2.26085e+09
40 33 4.50535e+09
60 33 6.77293e+09
80 33 9.02396e+09
100 33 1.12784e+10
200 33 2.25765e+10
300 33 3.38756e+10
400 33 4.51788e+10
500 33 5.64819e+10
600 33 6.78072e+10
700 33 7.91063e+10
800 33 9.04074e+10
900 33 1.01711e+11
1000 33 1.13002e+11
2000 33 2.25486e+11
3000 33 3.38048e+11
4000 33 4.51093e+11
5000 33 5.63664e+11
6000 33 6.76587e+11
7000 33 7.89182e+11
8000 33 9.01636e+11
9000 33 1.01423e+12
10000 33 1.127e+12
1 34 1.13483e+08
20 34 2.25203e+09
40 34 4.50101e+09
60 34 6.76521e+09
80 34 9.02546e+09
100 34 1.1287e+10
200 34 2.25862e+10
300 34 3.38851e+10
400 34 4.51873e+10
500 34 5.64898e+10
600 34 6.78147e+10
700 34 7.91157e+10
800 34 9.04166e+10
900 34 1.0172e+11
1000 34 1.13012e+11
2000 34 2.25488e+11
3000 34 3.38057e+11
4000 34 4.51103e+11
5000 34 5.63656e+11
6000 34 6.7658e+11
7000 34 7.89189e+11
8000 34 9.01629e+11
9000 34 1.01424e+12
10000 34 1.127e+12
1 35 1.11854e+08
20 35 2.24703e+09
40 35 4.50516e+09
60 35 6.76512e+09
80 35 9.02959e+09
100 35 1.12915e+10
200 35 2.25914e+10
300 35 3.38901e+10
400 35 4.51923e+10
500 35 5.64965e+10
600 35 6.78193e+10
700 35 7.91208e+10
800 35 9.04211e+10
900 35 1.01724e+11
1000 35 1.13017e+11
2000 35 2.25492e+11
3000 35 3.38061e+11
4000 35 4.51109e+11
5000 35 5.63645e+11
6000 35 6.76566e+11
7000 35 7.89191e+11
8000 35 9.01612e+11
9000 35 1.01424e+12
10000 35 1.12698e+12
1 36 1.12988e+08
20 36 2.25356e+09
40 36 4.51313e+09
60 36 6.77358e+09
80 36 9.0385e+09
100 36 1.12996e+10
200 36 2.26008e+10
300 36 3.38993e+10
400 36 4.52011e+10
500 36 5.6505e+10
600 36 6.783e+10
700 36 7.9129e+10
800 36 9.04303e+10
900 36 1.01733e+11
1000 36 1.13025e+11
2000 36 2.25494e+11
3000 36 3.3807e+11
4000 36 4.51118e+11
5000 36 5.63645e+11
6000 36 6.7656e+11
7000 36 7.892e+11
8000 36 9.01606e+11
9000 36 1.01425e+12
10000 36 1.12698e+12
1 37 1.08848e+08
20 37 2.25642e+09
40 37 4.51705e+09
60 37 6.77897e+09
80 37 9.04284e+09
100 37 1.13037e+10
200 37 2.26052e+10
300 37 3.39048e+10
400 37 4.52062e+10
500 37 5.65108e+10
600 37 6.78342e+10
700 37 7.91341e+10
800 37 9.04353e+10
900 37 1.01738e+11
1000 37 1.1303e+11
2000 37 2.25495e+11
3000 37 3.38075e+11
4000 37 4.51124e+11
5000 37 5.63648e+11
6000 37 6.76546e+11
7000 37 7.89202e+11
8000 37 9.0159e+11
9000 37 1.01425e+12
10000 37 1.12696e+12
1 38 1.10607e+08
20 38 2.26454e+09
40 38 4.52573e+09
60 38 6.78839e+09
80 38 9.05033e+09
100 38 1.1312e+10
200 38 2.26139e+10
300 38 3.3913e+10
400 38 4.52149e+10
500 38 5.6518e+10
600 38 6.78425e+10
700 38 7.91423e+10
800 38 9.04441e+10
900 38 1.01746e+11
1000 38 1.13039e+11
2000 38 2.25498e+11
3000 38 3.38084e+11
4000 38 4.51131e+11
5000 38 5.63656e+11
6000 38 6.76541e+11
7000 38 7.89209e+11
8000 38 9.01585e+11
9000 38 1.01426e+12
10000 38 1.12696e+12
1 39 1.15612e+08
20 39 2.26792e+09
40 39 4.53075e+09
60 39 6.79222e+09
80 39 9.05448e+09
100 39 1.13165e+10
200 39 2.26192e+10
300 39 3.39185e+10
400 39 4.52203e+10
500 39 5.65233e+10
600 39 6.7848e+10
700 39 7.91481e+10
800 39 9.04496e+10
900 39 1.01751e+11
1000 39 1.13045e+11
2000 39 2.255e+11
3000 39 3.38091e+11
4000 39 4.51139e+11
5000 39 5.63665e+11
6000 39 6.76528e+11
7000 39 7.89216e+11
8000 39 9.0157e+11
9000 39 1.01427e+12
10000 39 1.12695e+12
1 4 1.12719e+08
20 4 2.25761e+09
40 4 4.50297e+09
60 4 6.73445e+09
80 4 9.0017e+09
100 4 1.12489e+10
200 4 2.24716e+10
300 4 3.37743e+10
400 4 4.50719e+10
500 4 5.63705e+10
600 4 6.771e+10
700 4 7.89945e+10
800 4 9.02933e+10
900 4 1.01602e+11
1000 4 1.12901e+11
2000 4 2.25425e+11
3000 4 3.37952e+11
4000 4 4.50973e+11
5000 4 5.63764e+11
6000 4 6.76536e+11
7000 4 7.89107e+11
8000 4 9.01581e+11
9000 4 1.01416e+12
10000 4 1.12695e+12
1 40 1.17586e+08
20 40 2.26894e+09
40 40 4.53212e+09
60 40 6.79344e+09
80 40 9.05561e+09
100 40 1.13178e+10
200 40 2.26201e+10
300 40 3.39191e+10
400 40 4.5221e+10
500 40 5.65237e+10
600 40 6.78483e+10
700 40 7.91483e+10
800 40 9.04496e+10
900 40 1.01751e+11
1000 40 1.13045e+11
2000 40 2.25497e+11
3000 40 3.38089e+11
4000 40 4.51136e+11
5000 40 5.63662e+11
6000 40 6.76521e+11
7000 40 7.89213e+11
8000 40 9.01563e+11
9000 40 1.01426e+12
10000 40 1.12694e+12
1 41 1.15734e+08
20 41 2.27217e+09
40 41 4.53506e+09
60 41 6.79648e+09
80 41 9.05877e+09
100 41 1.13208e+10
200 41 2.26236e+10
300 41 3.39235e+10
400 41 4.52243e+10
500 41 5.65288e+10
600 41 6.78525e+10
700 41 7.91518e+10
800 41 9.04539e+10
900 41 1.01755e+11
1000 41 1.13049e+11
2000 41 2.25497e+11
3000 41 3.38093e+11
4000 41 4.51139e+11
5000 41 5.63667e+11
6000 41 6.76511e+11
7000 41 7.89215e+11
8000 41 9.01551e+11
9000 41 1.01427e+12
10000 41 1.12693e+12
1 42 1.15461e+08
20 42 2.27293e+09
40 42 4.53583e+09
60 42 6.79715e+09
80 42 9.05951e+09
100 42 1.13218e+10
200 42 2.26244e+10
300 42 3.39246e+10
400 42 4.52252e+10
500 42 5.653e+10
600 42 6.78533e+10
700 42 7.91526e+10
800 42 9.04548e+10
900 42 1.01756e+11
1000 42 1.1305e+11
2000 42 2.25492e+11
3000 42 3.38094e+11
4000 42 4.51139e+11
5000 42 5.63672e+11
6000 42 6.76505e+11
7000 42 7.89208e+11
8000 42 9.01543e+11
9000 42 1.01427e+12
10000 42 1.12692e+12
1 43 1.17614e+08
20 43 2.27846e+09
40 43 4.54095e+09
60 43 6.80237e+09
80 43 9.06499e+09
100 43 1.13264e+10
200 43 2.26298e+10
300 43 3.39294e+10
400 43 4.52304e+10
500 43 5.65336e+10
600 43 6.78581e+10
700 43 7.91582e+10
800 43 9.04599e+10
900 43 1.01762e+11
1000 43 1.13055e+11
2000 43 2.25486e+11
3000 43 3.38099e+11
4000 43 4.51145e+11
5000 43 5.63676e+11
6000 43 6.76493e+11
7000 43 7.89203e+11
8000 43 9.01529e+11
9000 43 1.01427e+12
10000 43 1.12691e+12
1 44 1.17301e+08
20 44 2.27976e+09
40 44 4.54233e+09
60 44 6.80371e+09
80 44 9.06613e+09
100 44 1.13278e+10
200 44 2.26312e+10
300 44 3.39307e+10
400 44 4.52317e+10
500 44 5.65358e+10
600 44 6.78598e+10
700 44 7.916e+10
800 44 9.04617e+10
900 44 1.01763e+11
1000 44 1.13057e+11
2000 44 2.25482e+11
3000 44 3.38102e+11
4000 44 4.51148e+11
5000 44 5.63684e+11
6000 44 6.7649e+11
7000 44 7.89198e+11
8000 44 9.01525e+11
9000 44 1.01428e+12
10000 44 1.12691e+12
1 45 1.1778e+08
20 45 2.28411e+09
40 45 4.54651e+09
60 45 6.80816e+09
80 45 9.07028e+09
100 45 1.13321e+10
200 45 2.26351e+10
300 45 3.39348e+10
400 45 4.52361e+10
500 45 5.654e+10
600 45 6.78641e+10
700 45 7.91633e+10
800 45 9.04655e+10
900 45 1.01767e+11
1000 45 1.1306e+11
2000 45 2.25475e+11
3000 45 3.38106e+11
4000 45 4.51152e+11
5000 45 5.63688e+11
6000 45 6.76478e+11
7000 45 7.892e+11
8000 45 9.01509e+11
9000 45 1.01428e+12
10000 45 1.12689e+12
1 46 1.17822e+08
20 46 2.28853e+09
40 46 4.55078e+09
60 46 6.81256e+09
80 46 9.0747e+09
100 46 1.13364e+10
200 46 2.26395e+10
300 46 3.39392e+10
400 46 4.52404e+10
500 46 5.65445e+10
600 46 6.78682e+10
700 46 7.91676e+10
800 46 9.04697e+10
900 46 1.01771e+11
1000 46 1.13065e+11
2000 46 2.25471e+11
3000 46 3.38109e+11
4000 46 4.51155e+11
5000 46 5.63697e+11
6000 46 6.76471e+11
7000 46 7.89202e+11
8000 46 9.01502e+11
9000 46 1.01428e+12
10000 46 1.12689e+12
1 47 1.18937e+08
20 47 2.28927e+09
40 47 4.5515e+09
60 47 6.81327e+09
80 47 9.07561e+09
100 47 1.13372e+10
200 47 2.26405e+10
300 47 3.39403e+10
400 47 4.52417e+10
500 47 5.65458e+10
600 47 6.78696e+10
700 47 7.91692e+10
800 47 9.04712e+10
900 47 1.01773e+11
1000 47 1.13067e+11
2000 47 2.25474e+11
3000 47 3.38112e+11
4000 47 4.51159e+11
5000 47 5.63701e+11
6000 47 6.7646e+11
7000 47 7.89207e+11
8000 47 9.01489e+11
9000 47 1.01429e+12
10000 47 1.12688e+12
1 48 1.16973e+08
20 48 2.28423e+09
40 48 4.54672e+09
60 48 6.80843e+09
80 48 9.07073e+09
100 48 1.13324e+10
200 48 2.26356e+10
300 48 3.39354e+10
400 48 4.52367e+10
500 48 5.65421e+10
600 48 6.78646e+10
700 48 7.91642e+10
800 48 9.04663e+10
900 48 1.01768e+11
1000 48 1.13062e+11
2000 48 2.2547e+11
3000 48 3.38106e+11
4000 48 4.51152e+11
5000 48 5.63706e+11
6000 48 6.76452e+11
7000 48 7.892e+11
8000 48 9.0148e+11
9000 48 1.01428e+12
10000 48 1.12687e+12
1 49 1.16704e+08
20 49 2.27817e+09
40 49 4.54088e+09
60 49 6.80242e+09
80 49 9.06482e+09
100 49 1.13264e+10
200 49 2.26296e+10
300 49 3.39292e+10
400 49 4.52303e+10
500 49 5.65361e+10
600 49 6.78582e+10
700 49 7.91577e+10
800 49 9.04597e+10
900 49 1.01761e+11
1000 49 1.13055e+11
2000 49 2.25463e+11
3000 49 3.38098e+11
4000 49 4.51144e+11
5000 49 5.63706e+11
6000 49 6.7644e+11
7000 49 7.89191e+11
8000 49 9.01466e+11
9000 49 1.01427e+12
10000 49 1.12686e+12
1 5 1.13994e+08
20 5 2.2614e+09
40 5 4.50443e+09
60 5 6.73724e+09
80 5 9.00557e+09
100 5 1.12513e+10
200 5 2.24766e+10
300 5 3.37777e+10
400 5 4.50759e+10
500 5 5.63755e+10
600 5 6.77145e+10
700 5 7.89991e+10
800 5 9.02979e+10
900 5 1.01605e+11
1000 5 1.12905e+11
2000 5 2.25428e+11
3000 5 3.37957e+11
4000 5 4.50978e+11
5000 5 5.63767e+11
6000 5 6.76541e+11
7000 5 7.89112e+11
8000 5 9.01588e+11
9000 5 1.01417e+12
10000 5 1.12695e+12
1 50 1.16021e+08
20 50 2.26704e+09
40 50 4.52942e+09
60 50 6.79135e+09
80 50 9.05364e+09
100 50 1.13153e+10
200 50 2.26184e+10
300 50 3.39177e+10
400 50 4.52191e+10
500 50 5.65257e+10
600 50 6.78468e+10
700 50 7.91464e+10
800 50 9.0448e+10
900 50 1.0175e+11
1000 50 1.13044e+11
2000 50 2.25455e+11
3000 50 3.38086e+11
4000 50 4.51132e+11
5000 50 5.63714e+11
6000 50 6.7643e+11
7000 50 7.89182e+11
8000 50 9.01456e+11
9000 50 1.01426e+12
10000 50 1.12684e+12
1 51 1.13593e+08
20 51 2.25591e+09
40 51 4.51817e+09
60 51 6.78005e+09
80 51 9.04283e+09
100 51 1.13058e+10
200 51 2.2607e+10
300 51 3.39064e+10
400 51 4.52078e+10
500 51 5.65144e+10
600 51 6.78354e+10
700 51 7.91352e+10
800 51 9.04366e+10
900 51 1.01739e+11
1000 51 1.13032e+11
2000 51 2.25447e+11
3000 51 3.38075e+11
4000 51 4.51119e+11
5000 51 5.63715e+11
6000 51 6.76418e+11
7000 51 7.89172e+11
8000 51 9.01443e+11
9000 51 1.01425e+12
10000 51 1.12683e+12
1 52 1.07899e+08
20 52 2.25533e+09
40 52 4.52196e+09
60 52 6.78887e+09
80 52 9.03546e+09
100 52 1.12995e+10
200 52 2.25989e+10
300 52 3.38985e+10
400 52 4.51997e+10
500 52 5.65074e+10
600 52 6.78271e+10
700 52 7.91272e+10
800 52 9.04286e+10
900 52 1.01731e+11
1000 52 1.13024e+11
2000 52 2.25441e+11
3000 52 3.38066e+11
4000 52 4.51109e+11
5000 52 5.63727e+11
6000 52 6.7641e+11
7000 52 7.89174e+11
8000 52 9.01435e+11
9000 52 1.01424e+12
10000 52 1.12682e+12
1 53 1.10156e+08
20 53 2.25937e+09
40 53 4.52598e+09
60 53 6.791e+09
80 53 9.03278e+09
100 53 1.12883e+10
200 53 2.25858e+10
300 53 3.38851e+10
400 53 4.51871e+10
500 53 5.64938e+10
600 53 6.78139e+10
700 53 7.91144e+10
800 53 9.04154e+10
900 53 1.01718e+11
1000 53 1.13011e+11
2000 53 2.25432e+11
3000 53 3.38054e+11
4000 53 4.51095e+11
5000 53 5.6373e+11
6000 53 6.76398e+11
7000 53 7.89177e+11
8000 53 9.01421e+11
9000 53 1.01423e+12
10000 53 1.12681e+12
1 54 1.1196e+08
20 54 2.27048e+09
40 54 4.53717e+09
60 54 6.8006e+09
80 54 9.03963e+09
100 54 1.128e+10
200 54 2.25752e+10
300 54 3.38743e+10
400 54 4.51766e+10
500 54 5.64832e+10
600 54 6.7803e+10
700 54 7.91034e+10
800 54 9.04045e+10
900 54 1.01708e+11
1000 54 1.13001e+11
2000 54 2.25424e+11
3000 54 3.38044e+11
4000 54 4.51084e+11
5000 54 5.63742e+11
6000 54 6.7639e+11
7000 54 7.89185e+11
8000 54 9.01426e+11
9000 54 1.01422e+12
10000 54 1.12681e+12
1 55 1.15423e+08
20 55 2.27722e+09
40 55 4.54416e+09
60 55 6.80633e+09
80 55 9.04569e+09
100 55 1.12776e+10
200 55 2.25626e+10
300 55 3.38625e+10
400 55 4.51646e+10
500 55 5.6475e+10
600 55 6.77915e+10
700 55 7.90915e+10
800 55 9.03924e+10
900 55 1.01695e+11
1000 55 1.12989e+11
2000 55 2.25415e+11
3000 55 3.38031e+11
4000 55 4.51069e+11
5000 55 5.63747e+11
6000 55 6.76376e+11
7000 55 7.89186e+11
8000 55 9.01427e+11
9000 55 1.0142e+12
10000 55 1.12681e+12
1 56 1.15923e+08
20 56 2.2831e+09
40 56 4.551e+09
60 56 6.81144e+09
80 56 9.04708e+09
100 56 1.12787e+10
200 56 2.25517e+10
300 56 3.38519e+10
400 56 4.51536e+10
500 56 5.64665e+10
600 56 6.77809e+10
700 56 7.90807e+10
800 56 9.03817e+10
900 56 1.01685e+11
1000 56 1.12978e+11
2000 56 2.25406e+11
3000 56 3.38021e+11
4000 56 4.51057e+11
5000 56 5.63754e+11
6000 56 6.76368e+11
7000 56 7.89189e+11
8000 56 9.01433e+11
9000 56 1.0142e+12
10000 56 1.12682e+12
1 57 1.11568e+08
20 57 2.28885e+09
40 57 4.55676e+09
60 57 6.81637e+09
80 57 9.05124e+09
100 57 1.12736e+10
200 57 2.25404e+10
300 57 3.384e+10
400 57 4.51418e+10
500 57 5.64583e+10
600 57 6.77685e+10
700 57 7.90693e+10
800 57 9.03698e+10
900 57 1.01673e+11
1000 57 1.12966e+11
2000 57 2.25407e+11
3000 57 3.38009e+11
4000 57 4.51043e+11
5000 57 5.63759e+11
6000 57 6.76357e+11
7000 57 7.89184e+11
8000 57 9.01436e+11
9000 57 1.01418e+12
10000 57 1.12682e+12
1 58 1.13176e+08
20 58 2.29388e+09
40 58 4.5632e+09
60 58 6.82035e+09
80 58 9.05197e+09
100 58 1.12705e+10
200 58 2.25341e+10
300 58 3.38339e+10
400 58 4.51356e+10
500 58 5.64355e+10
600 58 6.7762e+10
700 58 7.90632e+10
800 58 9.03638e+10
900 58 1.01667e+11
1000 58 1.1296e+11
2000 58 2.25411e+11
3000 58 3.38004e+11
4000 58 4.51035e+11
5000 58 5.63766e+11
6000 58 6.76355e+11
7000 58 7.89178e+11
8000 58 9.0144e+11
9000 58 1.01418e+12
10000 58 1.12683e+12
1 59 1.17808e+08
20 59 2.29895e+09
40 59 4.56881e+09
60 59 6.82476e+09
80 59 9.0531e+09
100 59 1.12726e+10
200 59 2.25198e+10
300 59 3.38195e+10
400 59 4.51201e+10
500 59 5.64234e+10
600 59 6.77485e+10
700 59 7.90485e+10
800 59 9.03495e+10
900 59 1.01653e+11
1000 59 1.12946e+11
2000 59 2.25416e+11
3000 59 3.37989e+11
4000 59 4.51018e+11
5000 59 5.6377e+11
6000 59 6.76361e+11
7000 59 7.89169e+11
8000 59 9.01444e+11
9000 59 1.01417e+12
10000 59 1.12683e+12
1 6 1.15996e+08
20 6 2.26725e+09
40 6 4.50722e+09
60 6 6.74332e+09
80 6 9.01346e+09
100 6 1.12583e+10
200 6 2.24856e+10
300 6 3.3786e+10
400 6 4.50835e+10
500 6 5.63828e+10
600 6 6.77194e+10
700 6 7.90071e+10
800 6 9.03053e+10
900 6 1.01613e+11
1000 6 1.12913e+11
2000 6 2.25433e+11
3000 6 3.37964e+11
4000 6 4.50985e+11
5000 6 5.63769e+11
6000 6 6.76549e+11
7000 6 7.89119e+11
8000 6 9.01597e+11
9000 6 1.01417e+12
10000 6 1.12696e+12
1 60 1.18549e+08
20 60 2.29951e+09
40 60 4.56897e+09
60 60 6.82464e+09
80 60 9.05278e+09
100 60 1.12723e+10
200 60 2.25168e+10
300 60 3.38166e+10
400 60 4.51173e+10
500 60 5.64235e+10
600 60 6.77461e+10
700 60 7.90461e+10
800 60 9.03472e+10
900 60 1.01651e+11
1000 60 1.12944e+11
2000 60 2.25417e+11
3000 60 3.37989e+11
4000 60 4.51015e+11
5000 60 5.63776e+11
6000 60 6.76364e+11
7000 60 7.89169e+11
8000 60 9.01448e+11
9000 60 1.01417e+12
10000 60 1.12684e+12
1 61 1.16969e+08
20 61 2.2942e+09
40 61 4.56417e+09
60 61 6.82006e+09
80 61 9.04815e+09
100 61 1.12675e+10
200 61 2.2505e+10
300 61 3.38064e+10
400 61 4.51071e+10
500 61 5.64189e+10
600 61 6.77352e+10
700 61 7.90354e+10
800 61 9.03354e+10
900 61 1.0164e+11
1000 61 1.12933e+11
2000 61 2.25412e+11
3000 61 3.37977e+11
4000 61 4.51e+11
5000 61 5.63774e+11
6000 61 6.76358e+11
7000 61 7.8916e+11
8000 61 9.01441e+11
9000 61 1.01416e+12
10000 61 1.12684e+12
1 62 1.17458e+08
20 62 2.29117e+09
40 62 4.55645e+09
60 62 6.81477e+09
80 62 9.04271e+09
100 62 1.12619e+10
200 62 2.24991e+10
300 62 3.38005e+10
400 62 4.5101e+10
500 62 5.64141e+10
600 62 6.77291e+10
700 62 7.90293e+10
800 62 9.03291e+10
900 62 1.01637e+11
1000 62 1.12926e+11
2000 62 2.25406e+11
3000 62 3.3797e+11
4000 62 4.50991e+11
5000 62 5.63774e+11
6000 62 6.76349e+11
7000 62 7.89149e+11
8000 62 9.01431e+11
9000 62 1.01414e+12
10000 62 1.12683e+12
1 63 1.18746e+08
20 63 2.29484e+09
40 63 4.55832e+09
60 63 6.80765e+09
80 63 9.03588e+09
100 63 1.12553e+10
200 63 2.24852e+10
300 63 3.37882e+10
400 63 4.5088e+10
500 63 5.64095e+10
600 63 6.77163e+10
700 63 7.90159e+10
800 63 9.03155e+10
900 63 1.01654e+11
1000 63 1.12914e+11
2000 63 2.25399e+11
3000 63 3.37958e+11
4000 63 4.50977e+11
5000 63 5.63776e+11
6000 63 6.76341e+11
7000 63 7.89139e+11
8000 63 9.01424e+11
9000 63 1.01413e+12
10000 63 1.12684e+12
1 64 1.15791e+08
20 64 2.29769e+09
40 64 4.56126e+09
60 64 6.80535e+09
80 64 9.03089e+09
100 64 1.12496e+10
200 64 2.24796e+10
300 64 3.37825e+10
400 64 4.50825e+10
500 64 5.64046e+10
600 64 6.77102e+10
700 64 7.90098e+10
800 64 9.03094e+10
900 64 1.01654e+11
1000 64 1.12908e+11
2000 64 2.25394e+11
3000 64 3.37952e+11
4000 64 4.50972e+11
5000 64 5.6378e+11
6000 64 6.76335e+11
7000 64 7.89134e+11
8000 64 9.01421e+11
9000 64 1.01413e+12
10000 64 1.12684e+12
1 65 1.17361e+08
20 65 2.30176e+09
40 65 4.56531e+09
60 65 6.80913e+09
80 65 9.02719e+09
100 65 1.12439e+10
200 65 2.24688e+10
300 65 3.3771e+10
400 65 4.5071e+10
500 65 5.63863e+10
600 65 6.76991e+10
700 65 7.89985e+10
800 65 9.02983e+10
900 65 1.0165e+11
1000 65 1.12896e+11
2000 65 2.25388e+11
3000 65 3.3794e+11
4000 65 4.50962e+11
5000 65 5.63783e+11
6000 65 6.76342e+11
7000 65 7.89125e+11
8000 65 9.01417e+11
9000 65 1.01412e+12
10000 65 1.12684e+12
1 66 1.1887e+08
20 66 2.30225e+09
40 66 4.56632e+09
60 66 6.8103e+09
80 66 9.02822e+09
100 66 1.12363e+10
200 66 2.24606e+10
300 66 3.37634e+10
400 66 4.50634e+10
500 66 5.63666e+10
600 66 6.7691e+10
700 66 7.89902e+10
800 66 9.02899e+10
900 66 1.01627e+11
1000 66 1.12887e+11
2000 66 2.25386e+11
3000 66 3.37932e+11
4000 66 4.50953e+11
5000 66 5.63783e+11
6000 66 6.76342e+11
7000 66 7.89116e+11
8000 66 9.01419e+11
9000 66 1.01411e+12
10000 66 1.12685e+12
1 67 1.18507e+08
20 67 2.29717e+09
40 67 4.56081e+09
60 67 6.80473e+09
80 67 9.02283e+09
100 67 1.1232e+10
200 67 2.24502e+10
300 67 3.37527e+10
400 67 4.50524e+10
500 67 5.63526e+10
600 67 6.76801e+10
700 67 7.89795e+10
800 67 9.02806e+10
900 67 1.01611e+11
1000 67 1.12878e+11
2000 67 2.25387e+11
3000 67 3.37923e+11
4000 67 4.50945e+11
5000 67 5.6378e+11
6000 67 6.76345e+11
7000 67 7.89109e+11
8000 67 9.01416e+11
9000 67 1.0141e+12
10000 67 1.12684e+12
1 68 1.09972e+08
20 68 2.28924e+09
40 68 4.55368e+09
60 68 6.79826e+09
80 68 9.01722e+09
100 68 1.12384e+10
200 68 2.24436e+10
300 68 3.37465e+10
400 68 4.50461e+10
500 68 5.63463e+10
600 68 6.76731e+10
700 68 7.89725e+10
800 68 9.02739e+10
900 68 1.01592e+11
1000 68 1.12871e+11
2000 68 2.25389e+11
3000 68 3.37916e+11
4000 68 4.50938e+11
5000 68 5.63772e+11
6000 68 6.76347e+11
7000 68 7.891e+11
8000 68 9.01408e+11
9000 68 1.01409e+12
10000 68 1.12683e+12
1 69 1.17538e+08
20 69 2.27888e+09
40 69 4.54407e+09
60 69 6.78999e+09
80 69 9.00974e+09
100 69 1.12418e+10
200 69 2.24323e+10
300 69 3.37348e+10
400 69 4.50375e+10
500 69 5.63334e+10
600 69 6.7661e+10
700 69 7.89598e+10
800 69 9.02611e+10
900 69 1.01573e+11
1000 69 1.12859e+11
2000 69 2.25394e+11
3000 69 3.37904e+11
4000 69 4.50925e+11
5000 69 5.63762e+11
6000 69 6.76355e+11
7000 69 7.89091e+11
8000 69 9.01401e+11
9000 69 1.01408e+12
10000 69 1.12682e+12
1 7 1.165e+08
20 7 2.27077e+09
40 7 4.50832e+09
60 7 6.74604e+09
80 7 9.01713e+09
100 7 1.12619e+10
200 7 2.24887e+10
300 7 3.37895e+10
400 7 4.50876e+10
500 7 5.6388e+10
600 7 6.77255e+10
700 7 7.90114e+10
800 7 9.03105e+10
900 7 1.01617e+11
1000 7 1.12917e+11
2000 7 2.25436e+11
3000 7 3.37969e+11
4000 7 4.5099e+11
5000 7 5.63771e+11
6000 7 6.76553e+11
7000 7 7.89123e+11
8000 7 9.01604e+11
9000 7 1.01418e+12
10000 7 1.12697e+12
1 70 1.18336e+08
20 70 2.27125e+09
40 70 4.53721e+09
60 70 6.78315e+09
80 70 9.00568e+09
100 70 1.12425e+10
200 70 2.24209e+10
300 70 3.37242e+10
400 70 4.50279e+10
500 70 5.63229e+10
600 70 6.76498e+10
700 70 7.89487e+10
800 70 9.025e+10
900 70 1.01554e+11
1000 70 1.12848e+11
2000 70 2.25394e+11
3000 70 3.37892e+11
4000 70 4.50913e+11
5000 70 5.63752e+11
6000 70 6.76354e+11
7000 70 7.89077e+11
8000 70 9.014e+11
9000 70 1.01407e+12
10000 70 1.12681e+12
1 71 1.16581e+08
20 71 2.26364e+09
40 71 4.53128e+09
60 71 6.77757e+09
80 71 9.00084e+09
100 71 1.12376e+10
200 71 2.24148e+10
300 71 3.37159e+10
400 71 4.50129e+10
500 71 5.63133e+10
600 71 6.76422e+10
700 71 7.89409e+10
800 71 9.02424e+10
900 71 1.01542e+11
1000 71 1.12842e+11
2000 71 2.25398e+11
3000 71 3.37883e+11
4000 71 4.50905e+11
5000 71 5.63745e+11
6000 71 6.76361e+11
7000 71 7.89071e+11
8000 71 9.01406e+11
9000 71 1.01406e+12
10000 71 1.12681e+12
1 72 1.09959e+08
20 72 2.25594e+09
40 72 4.52544e+09
60 72 6.77037e+09
80 72 8.99557e+09
100 72 1.12322e+10
200 72 2.24096e+10
300 72 3.37075e+10
400 72 4.50052e+10
500 72 5.63071e+10
600 72 6.76326e+10
700 72 7.89326e+10
800 72 9.0236e+10
900 72 1.01534e+11
1000 72 1.12834e+11
2000 72 2.25404e+11
3000 72 3.37874e+11
4000 72 4.50896e+11
5000 72 5.63742e+11
6000 72 6.76367e+11
7000 72 7.8906e+11
8000 72 9.01408e+11
9000 72 1.01405e+12
10000 72 1.12679e+12
1 73 1.12504e+08
20 73 2.25148e+09
40 73 4.51639e+09
60 73 6.76232e+09
80 73 8.98784e+09
100 73 1.12245e+10
200 73 2.24016e+10
300 73 3.36953e+10
400 73 4.49934e+10
500 73 5.62922e+10
600 73 6.76215e+10
700 73 7.89212e+10
800 73 9.02284e+10
900 73 1.01522e+11
1000 73 1.12824e+11
2000 73 2.25409e+11
3000 73 3.37863e+11
4000 73 4.50885e+11
5000 73 5.63749e+11
6000 73 6.76373e+11
7000 73 7.89053e+11
8000 73 9.01413e+11
9000 73 1.01404e+12
10000 73 1.1268e+12
1 74 1.15896e+08
20 74 2.25392e+09
40 74 4.50871e+09
60 74 6.75269e+09
80 74 8.97952e+09
100 74 1.12166e+10
200 74 2.2393e+10
300 74 3.36839e+10
400 74 4.49824e+10
500 74 5.62804e+10
600 74 6.76091e+10
700 74 7.89098e+10
800 74 9.02179e+10
900 74 1.01511e+11
1000 74 1.12815e+11
2000 74 2.25413e+11
3000 74 3.37851e+11
4000 74 4.50872e+11
5000 74 5.63752e+11
6000 74 6.76379e+11
7000 74 7.89039e+11
8000 74 9.01414e+11
9000 74 1.01402e+12
10000 74 1.1268e+12
1 75 1.16997e+08
20 75 2.25894e+09
40 75 4.51179e+09
60 75 6.74792e+09
80 75 8.97345e+09
100 75 1.12098e+10
200 75 2.23922e+10
300 75 3.36754e+10
400 75 4.49739e+10
500 75 5.6272e+10
600 75 6.76018e+10
700 75 7.89011e+10
800 75 9.02038e+10
900 75 1.01503e+11
1000 75 1.12811e+11
2000 75 2.25417e+11
3000 75 3.37843e+11
4000 75 4.50865e+11
5000 75 5.63757e+11
6000 75 6.76385e+11
7000 75 7.89036e+11
8000 75 9.01421e+11
9000 75 1.01403e+12
10000 75 1.12681e+12
1 76 1.14939e+08
20 76 2.26315e+09
40 76 4.51256e+09
60 76 6.74178e+09
80 76 8.97322e+09
100 76 1.12106e+10
200 76 2.23934e+10
300 76 3.36694e+10
400 76 4.49708e+10
500 76 5.62626e+10
600 76 6.75895e+10
700 76 7.8897e+10
800 76 9.01922e+10
900 76 1.01491e+11
1000 76 1.12804e+11
2000 76 2.2542e+11
3000 76 3.37832e+11
4000 76 4.50858e+11
5000 76 5.63758e+11
6000 76 6.7639e+11
7000 76 7.89024e+11
8000 76 9.01425e+11
9000 76 1.01404e+12
10000 76 1.12681e+12
1 77 1.16356e+08
20 77 2.26755e+09
40 77 4.51528e+09
60 77 6.74044e+09
80 77 8.97543e+09
100 77 1.12132e+10
200 77 2.23954e+10
300 77 3.36739e+10
400 77 4.49747e+10
500 77 5.6264e+10
600 77 6.75862e+10
700 77 7.89015e+10
800 77 9.01961e+10
900 77 1.01496e+11
1000 77 1.12808e+11
2000 77 2.25423e+11
3000 77 3.37826e+11
4000 77 4.50854e+11
5000 77 5.63761e+11
6000 77 6.76395e+11
7000 77 7.89021e+11
8000 77 9.01437e+11
9000 77 1.01404e+12
10000 77 1.12682e+12
1 78 1.15519e+08
20 78 2.27111e+09
40 78 4.51639e+09
60 78 6.74194e+09
80 78 8.97867e+09
100 78 1.12144e+10
200 78 2.23966e+10
300 78 3.36815e+10
400 78 4.49801e+10
500 78 5.62856e+10
600 78 6.75923e+10
700 78 7.8907e+10
800 78 9.02032e+10
900 78 1.01502e+11
1000 78 1.12808e+11
2000 78 2.25426e+11
3000 78 3.37813e+11
4000 78 4.50836e+11
5000 78 5.63761e+11
6000 78 6.76401e+11
7000 78 7.8901e+11
8000 78 9.01442e+11
9000 78 1.01405e+12
10000 78 1.12682e+12
1 79 1.16514e+08
20 79 2.27327e+09
40 79 4.51087e+09
60 79 6.74354e+09
80 79 8.98013e+09
100 79 1.12154e+10
200 79 2.2398e+10
300 79 3.36876e+10
400 79 4.49837e+10
500 79 5.62884e+10
600 79 6.75978e+10
700 79 7.89112e+10
800 79 9.02073e+10
900 79 1.01507e+11
1000 79 1.12811e+11
2000 79 2.2543e+11
3000 79 3.3782e+11
4000 79 4.50837e+11
5000 79 5.6376e+11
6000 79 6.76408e+11
7000 79 7.8901e+11
8000 79 9.01449e+11
9000 79 1.01405e+12
10000 79 1.12683e+12
1 8 1.15613e+08
20 8 2.27476e+09
40 8 4.5093e+09
60 8 6.75206e+09
80 8 9.02293e+09
100 8 1.12674e+10
200 8 2.24962e+10
300 8 3.37972e+10
400 8 4.50936e+10
500 8 5.6395e+10
600 8 6.77302e+10
700 8 7.90178e+10
800 8 9.03163e+10
900 8 1.01623e+11
1000 8 1.12925e+11
2000 8 2.25439e+11
3000 8 3.37975e+11
4000 8 4.50996e+11
5000 8 5.63771e+11
6000 8 6.76558e+11
7000 8 7.89127e+11
8000 8 9.0161e+11
9000 8 1.01418e+12
10000 8 1.12697e+12
1 80 1.16426e+08
20 80 2.27459e+09
40 80 4.50996e+09
60 80 6.74492e+09
80 80 8.98142e+09
100 80 1.12168e+10
200 80 2.2399e+10
300 80 3.3689e+10
400 80 4.49844e+10
500 80 5.62839e+10
600 80 6.75981e+10
700 80 7.89114e+10
800 80 9.02074e+10
900 80 1.01508e+11
1000 80 1.1281e+11
2000 80 2.25429e+11
3000 80 3.37817e+11
4000 80 4.50835e+11
5000 80 5.6375e+11
6000 80 6.76405e+11
7000 80 7.89003e+11
8000 80 9.01447e+11
9000 80 1.01405e+12
10000 80 1.12682e+12
1 81 1.16679e+08
20 81 2.27595e+09
40 81 4.51225e+09
60 81 6.74778e+09
80 81 8.98377e+09
100 81 1.12195e+10
200 81 2.24016e+10
300 81 3.3691e+10
400 81 4.4988e+10
500 81 5.62851e+10
600 81 6.76005e+10
700 81 7.89146e+10
800 81 9.0211e+10
900 81 1.01511e+11
1000 81 1.12811e+11
2000 81 2.25432e+11
3000 81 3.37824e+11
4000 81 4.50841e+11
5000 81 5.63744e+11
6000 81 6.76412e+11
7000 81 7.89007e+11
8000 81 9.01452e+11
9000 81 1.01405e+12
10000 81 1.12683e+12
1 82 1.15998e+08
20 82 2.27507e+09
40 82 4.51422e+09
60 82 6.74939e+09
80 82 8.98535e+09
100 82 1.12212e+10
200 82 2.24031e+10
300 82 3.36925e+10
400 82 4.49902e+10
500 82 5.62841e+10
600 82 6.76023e+10
700 82 7.89163e+10
800 82 9.02129e+10
900 82 1.01513e+11
1000 82 1.12806e+11
2000 82 2.25433e+11
3000 82 3.37828e+11
4000 82 4.50845e+11
5000 82 5.63744e+11
6000 82 6.76413e+11
7000 82 7.89006e+11
8000 82 9.0145e+11
9000 82 1.01405e+12
10000 82 1.12683e+12
1 83 1.17077e+08
20 83 2.27714e+09
40 83 4.51617e+09
60 83 6.7517e+09
80 83 8.98767e+09
100 83 1.12234e+10
200 83 2.24057e+10
300 83 3.36957e+10
400 83 4.49924e+10
500 83 5.62874e+10
600 83 6.76051e+10
700 83 7.89193e+10
800 83 9.02156e+10
900 83 1.01516e+11
1000 83 1.128e+11
2000 83 2.25437e+11
3000 83 3.37836e+11
4000 83 4.50853e+11
5000 83 5.6375e+11
6000 83 6.76422e+11
7000 83 7.89014e+11
8000 83 9.01457e+11
9000 83 1.01406e+12
10000 83 1.12684e+12
1 84 1.16815e+08
20 84 2.28103e+09
40 84 4.51953e+09
60 84 6.75499e+09
80 84 8.99095e+09
100 84 1.12267e+10
200 84 2.24088e+10
300 84 3.36985e+10
400 84 4.49952e+10
500 84 5.62918e+10
600 84 6.76093e+10
700 84 7.89221e+10
800 84 9.02181e+10
900 84 1.01518e+11
1000 84 1.12799e+11
2000 84 2.25438e+11
3000 84 3.37843e+11
4000 84 4.50859e+11
5000 84 5.63751e+11
6000 84 6.76428e+11
7000 84 7.89016e+11
8000 84 9.0146e+11
9000 84 1.01406e+12
10000 84 1.12684e+12
1 85 1.16994e+08
20 85 2.28185e+09
40 85 4.52037e+09
60 85 6.75592e+09
80 85 8.99192e+09
100 85 1.12277e+10
200 85 2.241e+10
300 85 3.36998e+10
400 85 4.49965e+10
500 85 5.62936e+10
600 85 6.76114e+10
700 85 7.89239e+10
800 85 9.02199e+10
900 85 1.0152e+11
1000 85 1.12806e+11
2000 85 2.25441e+11
3000 85 3.37848e+11
4000 85 4.50864e+11
5000 85 5.63755e+11
6000 85 6.76434e+11
7000 85 7.89022e+11
8000 85 9.01466e+11
9000 85 1.01407e+12
10000 85 1.12685e+12
1 86 1.11063e+08
20 86 2.27633e+09
40 86 4.51512e+09
60 86 6.75058e+09
80 86 8.98656e+09
100 86 1.12223e+10
200 86 2.24046e+10
300 86 3.36943e+10
400 86 4.4991e+10
500 86 5.62923e+10
600 86 6.76089e+10
700 86 7.89181e+10
800 86 9.02141e+10
900 86 1.01514e+11
1000 86 1.12825e+11
2000 86 2.25434e+11
3000 86 3.37857e+11
4000 86 4.50871e+11
5000 86 5.63746e+11
6000 86 6.76441e+11
7000 86 7.89026e+11
8000 86 9.01466e+11
9000 86 1.01408e+12
10000 86 1.12685e+12
1 87 1.14107e+08
20 87 2.26645e+09
40 87 4.50621e+09
60 87 6.74165e+09
80 87 8.97731e+09
100 87 1.1213e+10
200 87 2.23951e+10
300 87 3.36861e+10
400 87 4.4981e+10
500 87 5.62924e+10
600 87 6.76094e+10
700 87 7.8908e+10
800 87 9.02038e+10
900 87 1.01503e+11
1000 87 1.12825e+11
2000 87 2.25423e+11
3000 87 3.37856e+11
4000 87 4.50871e+11
5000 87 5.63736e+11
6000 87 6.76442e+11
7000 87 7.89027e+11
8000 87 9.01467e+11
9000 87 1.01408e+12
10000 87 1.12686e+12
1 88 1.16406e+08
20 88 2.26266e+09
40 88 4.49759e+09
60 88 6.73324e+09
80 88 8.96926e+09
100 88 1.12046e+10
200 88 2.2387e+10
300 88 3.36898e+10
400 88 4.49796e+10
500 88 5.62935e+10
600 88 6.76126e+10
700 88 7.89059e+10
800 88 9.02028e+10
900 88 1.01506e+11
1000 88 1.12826e+11
2000 88 2.25416e+11
3000 88 3.37866e+11
4000 88 4.50879e+11
5000 88 5.63729e+11
6000 88 6.76452e+11
7000 88 7.89033e+11
8000 88 9.01473e+11
9000 88 1.01408e+12
10000 88 1.12687e+12
1 89 1.15367e+08
20 89 2.257e+09
40 89 4.49258e+09
60 89 6.72818e+09
80 89 8.96419e+09
100 89 1.11995e+10
200 89 2.23819e+10
300 89 3.36912e+10
400 89 4.49825e+10
500 89 5.62893e+10
600 89 6.76136e+10
700 89 7.89093e+10
800 89 9.02056e+10
900 89 1.01511e+11
1000 89 1.12828e+11
2000 89 2.25412e+11
3000 89 3.3787e+11
4000 89 4.50881e+11
5000 89 5.63725e+11
6000 89 6.76454e+11
7000 89 7.89035e+11
8000 89 9.0148e+11
9000 89 1.01408e+12
10000 89 1.12687e+12
1 9 1.15677e+08
20 9 2.27702e+09
40 9 4.50414e+09
60 9 6.7549e+09
80 9 9.02744e+09
100 9 1.12708e+10
200 9 2.25004e+10
300 9 3.38012e+10
400 9 4.50986e+10
500 9 5.64022e+10
600 9 6.77354e+10
700 9 7.9023e+10
800 9 9.0322e+10
900 9 1.01629e+11
1000 9 1.1293e+11
2000 9 2.25443e+11
3000 9 3.37981e+11
4000 9 4.51001e+11
5000 9 5.63766e+11
6000 9 6.76564e+11
7000 9 7.89132e+11
8000 9 9.01618e+11
9000 9 1.01419e+12
10000 9 1.12698e+12
1 90 1.15894e+08
20 90 2.25049e+09
40 90 4.48524e+09
60 90 6.7207e+09
80 90 8.95676e+09
100 90 1.11916e+10
200 90 2.23886e+10
300 90 3.36987e+10
400 90 4.49905e+10
500 90 5.62924e+10
600 90 6.76213e+10
700 90 7.89164e+10
800 90 9.02133e+10
900 90 1.01518e+11
1000 90 1.12833e+11
2000 90 2.25404e+11
3000 90 3.37877e+11
4000 90 4.50889e+11
5000 90 5.63719e+11
6000 90 6.7646e+11
7000 90 7.89039e+11
8000 90 9.01484e+11
9000 90 1.01409e+12
10000 90 1.12687e+12
1 91 1.09914e+08
20 91 2.24033e+09
40 91 4.4757e+09
60 91 6.71157e+09
80 91 8.94684e+09
100 91 1.11826e+10
200 91 2.23913e+10
300 91 3.3703e+10
400 91 4.49957e+10
500 91 5.62956e+10
600 91 6.76266e+10
700 91 7.89205e+10
800 91 9.02171e+10
900 91 1.01524e+11
1000 91 1.12835e+11
2000 91 2.25396e+11
3000 91 3.37881e+11
4000 91 4.50895e+11
5000 91 5.63721e+11
6000 91 6.76464e+11
7000 91 7.89042e+11
8000 91 9.01491e+11
9000 91 1.01409e+12
10000 91 1.12688e+12
1 92 1.12855e+08
20 92 2.2433e+09
40 92 4.47865e+09
60 92 6.71473e+09
80 92 8.94871e+09
100 92 1.11925e+10
200 92 2.24019e+10
300 92 3.37119e+10
400 92 4.50047e+10
500 92 5.63056e+10
600 92 6.76376e+10
700 92 7.89297e+10
800 92 9.02265e+10
900 92 1.01532e+11
1000 92 1.12841e+11
2000 92 2.254e+11
3000 92 3.37891e+11
4000 92 4.50904e+11
5000 92 5.63729e+11
6000 92 6.76474e+11
7000 92 7.89052e+11
8000 92 9.01501e+11
9000 92 1.0141e+12
10000 92 1.12689e+12
1 93 1.11539e+08
20 93 2.24551e+09
40 93 4.48045e+09
60 93 6.71626e+09
80 93 8.95058e+09
100 93 1.11962e+10
200 93 2.24055e+10
300 93 3.37164e+10
400 93 4.50123e+10
500 93 5.63098e+10
600 93 6.76439e+10
700 93 7.89352e+10
800 93 9.02327e+10
900 93 1.0154e+11
1000 93 1.12846e+11
2000 93 2.25402e+11
3000 93 3.37895e+11
4000 93 4.50909e+11
5000 93 5.6373e+11
6000 93 6.76478e+11
7000 93 7.89054e+11
8000 93 9.01505e+11
9000 93 1.0141e+12
10000 93 1.12689e+12
1 94 1.14981e+08
20 94 2.2523e+09
40 94 4.48713e+09
60 94 6.72217e+09
80 94 8.95708e+09
100 94 1.12053e+10
200 94 2.24135e+10
300 94 3.37243e+10
400 94 4.50197e+10
500 94 5.63159e+10
600 94 6.76509e+10
700 94 7.8941e+10
800 94 9.02395e+10
900 94 1.01546e+11
1000 94 1.12855e+11
2000 94 2.25407e+11
3000 94 3.37902e+11
4000 94 4.50916e+11
5000 94 5.63736e+11
6000 94 6.76485e+11
7000 94 7.89061e+11
8000 94 9.01514e+11
9000 94 1.01411e+12
10000 94 1.1269e+12
1 95 1.16484e+08
20 95 2.25378e+09
40 95 4.48827e+09
60 95 6.72345e+09
80 95 8.95843e+09
100 95 1.12085e+10
200 95 2.2418e+10
300 95 3.37283e+10
400 95 4.50243e+10
500 95 5.63201e+10
600 95 6.76564e+10
700 95 7.89461e+10
800 95 9.02447e+10
900 95 1.01563e+11
1000 95 1.12857e+11
2000 95 2.25409e+11
3000 95 3.37906e+11
4000 95 4.50922e+11
5000 95 5.63738e+11
6000 95 6.7649e+11
7000 95 7.89065e+11
8000 95 9.01519e+11
9000 95 1.01411e+12
10000 95 1.1269e+12
1 96 1.16563e+08
20 96 2.25597e+09
40 96 4.49157e+09
60 96 6.72683e+09
80 96 8.96096e+09
100 96 1.12116e+10
200 96 2.24231e+10
300 96 3.3733e+10
400 96 4.50297e+10
500 96 5.63315e+10
600 96 6.76615e+10
700 96 7.89509e+10
800 96 9.02497e+10
900 96 1.01571e+11
1000 96 1.1287e+11
2000 96 2.25412e+11
3000 96 3.37912e+11
4000 96 4.50927e+11
5000 96 5.63743e+11
6000 96 6.76495e+11
7000 96 7.8907e+11
8000 96 9.01527e+11
9000 96 1.01412e+12
10000 96 1.12691e+12
1 97 1.12723e+08
20 97 2.26008e+09
40 97 4.49561e+09
60 97 6.73036e+09
80 97 8.96501e+09
100 97 1.12203e+10
200 97 2.24311e+10
300 97 3.37413e+10
400 97 4.50384e+10
500 97 5.63355e+10
600 97 6.76724e+10
700 97 7.89599e+10
800 97 9.02586e+10
900 97 1.01574e+11
1000 97 1.12873e+11
2000 97 2.25416e+11
3000 97 3.37919e+11
4000 97 4.50936e+11
5000 97 5.63748e+11
6000 97 6.76504e+11
7000 97 7.89078e+11
8000 97 9.01537e+11
9000 97 1.01413e+12
10000 97 1.12692e+12
1 98 1.15559e+08
20 98 2.26196e+09
40 98 4.49777e+09
60 98 6.73233e+09
80 98 8.96678e+09
100 98 1.12222e+10
200 98 2.24366e+10
300 98 3.37447e+10
400 98 4.50415e+10
500 98 5.63377e+10
600 98 6.76756e+10
700 98 7.89628e+10
800 98 9.02623e+10
900 98 1.01576e+11
1000 98 1.12876e+11
2000 98 2.25417e+11
3000 98 3.37922e+11
4000 98 4.5094e+11
5000 98 5.6375e+11
6000 98 6.76506e+11
7000 98 7.8908e+11
8000 98 9.01542e+11
9000 98 1.01413e+12
10000 98 1.12692e+12
1 99 1.16606e+08
20 99 2.26271e+09
40 99 4.49881e+09
60 99 6.73311e+09
80 99 8.9675e+09
100 99 1.12339e+10
200 99 2.24437e+10
300 99 3.37505e+10
400 99 4.50481e+10
500 99 5.63445e+10
600 99 6.76842e+10
700 99 7.89701e+10
800 99 9.02691e+10
900 99 1.01578e+11
1000 99 1.12878e+11
2000 99 2.25421e+11
3000 99 3.37931e+11
4000 99 4.50951e+11
5000 99 5.63758e+11
6000 99 6.76519e+11
7000 99 7.89093e+11
8000 99 9.01557e+11
9000 99 1.01415e+12
10000 99 1.12694e+12


==> figures/LBM_irregularity/LBM_300_300_300_10000_0_30_100_1000.txt <==
1 0 1.16217e+08
30 0 3.36974e+09
60 0 6.69475e+09
90 0 1.00754e+10
100 0 1.12114e+10
200 0 2.24725e+10
300 0 3.37701e+10
400 0 4.51013e+10
500 0 5.64299e+10
600 0 6.77511e+10
700 0 7.90784e+10
800 0 9.04189e+10
900 0 1.01722e+11
1000 0 1.13075e+11
2000 0 2.26042e+11
3000 0 3.38772e+11
4000 0 4.51644e+11
5000 0 5.64706e+11
6000 0 6.77228e+11
7000 0 7.89885e+11
8000 0 9.02989e+11
9000 0 1.0157e+12
10000 0 1.12871e+12
1 1 1.17015e+08
30 1 3.37065e+09
60 1 6.69609e+09
90 1 1.00819e+10
100 1 1.12157e+10
200 1 2.24736e+10
300 1 3.37712e+10
400 1 4.50918e+10
500 1 5.64206e+10
600 1 6.77412e+10
700 1 7.90689e+10
800 1 9.03979e+10
900 1 1.01726e+11
1000 1 1.13081e+11
2000 1 2.26038e+11
3000 1 3.38773e+11
4000 1 4.51646e+11
5000 1 5.64708e+11
6000 1 6.77232e+11
7000 1 7.89888e+11
8000 1 9.02991e+11
9000 1 1.01569e+12
10000 1 1.1287e+12
1 10 1.12585e+08
30 10 3.35057e+09
60 10 6.70937e+09
90 10 1.01414e+10
100 10 1.12674e+10
200 10 2.25339e+10
300 10 3.38369e+10
400 10 4.514e+10
500 10 5.64586e+10
600 10 6.77833e+10
700 10 7.91135e+10
800 10 9.04401e+10
900 10 1.01786e+11
1000 10 1.13137e+11
2000 10 2.26029e+11
3000 10 3.38808e+11
4000 10 4.51706e+11
5000 10 5.6477e+11
6000 10 6.77287e+11
7000 10 7.89894e+11
8000 10 9.03046e+11
9000 10 1.01573e+12
10000 10 1.12873e+12
1 11 1.14522e+08
30 11 3.35279e+09
60 11 6.71911e+09
90 11 1.01461e+10
100 11 1.12707e+10
200 11 2.25353e+10
300 11 3.38396e+10
400 11 4.51466e+10
500 11 5.64647e+10
600 11 6.77895e+10
700 11 7.91171e+10
800 11 9.04459e+10
900 11 1.01792e+11
1000 11 1.13143e+11
2000 11 2.2602e+11
3000 11 3.3881e+11
4000 11 4.51708e+11
5000 11 5.64773e+11
6000 11 6.77294e+11
7000 11 7.89898e+11
8000 11 9.03049e+11
9000 11 1.01574e+12
10000 11 1.12873e+12
1 12 1.158e+08
30 12 3.3571e+09
60 12 6.72312e+09
90 12 1.0152e+10
100 12 1.12771e+10
200 12 2.25452e+10
300 12 3.38495e+10
400 12 4.51525e+10
500 12 5.64703e+10
600 12 6.77967e+10
700 12 7.91238e+10
800 12 9.04519e+10
900 12 1.01798e+11
1000 12 1.13149e+11
2000 12 2.26016e+11
3000 12 3.38811e+11
4000 12 4.51718e+11
5000 12 5.64783e+11
6000 12 6.77299e+11
7000 12 7.89906e+11
8000 12 9.03058e+11
9000 12 1.01574e+12
10000 12 1.12874e+12
1 13 1.12256e+08
30 13 3.36034e+09
60 13 6.73613e+09
90 13 1.01578e+10
100 13 1.12818e+10
200 13 2.25491e+10
300 13 3.38536e+10
400 13 4.51581e+10
500 13 5.64784e+10
600 13 6.78033e+10
700 13 7.91305e+10
800 13 9.04587e+10
900 13 1.01806e+11
1000 13 1.13154e+11
2000 13 2.26018e+11
3000 13 3.38813e+11
4000 13 4.51719e+11
5000 13 5.64786e+11
6000 13 6.77305e+11
7000 13 7.89907e+11
8000 13 9.03059e+11
9000 13 1.01575e+12
10000 13 1.12874e+12
1 14 1.13944e+08
30 14 3.36728e+09
60 14 6.74371e+09
90 14 1.01644e+10
100 14 1.12891e+10
200 14 2.25601e+10
300 14 3.38631e+10
400 14 4.51648e+10
500 14 5.64847e+10
600 14 6.78088e+10
700 14 7.91378e+10
800 14 9.04649e+10
900 14 1.01812e+11
1000 14 1.13161e+11
2000 14 2.26023e+11
3000 14 3.38818e+11
4000 14 4.5173e+11
5000 14 5.64797e+11
6000 14 6.77312e+11
7000 14 7.89918e+11
8000 14 9.0307e+11
9000 14 1.01575e+12
10000 14 1.12875e+12
1 15 1.14506e+08
30 15 3.37247e+09
60 15 6.75749e+09
90 15 1.01707e+10
100 15 1.12939e+10
200 15 2.25627e+10
300 15 3.38652e+10
400 15 4.51717e+10
500 15 5.64913e+10
600 15 6.78155e+10
700 15 7.91469e+10
800 15 9.04724e+10
900 15 1.01822e+11
1000 15 1.13168e+11
2000 15 2.26026e+11
3000 15 3.38821e+11
4000 15 4.51733e+11
5000 15 5.648e+11
6000 15 6.77319e+11
7000 15 7.8992e+11
8000 15 9.03072e+11
9000 15 1.01577e+12
10000 15 1.12875e+12
1 16 1.15749e+08
30 16 3.38006e+09
60 16 6.76278e+09
90 16 1.01766e+10
100 16 1.12996e+10
200 16 2.2572e+10
300 16 3.38726e+10
400 16 4.51778e+10
500 16 5.64971e+10
600 16 6.78214e+10
700 16 7.9152e+10
800 16 9.04776e+10
900 16 1.01827e+11
1000 16 1.13174e+11
2000 16 2.26028e+11
3000 16 3.38824e+11
4000 16 4.51744e+11
5000 16 5.64812e+11
6000 16 6.77326e+11
7000 16 7.89933e+11
8000 16 9.03083e+11
9000 16 1.01578e+12
10000 16 1.12876e+12
1 17 1.14828e+08
30 17 3.38148e+09
60 17 6.77319e+09
90 17 1.01822e+10
100 17 1.13045e+10
200 17 2.25744e+10
300 17 3.38735e+10
400 17 4.5184e+10
500 17 5.65052e+10
600 17 6.78294e+10
700 17 7.91573e+10
800 17 9.04848e+10
900 17 1.01837e+11
1000 17 1.13179e+11
2000 17 2.2603e+11
3000 17 3.38825e+11
4000 17 4.51746e+11
5000 17 5.64815e+11
6000 17 6.77334e+11
7000 17 7.89938e+11
8000 17 9.03087e+11
9000 17 1.01579e+12
10000 17 1.12876e+12
1 18 1.15975e+08
30 18 3.38633e+09
60 18 6.77705e+09
90 18 1.01876e+10
100 18 1.13102e+10
200 18 2.25841e+10
300 18 3.38813e+10
400 18 4.51898e+10
500 18 5.65107e+10
600 18 6.78353e+10
700 18 7.91636e+10
800 18 9.04897e+10
900 18 1.01842e+11
1000 18 1.13185e+11
2000 18 2.26032e+11
3000 18 3.38827e+11
4000 18 4.51756e+11
5000 18 5.64825e+11
6000 18 6.77341e+11
7000 18 7.8995e+11
8000 18 9.03097e+11
9000 18 1.01579e+12
10000 18 1.12877e+12
1 19 1.15695e+08
30 19 3.39031e+09
60 19 6.79298e+09
90 19 1.01938e+10
100 19 1.13156e+10
200 19 2.25892e+10
300 19 3.38851e+10
400 19 4.51963e+10
500 19 5.65184e+10
600 19 6.7845e+10
700 19 7.91711e+10
800 19 9.04973e+10
900 19 1.01853e+11
1000 19 1.13196e+11
2000 19 2.26027e+11
3000 19 3.38826e+11
4000 19 4.51761e+11
5000 19 5.64831e+11
6000 19 6.7735e+11
7000 19 7.89959e+11
8000 19 9.03103e+11
9000 19 1.0158e+12
10000 19 1.12877e+12
1 2 1.15561e+08
30 2 3.36761e+09
60 2 6.69493e+09
90 2 1.0089e+10
100 2 1.12231e+10
200 2 2.24867e+10
300 2 3.3781e+10
400 2 4.50817e+10
500 2 5.64125e+10
600 2 6.77365e+10
700 2 7.90591e+10
800 2 9.03888e+10
900 2 1.01734e+11
1000 2 1.13088e+11
2000 2 2.26041e+11
3000 2 3.38779e+11
4000 2 4.51657e+11
5000 2 5.64719e+11
6000 2 6.77239e+11
7000 2 7.8989e+11
8000 2 9.03001e+11
9000 2 1.01569e+12
10000 2 1.1287e+12
1 20 1.17173e+08
30 20 3.3912e+09
60 20 6.79364e+09
90 20 1.01945e+10
100 20 1.13164e+10
200 20 2.25899e+10
300 20 3.38858e+10
400 20 4.51966e+10
500 20 5.65187e+10
600 20 6.78452e+10
700 20 7.91714e+10
800 20 9.04976e+10
900 20 1.01853e+11
1000 20 1.13196e+11
2000 20 2.26018e+11
3000 20 3.38825e+11
4000 20 4.51759e+11
5000 20 5.64828e+11
6000 20 6.77346e+11
7000 20 7.89954e+11
8000 20 9.03098e+11
9000 20 1.0158e+12
10000 20 1.12877e+12
1 21 1.16939e+08
30 21 3.39506e+09
60 21 6.79685e+09
90 21 1.01977e+10
100 21 1.13196e+10
200 21 2.25942e+10
300 21 3.38896e+10
400 21 4.51998e+10
500 21 5.65219e+10
600 21 6.78506e+10
700 21 7.91744e+10
800 21 9.05003e+10
900 21 1.01856e+11
1000 21 1.13199e+11
2000 21 2.26015e+11
3000 21 3.38828e+11
4000 21 4.51763e+11
5000 21 5.64833e+11
6000 21 6.77349e+11
7000 21 7.89959e+11
8000 21 9.03102e+11
9000 21 1.0158e+12
10000 21 1.12877e+12
1 22 1.17347e+08
30 22 3.39881e+09
60 22 6.8095e+09
90 22 1.02042e+10
100 22 1.13243e+10
200 22 2.25976e+10
300 22 3.38931e+10
400 22 4.52079e+10
500 22 5.65331e+10
600 22 6.78612e+10
700 22 7.91829e+10
800 22 9.05111e+10
900 22 1.01868e+11
1000 22 1.13208e+11
2000 22 2.26017e+11
3000 22 3.3883e+11
4000 22 4.51765e+11
5000 22 5.64835e+11
6000 22 6.77356e+11
7000 22 7.89959e+11
8000 22 9.03104e+11
9000 22 1.01581e+12
10000 22 1.12877e+12
1 23 1.18718e+08
30 23 3.39998e+09
60 23 6.81042e+09
90 23 1.02052e+10
100 23 1.13253e+10
200 23 2.25987e+10
300 23 3.38948e+10
400 23 4.52092e+10
500 23 5.65345e+10
600 23 6.78627e+10
700 23 7.91845e+10
800 23 9.05127e+10
900 23 1.0187e+11
1000 23 1.1321e+11
2000 23 2.2602e+11
3000 23 3.38834e+11
4000 23 4.5177e+11
5000 23 5.64841e+11
6000 23 6.77363e+11
7000 23 7.89967e+11
8000 23 9.03113e+11
9000 23 1.01581e+12
10000 23 1.12878e+12
1 24 1.15945e+08
30 24 3.39448e+09
60 24 6.82168e+09
90 24 1.02108e+10
100 24 1.13299e+10
200 24 2.25939e+10
300 24 3.38945e+10
400 24 4.52195e+10
500 24 5.65436e+10
600 24 6.7868e+10
700 24 7.91956e+10
800 24 9.05201e+10
900 24 1.01881e+11
1000 24 1.13219e+11
2000 24 2.26014e+11
3000 24 3.38827e+11
4000 24 4.51763e+11
5000 24 5.64833e+11
6000 24 6.77368e+11
7000 24 7.89959e+11
8000 24 9.03112e+11
9000 24 1.01582e+12
10000 24 1.12877e+12
1 25 1.14903e+08
30 25 3.38568e+09
60 25 6.826e+09
90 25 1.02151e+10
100 25 1.13342e+10
200 25 2.2599e+10
300 25 3.38994e+10
400 25 4.52238e+10
500 25 5.65477e+10
600 25 6.78721e+10
700 25 7.91997e+10
800 25 9.05241e+10
900 25 1.01886e+11
1000 25 1.13223e+11
2000 25 2.26005e+11
3000 25 3.38818e+11
4000 25 4.51753e+11
5000 25 5.64829e+11
6000 25 6.77369e+11
7000 25 7.89947e+11
8000 25 9.03112e+11
9000 25 1.01582e+12
10000 25 1.12876e+12
1 26 1.16683e+08
30 26 3.38204e+09
60 26 6.83716e+09
90 26 1.02193e+10
100 26 1.13374e+10
200 26 2.26002e+10
300 26 3.39004e+10
400 26 4.52307e+10
500 26 5.65546e+10
600 26 6.78786e+10
700 26 7.92074e+10
800 26 9.05317e+10
900 26 1.01898e+11
1000 26 1.13231e+11
2000 26 2.26005e+11
3000 26 3.38815e+11
4000 26 4.51747e+11
5000 26 5.64834e+11
6000 26 6.77381e+11
7000 26 7.89953e+11
8000 26 9.03118e+11
9000 26 1.01583e+12
10000 26 1.12876e+12
1 27 1.15153e+08
30 27 3.37641e+09
60 27 6.84309e+09
90 27 1.02227e+10
100 27 1.13404e+10
200 27 2.25949e+10
300 27 3.39175e+10
400 27 4.52342e+10
500 27 5.65604e+10
600 27 6.78835e+10
700 27 7.92125e+10
800 27 9.05358e+10
900 27 1.01905e+11
1000 27 1.13235e+11
2000 27 2.25999e+11
3000 27 3.38809e+11
4000 27 4.51747e+11
5000 27 5.64827e+11
6000 27 6.77381e+11
7000 27 7.89951e+11
8000 27 9.03112e+11
9000 27 1.01583e+12
10000 27 1.12876e+12
1 28 1.17117e+08
30 28 3.38505e+09
60 28 6.85139e+09
90 28 1.02273e+10
100 28 1.13445e+10
200 28 2.25842e+10
300 28 3.39183e+10
400 28 4.52425e+10
500 28 5.65686e+10
600 28 6.78916e+10
700 28 7.9221e+10
800 28 9.0544e+10
900 28 1.01914e+11
1000 28 1.13244e+11
2000 28 2.25991e+11
3000 28 3.38803e+11
4000 28 4.51754e+11
5000 28 5.64818e+11
6000 28 6.77389e+11
7000 28 7.89952e+11
8000 28 9.03104e+11
9000 28 1.01584e+12
10000 28 1.12875e+12
1 29 1.17601e+08
30 29 3.39139e+09
60 29 6.85842e+09
90 29 1.02317e+10
100 29 1.13485e+10
200 29 2.2577e+10
300 29 3.39134e+10
400 29 4.52475e+10
500 29 5.65738e+10
600 29 6.78969e+10
700 29 7.92246e+10
800 29 9.05477e+10
900 29 1.01923e+11
1000 29 1.13249e+11
2000 29 2.25984e+11
3000 29 3.38794e+11
4000 29 4.51756e+11
5000 29 5.64809e+11
6000 29 6.77389e+11
7000 29 7.89951e+11
8000 29 9.03089e+11
9000 29 1.01584e+12
10000 29 1.12874e+12
1 3 1.15114e+08
30 3 3.36087e+09
60 3 6.69674e+09
90 3 1.00952e+10
100 3 1.12287e+10
200 3 2.24878e+10
300 3 3.37823e+10
400 3 4.50863e+10
500 3 5.64176e+10
600 3 6.77398e+10
700 3 7.90645e+10
800 3 9.03873e+10
900 3 1.0174e+11
1000 3 1.13092e+11
2000 3 2.26043e+11
3000 3 3.38781e+11
4000 3 4.51657e+11
5000 3 5.64719e+11
6000 3 6.77243e+11
7000 3 7.89891e+11
8000 3 9.03001e+11
9000 3 1.01569e+12
10000 3 1.1287e+12
1 30 1.16e+08
30 30 3.40123e+09
60 30 6.86584e+09
90 30 1.02344e+10
100 30 1.1351e+10
200 30 2.25699e+10
300 30 3.39094e+10
400 30 4.52549e+10
500 30 5.65812e+10
600 30 6.79051e+10
700 30 7.92323e+10
800 30 9.05553e+10
900 30 1.01931e+11
1000 30 1.13257e+11
2000 30 2.25982e+11
3000 30 3.38789e+11
4000 30 4.51764e+11
5000 30 5.64805e+11
6000 30 6.77401e+11
7000 30 7.89961e+11
8000 30 9.03087e+11
9000 30 1.01585e+12
10000 30 1.12873e+12
1 31 1.08381e+08
30 31 3.4128e+09
60 31 6.87392e+09
90 31 1.02359e+10
100 31 1.13525e+10
200 31 2.25603e+10
300 31 3.39184e+10
400 31 4.52622e+10
500 31 5.65888e+10
600 31 6.79141e+10
700 31 7.92398e+10
800 31 9.05626e+10
900 31 1.01942e+11
1000 31 1.13265e+11
2000 31 2.25989e+11
3000 31 3.38779e+11
4000 31 4.51772e+11
5000 31 5.64795e+11
6000 31 6.77408e+11
7000 31 7.89969e+11
8000 31 9.03079e+11
9000 31 1.01586e+12
10000 31 1.12872e+12
1 32 1.0845e+08
30 32 3.42377e+09
60 32 6.88222e+09
90 32 1.02461e+10
100 32 1.13626e+10
200 32 2.25691e+10
300 32 3.39262e+10
400 32 4.52705e+10
500 32 5.65972e+10
600 32 6.79226e+10
700 32 7.92482e+10
800 32 9.05709e+10
900 32 1.01951e+11
1000 32 1.13274e+11
2000 32 2.25998e+11
3000 32 3.38773e+11
4000 32 4.5178e+11
5000 32 5.64787e+11
6000 32 6.77416e+11
7000 32 7.89977e+11
8000 32 9.03074e+11
9000 32 1.01587e+12
10000 32 1.12872e+12
1 33 1.12387e+08
30 33 3.43743e+09
60 33 6.89177e+09
90 33 1.02509e+10
100 33 1.13666e+10
200 33 2.25775e+10
300 33 3.39534e+10
400 33 4.52817e+10
500 33 5.66078e+10
600 33 6.79307e+10
700 33 7.92572e+10
800 33 9.05806e+10
900 33 1.01964e+11
1000 33 1.13284e+11
2000 33 2.26007e+11
3000 33 3.38758e+11
4000 33 4.51789e+11
5000 33 5.6477e+11
6000 33 6.77426e+11
7000 33 7.89985e+11
8000 33 9.03077e+11
9000 33 1.01588e+12
10000 33 1.1287e+12
1 34 1.13883e+08
30 34 3.44276e+09
60 34 6.89352e+09
90 34 1.02527e+10
100 34 1.1369e+10
200 34 2.25795e+10
300 34 3.39552e+10
400 34 4.52837e+10
500 34 5.661e+10
600 34 6.79329e+10
700 34 7.92594e+10
800 34 9.05829e+10
900 34 1.01966e+11
1000 34 1.13286e+11
2000 34 2.2601e+11
3000 34 3.38754e+11
4000 34 4.51793e+11
5000 34 5.64765e+11
6000 34 6.7743e+11
7000 34 7.89989e+11
8000 34 9.03082e+11
9000 34 1.01588e+12
10000 34 1.1287e+12
1 35 1.11253e+08
30 35 3.45699e+09
60 35 6.90253e+09
90 35 1.02571e+10
100 35 1.13732e+10
200 35 2.25897e+10
300 35 3.39629e+10
400 35 4.52955e+10
500 35 5.66194e+10
600 35 6.79441e+10
700 35 7.9269e+10
800 35 9.05932e+10
900 35 1.01977e+11
1000 35 1.13296e+11
2000 35 2.26018e+11
3000 35 3.38744e+11
4000 35 4.51802e+11
5000 35 5.64751e+11
6000 35 6.77438e+11
7000 35 7.89998e+11
8000 35 9.03084e+11
9000 35 1.01589e+12
10000 35 1.12869e+12
1 36 1.15537e+08
30 36 3.46262e+09
60 36 6.90487e+09
90 36 1.02592e+10
100 36 1.13753e+10
200 36 2.2592e+10
300 36 3.39651e+10
400 36 4.52981e+10
500 36 5.6622e+10
600 36 6.79467e+10
700 36 7.92716e+10
800 36 9.05957e+10
900 36 1.0198e+11
1000 36 1.13299e+11
2000 36 2.26021e+11
3000 36 3.38738e+11
4000 36 4.51805e+11
5000 36 5.64746e+11
6000 36 6.77442e+11
7000 36 7.90004e+11
8000 36 9.03089e+11
9000 36 1.01589e+12
10000 36 1.12869e+12
1 37 1.16656e+08
30 37 3.47548e+09
60 37 6.91184e+09
90 37 1.026e+10
100 37 1.13761e+10
200 37 2.25999e+10
300 37 3.39689e+10
400 37 4.53054e+10
500 37 5.66299e+10
600 37 6.7954e+10
700 37 7.9279e+10
800 37 9.06044e+10
900 37 1.01989e+11
1000 37 1.13307e+11
2000 37 2.26029e+11
3000 37 3.3873e+11
4000 37 4.51814e+11
5000 37 5.64736e+11
6000 37 6.77451e+11
7000 37 7.90014e+11
8000 37 9.03092e+11
9000 37 1.0159e+12
10000 37 1.12868e+12
1 38 1.13695e+08
30 38 3.48408e+09
60 38 6.91579e+09
90 38 1.02549e+10
100 38 1.1371e+10
200 38 2.2605e+10
300 38 3.3986e+10
400 38 4.531e+10
500 38 5.66351e+10
600 38 6.79575e+10
700 38 7.92835e+10
800 38 9.06089e+10
900 38 1.01994e+11
1000 38 1.13313e+11
2000 38 2.26034e+11
3000 38 3.38736e+11
4000 38 4.51817e+11
5000 38 5.64728e+11
6000 38 6.77455e+11
7000 38 7.90016e+11
8000 38 9.03083e+11
9000 38 1.01591e+12
10000 38 1.12867e+12
1 39 1.17931e+08
30 39 3.49278e+09
60 39 6.91938e+09
90 39 1.02459e+10
100 39 1.13622e+10
200 39 2.26123e+10
300 39 3.39878e+10
400 39 4.53179e+10
500 39 5.66415e+10
600 39 6.79726e+10
700 39 7.92917e+10
800 39 9.06179e+10
900 39 1.02001e+11
1000 39 1.13319e+11
2000 39 2.2604e+11
3000 39 3.38744e+11
4000 39 4.51826e+11
5000 39 5.64718e+11
6000 39 6.77464e+11
7000 39 7.90025e+11
8000 39 9.03077e+11
9000 39 1.01592e+12
10000 39 1.12867e+12
1 4 1.15724e+08
30 4 3.3539e+09
60 4 6.70086e+09
90 4 1.01026e+10
100 4 1.12343e+10
200 4 2.24981e+10
300 4 3.3792e+10
400 4 4.50937e+10
500 4 5.64241e+10
600 4 6.77464e+10
700 4 7.90717e+10
800 4 9.03954e+10
900 4 1.01746e+11
1000 4 1.131e+11
2000 4 2.26047e+11
3000 4 3.38786e+11
4000 4 4.51669e+11
5000 4 5.64732e+11
6000 4 6.77251e+11
7000 4 7.89896e+11
8000 4 9.03012e+11
9000 4 1.0157e+12
10000 4 1.12871e+12
1 40 1.19256e+08
30 40 3.49257e+09
60 40 6.91923e+09
90 40 1.02401e+10
100 40 1.13558e+10
200 40 2.26131e+10
300 40 3.39846e+10
400 40 4.53185e+10
500 40 5.66422e+10
600 40 6.79733e+10
700 40 7.92923e+10
800 40 9.06184e+10
900 40 1.02002e+11
1000 40 1.1332e+11
2000 40 2.26041e+11
3000 40 3.38743e+11
4000 40 4.51826e+11
5000 40 5.64709e+11
6000 40 6.77463e+11
7000 40 7.90025e+11
8000 40 9.03068e+11
9000 40 1.01592e+12
10000 40 1.12866e+12
1 41 1.15834e+08
30 41 3.4878e+09
60 41 6.91464e+09
90 41 1.02354e+10
100 41 1.1351e+10
200 41 2.26195e+10
300 41 3.39918e+10
400 41 4.53261e+10
500 41 5.66495e+10
600 41 6.79795e+10
700 41 7.92986e+10
800 41 9.0627e+10
900 41 1.02007e+11
1000 41 1.13316e+11
2000 41 2.26039e+11
3000 41 3.38738e+11
4000 41 4.51832e+11
5000 41 5.64699e+11
6000 41 6.77461e+11
7000 41 7.90032e+11
8000 41 9.0306e+11
9000 41 1.01592e+12
10000 41 1.12865e+12
1 42 1.18187e+08
30 42 3.48137e+09
60 42 6.90644e+09
90 42 1.0227e+10
100 42 1.13389e+10
200 42 2.26261e+10
300 42 3.39935e+10
400 42 4.53319e+10
500 42 5.66548e+10
600 42 6.79839e+10
700 42 7.93043e+10
800 42 9.06318e+10
900 42 1.0201e+11
1000 42 1.13319e+11
2000 42 2.26041e+11
3000 42 3.38727e+11
4000 42 4.51836e+11
5000 42 5.64686e+11
6000 42 6.77462e+11
7000 42 7.90033e+11
8000 42 9.03043e+11
9000 42 1.01592e+12
10000 42 1.12863e+12
1 43 1.17544e+08
30 43 3.48395e+09
60 43 6.8994e+09
90 43 1.02201e+10
100 43 1.1332e+10
200 43 2.26322e+10
300 43 3.39982e+10
400 43 4.53386e+10
500 43 5.6661e+10
600 43 6.79892e+10
700 43 7.93108e+10
800 43 9.06366e+10
900 43 1.02013e+11
1000 43 1.13323e+11
2000 43 2.26044e+11
3000 43 3.38725e+11
4000 43 4.51842e+11
5000 43 5.64674e+11
6000 43 6.77464e+11
7000 43 7.9004e+11
8000 43 9.03035e+11
9000 43 1.01593e+12
10000 43 1.12863e+12
1 44 1.19002e+08
30 44 3.4855e+09
60 44 6.89461e+09
90 44 1.02153e+10
100 44 1.1324e+10
200 44 2.26424e+10
300 44 3.40048e+10
400 44 4.53437e+10
500 44 5.66656e+10
600 44 6.79924e+10
700 44 7.93148e+10
800 44 9.0641e+10
900 44 1.02016e+11
1000 44 1.13324e+11
2000 44 2.26046e+11
3000 44 3.38727e+11
4000 44 4.51848e+11
5000 44 5.64666e+11
6000 44 6.77467e+11
7000 44 7.90044e+11
8000 44 9.03025e+11
9000 44 1.01593e+12
10000 44 1.12862e+12
1 45 1.1688e+08
30 45 3.48484e+09
60 45 6.88852e+09
90 45 1.02087e+10
100 45 1.1317e+10
200 45 2.26492e+10
300 45 3.40096e+10
400 45 4.53493e+10
500 45 5.66722e+10
600 45 6.79983e+10
700 45 7.93221e+10
800 45 9.06479e+10
900 45 1.02019e+11
1000 45 1.13328e+11
2000 45 2.2605e+11
3000 45 3.3873e+11
4000 45 4.51854e+11
5000 45 5.64655e+11
6000 45 6.7747e+11
7000 45 7.90052e+11
8000 45 9.03017e+11
9000 45 1.01594e+12
10000 45 1.12861e+12
1 46 1.18253e+08
30 46 3.48607e+09
60 46 6.89026e+09
90 46 1.02029e+10
100 46 1.13087e+10
200 46 2.26547e+10
300 46 3.4016e+10
400 46 4.53568e+10
500 46 5.66779e+10
600 46 6.80043e+10
700 46 7.93281e+10
800 46 9.06531e+10
900 46 1.02022e+11
1000 46 1.1333e+11
2000 46 2.26052e+11
3000 46 3.38732e+11
4000 46 4.51861e+11
5000 46 5.64647e+11
6000 46 6.77474e+11
7000 46 7.90058e+11
8000 46 9.03008e+11
9000 46 1.01595e+12
10000 46 1.12861e+12
1 47 1.19107e+08
30 47 3.48755e+09
60 47 6.89127e+09
90 47 1.01969e+10
100 47 1.13018e+10
200 47 2.26583e+10
300 47 3.40204e+10
400 47 4.53606e+10
500 47 5.66827e+10
600 47 6.80088e+10
700 47 7.93331e+10
800 47 9.06578e+10
900 47 1.02023e+11
1000 47 1.13332e+11
2000 47 2.26054e+11
3000 47 3.38735e+11
4000 47 4.51867e+11
5000 47 5.64639e+11
6000 47 6.77477e+11
7000 47 7.90067e+11
8000 47 9.03003e+11
9000 47 1.01596e+12
10000 47 1.1286e+12
1 48 1.18528e+08
30 48 3.48501e+09
60 48 6.88558e+09
90 48 1.01915e+10
100 48 1.1303e+10
200 48 2.26637e+10
300 48 3.40279e+10
400 48 4.53653e+10
500 48 5.66886e+10
600 48 6.80146e+10
700 48 7.93377e+10
800 48 9.06637e+10
900 48 1.02024e+11
1000 48 1.13333e+11
2000 48 2.26055e+11
3000 48 3.38736e+11
4000 48 4.51873e+11
5000 48 5.6463e+11
6000 48 6.77478e+11
7000 48 7.90072e+11
8000 48 9.02993e+11
9000 48 1.01596e+12
10000 48 1.12861e+12
1 49 1.19076e+08
30 49 3.48513e+09
60 49 6.88369e+09
90 49 1.01877e+10
100 49 1.13073e+10
200 49 2.26703e+10
300 49 3.40341e+10
400 49 4.53707e+10
500 49 5.66927e+10
600 49 6.80184e+10
700 49 7.93432e+10
800 49 9.06682e+10
900 49 1.02025e+11
1000 49 1.13334e+11
2000 49 2.26056e+11
3000 49 3.38737e+11
4000 49 4.51878e+11
5000 49 5.64621e+11
6000 49 6.7748e+11
7000 49 7.90078e+11
8000 49 9.02987e+11
9000 49 1.01597e+12
10000 49 1.12861e+12
1 5 1.13766e+08
30 5 3.34841e+09
60 5 6.70255e+09
90 5 1.0109e+10
100 5 1.12374e+10
200 5 2.24993e+10
300 5 3.37946e+10
400 5 4.50998e+10
500 5 5.64301e+10
600 5 6.77548e+10
700 5 7.90758e+10
800 5 9.04004e+10
900 5 1.01753e+11
1000 5 1.13105e+11
2000 5 2.26048e+11
3000 5 3.38789e+11
4000 5 4.5167e+11
5000 5 5.64734e+11
6000 5 6.77255e+11
7000 5 7.89897e+11
8000 5 9.03014e+11
9000 5 1.0157e+12
10000 5 1.12871e+12
1 50 1.16405e+08
30 50 3.47435e+09
60 50 6.87715e+09
90 50 1.01869e+10
100 50 1.13146e+10
200 50 2.26772e+10
300 50 3.40377e+10
400 50 4.53772e+10
500 50 5.67004e+10
600 50 6.80264e+10
700 50 7.93508e+10
800 50 9.06755e+10
900 50 1.02026e+11
1000 50 1.13326e+11
2000 50 2.26047e+11
3000 50 3.38726e+11
4000 50 4.5188e+11
5000 50 5.64604e+11
6000 50 6.77465e+11
7000 50 7.90075e+11
8000 50 9.02965e+11
9000 50 1.01596e+12
10000 50 1.1286e+12
1 51 1.17911e+08
30 51 3.46251e+09
60 51 6.86872e+09
90 51 1.01897e+10
100 51 1.1319e+10
200 51 2.26816e+10
300 51 3.40431e+10
400 51 4.53819e+10
500 51 5.67051e+10
600 51 6.80324e+10
700 51 7.9355e+10
800 51 9.06795e+10
900 51 1.02027e+11
1000 51 1.13316e+11
2000 51 2.26039e+11
3000 51 3.38732e+11
4000 51 4.51887e+11
5000 51 5.64597e+11
6000 51 6.77458e+11
7000 51 7.90085e+11
8000 51 9.02961e+11
9000 51 1.01597e+12
10000 51 1.12862e+12
1 52 1.18129e+08
30 52 3.45083e+09
60 52 6.86249e+09
90 52 1.01937e+10
100 52 1.13255e+10
200 52 2.26877e+10
300 52 3.40601e+10
400 52 4.53889e+10
500 52 5.67101e+10
600 52 6.80378e+10
700 52 7.93609e+10
800 52 9.06853e+10
900 52 1.02028e+11
1000 52 1.13307e+11
2000 52 2.2603e+11
3000 52 3.38735e+11
4000 52 4.51891e+11
5000 52 5.64589e+11
6000 52 6.77449e+11
7000 52 7.9009e+11
8000 52 9.02951e+11
9000 52 1.01598e+12
10000 52 1.12862e+12
1 53 1.17431e+08
30 53 3.43979e+09
60 53 6.85488e+09
90 53 1.01969e+10
100 53 1.13291e+10
200 53 2.26919e+10
300 53 3.40609e+10
400 53 4.53929e+10
500 53 5.67149e+10
600 53 6.80414e+10
700 53 7.9365e+10
800 53 9.06892e+10
900 53 1.02022e+11
1000 53 1.13298e+11
2000 53 2.26022e+11
3000 53 3.3874e+11
4000 53 4.51896e+11
5000 53 5.64579e+11
6000 53 6.77439e+11
7000 53 7.90095e+11
8000 53 9.02943e+11
9000 53 1.01598e+12
10000 53 1.12862e+12
1 54 1.16011e+08
30 54 3.42854e+09
60 54 6.84879e+09
90 54 1.02028e+10
100 54 1.13362e+10
200 54 2.26987e+10
300 54 3.40628e+10
400 54 4.53987e+10
500 54 5.67207e+10
600 54 6.80479e+10
700 54 7.93721e+10
800 54 9.06963e+10
900 54 1.02017e+11
1000 54 1.13289e+11
2000 54 2.26014e+11
3000 54 3.38745e+11
4000 54 4.51904e+11
5000 54 5.64572e+11
6000 54 6.77432e+11
7000 54 7.90102e+11
8000 54 9.02934e+11
9000 54 1.01599e+12
10000 54 1.12863e+12
1 55 1.16812e+08
30 55 3.41575e+09
60 55 6.83946e+09
90 55 1.02071e+10
100 55 1.13421e+10
200 55 2.27042e+10
300 55 3.4071e+10
400 55 4.54042e+10
500 55 5.67268e+10
600 55 6.80537e+10
700 55 7.93774e+10
800 55 9.07019e+10
900 55 1.0201e+11
1000 55 1.13278e+11
2000 55 2.26003e+11
3000 55 3.3875e+11
4000 55 4.51909e+11
5000 55 5.64562e+11
6000 55 6.77421e+11
7000 55 7.9011e+11
8000 55 9.02925e+11
9000 55 1.01599e+12
10000 55 1.12864e+12
1 56 1.1321e+08
30 56 3.40372e+09
60 56 6.83263e+09
90 56 1.02165e+10
100 56 1.13488e+10
200 56 2.27115e+10
300 56 3.40827e+10
400 56 4.54131e+10
500 56 5.67355e+10
600 56 6.8061e+10
700 56 7.93858e+10
800 56 9.07113e+10
900 56 1.02005e+11
1000 56 1.13269e+11
2000 56 2.25995e+11
3000 56 3.38756e+11
4000 56 4.51919e+11
5000 56 5.64553e+11
6000 56 6.77412e+11
7000 56 7.90116e+11
8000 56 9.02914e+11
9000 56 1.016e+12
10000 56 1.12864e+12
1 57 1.1513e+08
30 57 3.40587e+09
60 57 6.8212e+09
90 57 1.02206e+10
100 57 1.13552e+10
200 57 2.27186e+10
300 57 3.40861e+10
400 57 4.54175e+10
500 57 5.67405e+10
600 57 6.80659e+10
700 57 7.93905e+10
800 57 9.07162e+10
900 57 1.01998e+11
1000 57 1.13257e+11
2000 57 2.25985e+11
3000 57 3.38761e+11
4000 57 4.51923e+11
5000 57 5.64552e+11
6000 57 6.77401e+11
7000 57 7.90125e+11
8000 57 9.02907e+11
9000 57 1.01601e+12
10000 57 1.12865e+12
1 58 1.16588e+08
30 58 3.41306e+09
60 58 6.81676e+09
90 58 1.02287e+10
100 58 1.13638e+10
200 58 2.27246e+10
300 58 3.40911e+10
400 58 4.54253e+10
500 58 5.67493e+10
600 58 6.80735e+10
700 58 7.93978e+10
800 58 9.07229e+10
900 58 1.01999e+11
1000 58 1.13247e+11
2000 58 2.25991e+11
3000 58 3.38767e+11
4000 58 4.51933e+11
5000 58 5.6456e+11
6000 58 6.77392e+11
7000 58 7.90131e+11
8000 58 9.02895e+11
9000 58 1.01602e+12
10000 58 1.12866e+12
1 59 1.18313e+08
30 59 3.41918e+09
60 59 6.82334e+09
90 59 1.02334e+10
100 59 1.13702e+10
200 59 2.27311e+10
300 59 3.40961e+10
400 59 4.54302e+10
500 59 5.6754e+10
600 59 6.80791e+10
700 59 7.94031e+10
800 59 9.07293e+10
900 59 1.01995e+11
1000 59 1.13238e+11
2000 59 2.25997e+11
3000 59 3.38772e+11
4000 59 4.51938e+11
5000 59 5.64567e+11
6000 59 6.77385e+11
7000 59 7.90141e+11
8000 59 9.02891e+11
9000 59 1.01602e+12
10000 59 1.12867e+12
1 6 1.15205e+08
30 6 3.34596e+09
60 6 6.70651e+09
90 6 1.01165e+10
100 6 1.1245e+10
200 6 2.251e+10
300 6 3.38057e+10
400 6 4.51065e+10
500 6 5.64359e+10
600 6 6.77607e+10
700 6 7.90829e+10
800 6 9.04078e+10
900 6 1.01759e+11
1000 6 1.13112e+11
2000 6 2.2605e+11
3000 6 3.38794e+11
4000 6 4.5168e+11
5000 6 5.64744e+11
6000 6 6.77261e+11
7000 6 7.89898e+11
8000 6 9.03022e+11
9000 6 1.01571e+12
10000 6 1.12871e+12
1 60 1.1813e+08
30 60 3.42074e+09
60 60 6.82513e+09
90 60 1.02347e+10
100 60 1.13719e+10
200 60 2.27332e+10
300 60 3.40978e+10
400 60 4.54311e+10
500 60 5.67548e+10
600 60 6.80799e+10
700 60 7.94037e+10
800 60 9.073e+10
900 60 1.0199e+11
1000 60 1.13228e+11
2000 60 2.25998e+11
3000 60 3.38772e+11
4000 60 4.51938e+11
5000 60 5.64566e+11
6000 60 6.77376e+11
7000 60 7.90142e+11
8000 60 9.02881e+11
9000 60 1.01603e+12
10000 60 1.12867e+12
1 61 1.15847e+08
30 61 3.42418e+09
60 61 6.82847e+09
90 61 1.0237e+10
100 61 1.13724e+10
200 61 2.27351e+10
300 61 3.40997e+10
400 61 4.54342e+10
500 61 5.67579e+10
600 61 6.80832e+10
700 61 7.94071e+10
800 61 9.07335e+10
900 61 1.01985e+11
1000 61 1.13218e+11
2000 61 2.2599e+11
3000 61 3.38768e+11
4000 61 4.51942e+11
5000 61 5.64561e+11
6000 61 6.77367e+11
7000 61 7.90145e+11
8000 61 9.02873e+11
9000 61 1.01603e+12
10000 61 1.12867e+12
1 62 1.17618e+08
30 62 3.4269e+09
60 62 6.83112e+09
90 62 1.02397e+10
100 62 1.1375e+10
200 62 2.27378e+10
300 62 3.41023e+10
400 62 4.54364e+10
500 62 5.67603e+10
600 62 6.80855e+10
700 62 7.94096e+10
800 62 9.07359e+10
900 62 1.0198e+11
1000 62 1.1321e+11
2000 62 2.25982e+11
3000 62 3.38764e+11
4000 62 4.51943e+11
5000 62 5.64555e+11
6000 62 6.77357e+11
7000 62 7.90146e+11
8000 62 9.02861e+11
9000 62 1.01603e+12
10000 62 1.12867e+12
1 63 1.19096e+08
30 63 3.42904e+09
60 63 6.8333e+09
90 63 1.02421e+10
100 63 1.13773e+10
200 63 2.27402e+10
300 63 3.41056e+10
400 63 4.54389e+10
500 63 5.6763e+10
600 63 6.80884e+10
700 63 7.94125e+10
800 63 9.0739e+10
900 63 1.01976e+11
1000 63 1.132e+11
2000 63 2.25974e+11
3000 63 3.38766e+11
4000 63 4.51947e+11
5000 63 5.64551e+11
6000 63 6.7735e+11
7000 63 7.90151e+11
8000 63 9.02856e+11
9000 63 1.01603e+12
10000 63 1.12867e+12
1 64 1.17966e+08
30 64 3.43114e+09
60 64 6.83558e+09
90 64 1.02442e+10
100 64 1.13799e+10
200 64 2.27426e+10
300 64 3.41074e+10
400 64 4.54411e+10
500 64 5.67651e+10
600 64 6.80904e+10
700 64 7.94144e+10
800 64 9.07407e+10
900 64 1.0197e+11
1000 64 1.13191e+11
2000 64 2.25967e+11
3000 64 3.3876e+11
4000 64 4.51948e+11
5000 64 5.64549e+11
6000 64 6.77339e+11
7000 64 7.9015e+11
8000 64 9.02845e+11
9000 64 1.01603e+12
10000 64 1.12866e+12
1 65 1.17616e+08
30 65 3.43326e+09
60 65 6.83797e+09
90 65 1.02464e+10
100 65 1.1382e+10
200 65 2.27452e+10
300 65 3.41094e+10
400 65 4.5443e+10
500 65 5.67671e+10
600 65 6.80924e+10
700 65 7.94165e+10
800 65 9.07429e+10
900 65 1.01965e+11
1000 65 1.13181e+11
2000 65 2.25958e+11
3000 65 3.38757e+11
4000 65 4.5195e+11
5000 65 5.64552e+11
6000 65 6.7733e+11
7000 65 7.90153e+11
8000 65 9.02837e+11
9000 65 1.01604e+12
10000 65 1.12866e+12
1 66 1.18727e+08
30 66 3.43425e+09
60 66 6.83897e+09
90 66 1.02475e+10
100 66 1.1383e+10
200 66 2.27465e+10
300 66 3.41105e+10
400 66 4.54442e+10
500 66 5.67683e+10
600 66 6.80937e+10
700 66 7.94179e+10
800 66 9.07444e+10
900 66 1.01961e+11
1000 66 1.13174e+11
2000 66 2.25952e+11
3000 66 3.38759e+11
4000 66 4.51953e+11
5000 66 5.64555e+11
6000 66 6.77325e+11
7000 66 7.90157e+11
8000 66 9.02831e+11
9000 66 1.01604e+12
10000 66 1.12866e+12
1 67 1.19124e+08
30 67 3.43439e+09
60 67 6.83914e+09
90 67 1.02478e+10
100 67 1.13832e+10
200 67 2.27476e+10
300 67 3.41056e+10
400 67 4.5439e+10
500 67 5.6763e+10
600 67 6.80882e+10
700 67 7.94121e+10
800 67 9.07384e+10
900 67 1.01955e+11
1000 67 1.13163e+11
2000 67 2.25942e+11
3000 67 3.38757e+11
4000 67 4.51945e+11
5000 67 5.64554e+11
6000 67 6.77313e+11
7000 67 7.90154e+11
8000 67 9.02822e+11
9000 67 1.01603e+12
10000 67 1.12866e+12
1 68 1.15934e+08
30 68 3.42869e+09
60 68 6.83342e+09
90 68 1.0242e+10
100 68 1.13774e+10
200 68 2.27418e+10
300 68 3.40981e+10
400 68 4.54313e+10
500 68 5.6755e+10
600 68 6.80804e+10
700 68 7.94043e+10
800 68 9.07303e+10
900 68 1.01949e+11
1000 68 1.13155e+11
2000 68 2.2594e+11
3000 68 3.3875e+11
4000 68 4.51937e+11
5000 68 5.64546e+11
6000 68 6.77304e+11
7000 68 7.90145e+11
8000 68 9.02816e+11
9000 68 1.01602e+12
10000 68 1.12865e+12
1 69 1.16641e+08
30 69 3.41899e+09
60 69 6.82429e+09
90 69 1.02327e+10
100 69 1.13679e+10
200 69 2.2733e+10
300 69 3.40894e+10
400 69 4.54228e+10
500 69 5.67463e+10
600 69 6.80719e+10
700 69 7.93963e+10
800 69 9.07224e+10
900 69 1.01943e+11
1000 69 1.13144e+11
2000 69 2.25944e+11
3000 69 3.38743e+11
4000 69 4.51929e+11
5000 69 5.64537e+11
6000 69 6.77294e+11
7000 69 7.90136e+11
8000 69 9.02821e+11
9000 69 1.01601e+12
10000 69 1.12865e+12
1 7 1.16535e+08
30 7 3.3483e+09
60 7 6.70735e+09
90 7 1.01223e+10
100 7 1.12494e+10
200 7 2.25109e+10
300 7 3.38089e+10
400 7 4.51118e+10
500 7 5.64399e+10
600 7 6.77673e+10
700 7 7.90865e+10
800 7 9.04208e+10
900 7 1.01765e+11
1000 7 1.13118e+11
2000 7 2.26051e+11
3000 7 3.38798e+11
4000 7 4.51682e+11
5000 7 5.64747e+11
6000 7 6.77269e+11
7000 7 7.89901e+11
8000 7 9.03026e+11
9000 7 1.01571e+12
10000 7 1.12872e+12
1 70 1.17069e+08
30 70 3.40936e+09
60 70 6.81422e+09
90 70 1.02225e+10
100 70 1.13578e+10
200 70 2.2722e+10
300 70 3.40811e+10
400 70 4.54144e+10
500 70 5.6738e+10
600 70 6.80633e+10
700 70 7.93877e+10
800 70 9.07137e+10
900 70 1.01935e+11
1000 70 1.13133e+11
2000 70 2.2595e+11
3000 70 3.38736e+11
4000 70 4.5192e+11
5000 70 5.64539e+11
6000 70 6.77284e+11
7000 70 7.90127e+11
8000 70 9.02829e+11
9000 70 1.016e+12
10000 70 1.12866e+12
1 71 1.17619e+08
30 71 3.39766e+09
60 71 6.80289e+09
90 71 1.02108e+10
100 71 1.13464e+10
200 71 2.27105e+10
300 71 3.40696e+10
400 71 4.54037e+10
500 71 5.67272e+10
600 71 6.80528e+10
700 71 7.93769e+10
800 71 9.07028e+10
900 71 1.01927e+11
1000 71 1.13121e+11
2000 71 2.25951e+11
3000 71 3.38728e+11
4000 71 4.5191e+11
5000 71 5.6454e+11
6000 71 6.77274e+11
7000 71 7.90117e+11
8000 71 9.02831e+11
9000 71 1.016e+12
10000 71 1.12866e+12
1 72 1.15777e+08
30 72 3.39114e+09
60 72 6.79603e+09
90 72 1.02032e+10
100 72 1.13392e+10
200 72 2.27033e+10
300 72 3.40623e+10
400 72 4.53964e+10
500 72 5.67198e+10
600 72 6.80454e+10
700 72 7.93696e+10
800 72 9.06953e+10
900 72 1.01922e+11
1000 72 1.13115e+11
2000 72 2.2596e+11
3000 72 3.38729e+11
4000 72 4.51903e+11
5000 72 5.6455e+11
6000 72 6.77268e+11
7000 72 7.9011e+11
8000 72 9.0284e+11
9000 72 1.01599e+12
10000 72 1.12867e+12
1 73 1.1682e+08
30 73 3.37931e+09
60 73 6.78465e+09
90 73 1.0191e+10
100 73 1.1327e+10
200 73 2.26913e+10
300 73 3.40535e+10
400 73 4.53851e+10
500 73 5.67085e+10
600 73 6.80338e+10
700 73 7.93582e+10
800 73 9.06836e+10
900 73 1.01912e+11
1000 73 1.13102e+11
2000 73 2.25961e+11
3000 73 3.38731e+11
4000 73 4.51891e+11
5000 73 5.64551e+11
6000 73 6.77256e+11
7000 73 7.90098e+11
8000 73 9.02841e+11
9000 73 1.01598e+12
10000 73 1.12867e+12
1 74 1.15277e+08
30 74 3.37087e+09
60 74 6.77647e+09
90 74 1.01823e+10
100 74 1.13182e+10
200 74 2.26829e+10
300 74 3.40478e+10
400 74 4.53771e+10
500 74 5.66997e+10
600 74 6.8025e+10
700 74 7.93498e+10
800 74 9.06749e+10
900 74 1.01906e+11
1000 74 1.13096e+11
2000 74 2.25969e+11
3000 74 3.38737e+11
4000 74 4.51882e+11
5000 74 5.64559e+11
6000 74 6.77248e+11
7000 74 7.90089e+11
8000 74 9.0285e+11
9000 74 1.01597e+12
10000 74 1.12868e+12
1 75 1.16405e+08
30 75 3.3592e+09
60 75 6.76477e+09
90 75 1.01704e+10
100 75 1.13061e+10
200 75 2.26709e+10
300 75 3.40417e+10
400 75 4.53657e+10
500 75 5.66882e+10
600 75 6.80134e+10
700 75 7.93381e+10
800 75 9.06631e+10
900 75 1.01894e+11
1000 75 1.13083e+11
2000 75 2.2597e+11
3000 75 3.38738e+11
4000 75 4.51871e+11
5000 75 5.6456e+11
6000 75 6.77236e+11
7000 75 7.90077e+11
8000 75 9.02851e+11
9000 75 1.01596e+12
10000 75 1.12869e+12
1 76 1.154e+08
30 76 3.36494e+09
60 76 6.75596e+09
90 76 1.01617e+10
100 76 1.12974e+10
200 76 2.26625e+10
300 76 3.40359e+10
400 76 4.53569e+10
500 76 5.66791e+10
600 76 6.80044e+10
700 76 7.93295e+10
800 76 9.06543e+10
900 76 1.01888e+11
1000 76 1.13076e+11
2000 76 2.25979e+11
3000 76 3.38742e+11
4000 76 4.51862e+11
5000 76 5.6457e+11
6000 76 6.77228e+11
7000 76 7.90069e+11
8000 76 9.0286e+11
9000 76 1.01595e+12
10000 76 1.1287e+12
1 77 1.14925e+08
30 77 3.37183e+09
60 77 6.7446e+09
90 77 1.01493e+10
100 77 1.12863e+10
200 77 2.26501e+10
300 77 3.40108e+10
400 77 4.53453e+10
500 77 5.66675e+10
600 77 6.79927e+10
700 77 7.93179e+10
800 77 9.06426e+10
900 77 1.01875e+11
1000 77 1.13063e+11
2000 77 2.25981e+11
3000 77 3.38745e+11
4000 77 4.5185e+11
5000 77 5.64572e+11
6000 77 6.77216e+11
7000 77 7.90056e+11
8000 77 9.02863e+11
9000 77 1.01594e+12
10000 77 1.1287e+12
1 78 1.16269e+08
30 78 3.38003e+09
60 78 6.73494e+09
90 78 1.01394e+10
100 78 1.12771e+10
200 78 2.26402e+10
300 78 3.39981e+10
400 78 4.53357e+10
500 78 5.66575e+10
600 78 6.79834e+10
700 78 7.93078e+10
800 78 9.06332e+10
900 78 1.01867e+11
1000 78 1.13056e+11
2000 78 2.25989e+11
3000 78 3.3875e+11
4000 78 4.51841e+11
5000 78 5.6458e+11
6000 78 6.77208e+11
7000 78 7.90047e+11
8000 78 9.02872e+11
9000 78 1.01593e+12
10000 78 1.12871e+12
1 79 1.12414e+08
30 79 3.39063e+09
60 79 6.74191e+09
90 79 1.01253e+10
100 79 1.12625e+10
200 79 2.26261e+10
300 79 3.3984e+10
400 79 4.53224e+10
500 79 5.6644e+10
600 79 6.79709e+10
700 79 7.92942e+10
800 79 9.06195e+10
900 79 1.01853e+11
1000 79 1.13043e+11
2000 79 2.25995e+11
3000 79 3.38757e+11
4000 79 4.51827e+11
5000 79 5.64586e+11
6000 79 6.77193e+11
7000 79 7.90033e+11
8000 79 9.02879e+11
9000 79 1.01592e+12
10000 79 1.12872e+12
1 8 1.162e+08
30 8 3.34119e+09
60 8 6.70233e+09
90 8 1.01287e+10
100 8 1.12553e+10
200 8 2.25212e+10
300 8 3.38214e+10
400 8 4.51245e+10
500 8 5.64456e+10
600 8 6.77713e+10
700 8 7.90928e+10
800 8 9.04249e+10
900 8 1.01771e+11
1000 8 1.13124e+11
2000 8 2.26046e+11
3000 8 3.38801e+11
4000 8 4.51692e+11
5000 8 5.64756e+11
6000 8 6.77274e+11
7000 8 7.89895e+11
8000 8 9.03034e+11
9000 8 1.01572e+12
10000 8 1.12872e+12
1 80 1.14062e+08
30 80 3.3917e+09
60 80 6.74299e+09
90 80 1.0122e+10
100 80 1.12575e+10
200 80 2.26226e+10
300 80 3.39799e+10
400 80 4.53191e+10
500 80 5.66395e+10
600 80 6.79675e+10
700 80 7.92917e+10
800 80 9.0617e+10
900 80 1.01851e+11
1000 80 1.13041e+11
2000 80 2.25998e+11
3000 80 3.38759e+11
4000 80 4.51824e+11
5000 80 5.64589e+11
6000 80 6.7719e+11
7000 80 7.90031e+11
8000 80 9.02882e+11
9000 80 1.01591e+12
10000 80 1.12873e+12
1 81 1.15967e+08
30 81 3.39304e+09
60 81 6.74421e+09
90 81 1.01039e+10
100 81 1.12413e+10
200 81 2.26038e+10
300 81 3.39619e+10
400 81 4.53014e+10
500 81 5.6623e+10
600 81 6.79497e+10
700 81 7.92743e+10
800 81 9.05993e+10
900 81 1.01831e+11
1000 81 1.13028e+11
2000 81 2.26004e+11
3000 81 3.38761e+11
4000 81 4.51807e+11
5000 81 5.64596e+11
6000 81 6.77175e+11
7000 81 7.90013e+11
8000 81 9.02887e+11
9000 81 1.01589e+12
10000 81 1.12873e+12
1 82 1.17877e+08
30 82 3.39402e+09
60 82 6.74511e+09
90 82 1.00991e+10
100 82 1.12365e+10
200 82 2.25987e+10
300 82 3.39569e+10
400 82 4.52962e+10
500 82 5.66172e+10
600 82 6.79446e+10
700 82 7.9269e+10
800 82 9.05935e+10
900 82 1.01826e+11
1000 82 1.1302e+11
2000 82 2.26004e+11
3000 82 3.38761e+11
4000 82 4.518e+11
5000 82 5.64596e+11
6000 82 6.77169e+11
7000 82 7.90007e+11
8000 82 9.02887e+11
9000 82 1.01589e+12
10000 82 1.12873e+12
1 83 1.16685e+08
30 83 3.38873e+09
60 83 6.74014e+09
90 83 1.00862e+10
100 83 1.12219e+10
200 83 2.25833e+10
300 83 3.39521e+10
400 83 4.52839e+10
500 83 5.6606e+10
600 83 6.79335e+10
700 83 7.92556e+10
800 83 9.05824e+10
900 83 1.01813e+11
1000 83 1.13008e+11
2000 83 2.2601e+11
3000 83 3.38758e+11
4000 83 4.51788e+11
5000 83 5.64602e+11
6000 83 6.77158e+11
7000 83 7.89994e+11
8000 83 9.02893e+11
9000 83 1.01587e+12
10000 83 1.12872e+12
1 84 1.08766e+08
30 84 3.38082e+09
60 84 6.73476e+09
90 84 1.00811e+10
100 84 1.12168e+10
200 84 2.25782e+10
300 84 3.39384e+10
400 84 4.52788e+10
500 84 5.6601e+10
600 84 6.79285e+10
700 84 7.92505e+10
800 84 9.05775e+10
900 84 1.01808e+11
1000 84 1.13003e+11
2000 84 2.26016e+11
3000 84 3.38765e+11
4000 84 4.51782e+11
5000 84 5.64607e+11
6000 84 6.77152e+11
7000 84 7.89988e+11
8000 84 9.02897e+11
9000 84 1.01587e+12
10000 84 1.12872e+12
1 85 1.12895e+08
30 85 3.38066e+09
60 85 6.72609e+09
90 85 1.00641e+10
100 85 1.11996e+10
200 85 2.25603e+10
300 85 3.39219e+10
400 85 4.52614e+10
500 85 5.65854e+10
600 85 6.79095e+10
700 85 7.92339e+10
800 85 9.05602e+10
900 85 1.01789e+11
1000 85 1.12988e+11
2000 85 2.26023e+11
3000 85 3.38768e+11
4000 85 4.51766e+11
5000 85 5.64616e+11
6000 85 6.77141e+11
7000 85 7.89968e+11
8000 85 9.02906e+11
9000 85 1.01585e+12
10000 85 1.12872e+12
1 86 1.14334e+08
30 86 3.38277e+09
60 86 6.7165e+09
90 86 1.00544e+10
100 86 1.11899e+10
200 86 2.25506e+10
300 86 3.39123e+10
400 86 4.52515e+10
500 86 5.65759e+10
600 86 6.78998e+10
700 86 7.92242e+10
800 86 9.05505e+10
900 86 1.0178e+11
1000 86 1.1299e+11
2000 86 2.26026e+11
3000 86 3.38771e+11
4000 86 4.51758e+11
5000 86 5.64619e+11
6000 86 6.77143e+11
7000 86 7.89961e+11
8000 86 9.02909e+11
9000 86 1.01584e+12
10000 86 1.12873e+12
1 87 1.15783e+08
30 87 3.38655e+09
60 87 6.71163e+09
90 87 1.00413e+10
100 87 1.11769e+10
200 87 2.25368e+10
300 87 3.38979e+10
400 87 4.52394e+10
500 87 5.65629e+10
600 87 6.78856e+10
700 87 7.92109e+10
800 87 9.05386e+10
900 87 1.01765e+11
1000 87 1.13e+11
2000 87 2.26032e+11
3000 87 3.38773e+11
4000 87 4.51746e+11
5000 87 5.64627e+11
6000 87 6.77153e+11
7000 87 7.89947e+11
8000 87 9.02918e+11
9000 87 1.01583e+12
10000 87 1.12873e+12
1 88 1.16102e+08
30 88 3.38856e+09
60 88 6.71227e+09
90 88 1.00344e+10
100 88 1.11701e+10
200 88 2.25302e+10
300 88 3.3891e+10
400 88 4.52325e+10
500 88 5.65563e+10
600 88 6.78787e+10
700 88 7.92043e+10
800 88 9.05319e+10
900 88 1.01759e+11
1000 88 1.13001e+11
2000 88 2.26034e+11
3000 88 3.38775e+11
4000 88 4.51739e+11
5000 88 5.64629e+11
6000 88 6.77156e+11
7000 88 7.89942e+11
8000 88 9.02921e+11
9000 88 1.01583e+12
10000 88 1.12873e+12
1 89 1.10465e+08
30 89 3.38504e+09
60 89 6.70684e+09
90 89 1.00347e+10
100 89 1.11573e+10
200 89 2.25182e+10
300 89 3.38809e+10
400 89 4.5219e+10
500 89 5.65436e+10
600 89 6.78658e+10
700 89 7.91917e+10
800 89 9.05236e+10
900 89 1.01746e+11
1000 89 1.13011e+11
2000 89 2.26042e+11
3000 89 3.38773e+11
4000 89 4.51727e+11
5000 89 5.64642e+11
6000 89 6.77165e+11
7000 89 7.89928e+11
8000 89 9.02929e+11
9000 89 1.01581e+12
10000 89 1.12873e+12
1 9 1.12899e+08
30 9 3.34222e+09
60 9 6.70297e+09
90 9 1.01339e+10
100 9 1.126e+10
200 9 2.25247e+10
300 9 3.38253e+10
400 9 4.51323e+10
500 9 5.64519e+10
600 9 6.77765e+10
700 9 7.91064e+10
800 9 9.04335e+10
900 9 1.01779e+11
1000 9 1.13131e+11
2000 9 2.26037e+11
3000 9 3.38805e+11
4000 9 4.51695e+11
5000 9 5.64759e+11
6000 9 6.7728e+11
7000 9 7.89886e+11
8000 9 9.03036e+11
9000 9 1.01572e+12
10000 9 1.12872e+12
1 90 1.11933e+08
30 90 3.38721e+09
60 90 6.7087e+09
90 90 1.00384e+10
100 90 1.11499e+10
200 90 2.25104e+10
300 90 3.38723e+10
400 90 4.52105e+10
500 90 5.65353e+10
600 90 6.78571e+10
700 90 7.91832e+10
800 90 9.0515e+10
900 90 1.01737e+11
1000 90 1.13016e+11
2000 90 2.26046e+11
3000 90 3.38775e+11
4000 90 4.51718e+11
5000 90 5.64643e+11
6000 90 6.77166e+11
7000 90 7.89918e+11
8000 90 9.0293e+11
9000 90 1.0158e+12
10000 90 1.12871e+12
1 91 1.13628e+08
30 91 3.39121e+09
60 91 6.71289e+09
90 91 1.00426e+10
100 91 1.11592e+10
200 91 2.24925e+10
300 91 3.38537e+10
400 91 4.51923e+10
500 91 5.65183e+10
600 91 6.7842e+10
700 91 7.91662e+10
800 91 9.04957e+10
900 91 1.01724e+11
1000 91 1.13026e+11
2000 91 2.26051e+11
3000 91 3.3878e+11
4000 91 4.51702e+11
5000 91 5.64655e+11
6000 91 6.77179e+11
7000 91 7.89905e+11
8000 91 9.02942e+11
9000 91 1.01579e+12
10000 91 1.1287e+12
1 92 1.15882e+08
30 92 3.39479e+09
60 92 6.7166e+09
90 92 1.00465e+10
100 92 1.11652e+10
200 92 2.24864e+10
300 92 3.38466e+10
400 92 4.51852e+10
500 92 5.65114e+10
600 92 6.78352e+10
700 92 7.9159e+10
800 92 9.0489e+10
900 92 1.01719e+11
1000 92 1.13031e+11
2000 92 2.26056e+11
3000 92 3.38783e+11
4000 92 4.51694e+11
5000 92 5.64657e+11
6000 92 6.77182e+11
7000 92 7.89898e+11
8000 92 9.02943e+11
9000 92 1.01578e+12
10000 92 1.1287e+12
1 93 1.16688e+08
30 93 3.3957e+09
60 93 6.71754e+09
90 93 1.00473e+10
100 93 1.11737e+10
200 93 2.24722e+10
300 93 3.38318e+10
400 93 4.51707e+10
500 93 5.64973e+10
600 93 6.78191e+10
700 93 7.9146e+10
800 93 9.04754e+10
900 93 1.01711e+11
1000 93 1.13038e+11
2000 93 2.26058e+11
3000 93 3.38785e+11
4000 93 4.51682e+11
5000 93 5.64667e+11
6000 93 6.7719e+11
7000 93 7.89889e+11
8000 93 9.02954e+11
9000 93 1.01577e+12
10000 93 1.1287e+12
1 94 1.15651e+08
30 94 3.39067e+09
60 94 6.71238e+09
90 94 1.0046e+10
100 94 1.11797e+10
200 94 2.24644e+10
300 94 3.38231e+10
400 94 4.5162e+10
500 94 5.64888e+10
600 94 6.78106e+10
700 94 7.91377e+10
800 94 9.04677e+10
900 94 1.01705e+11
1000 94 1.13041e+11
2000 94 2.26058e+11
3000 94 3.3878e+11
4000 94 4.51674e+11
5000 94 5.64669e+11
6000 94 6.77193e+11
7000 94 7.89882e+11
8000 94 9.02955e+11
9000 94 1.01576e+12
10000 94 1.1287e+12
1 95 1.15297e+08
30 95 3.38365e+09
60 95 6.70525e+09
90 95 1.00504e+10
100 95 1.11853e+10
200 95 2.24528e+10
300 95 3.381e+10
400 95 4.51502e+10
500 95 5.64774e+10
600 95 6.77993e+10
700 95 7.91259e+10
800 95 9.04617e+10
900 95 1.01704e+11
1000 95 1.13049e+11
2000 95 2.26059e+11
3000 95 3.38772e+11
4000 95 4.51665e+11
5000 95 5.64677e+11
6000 95 6.77201e+11
7000 95 7.89871e+11
8000 95 9.02963e+11
9000 95 1.01575e+12
10000 95 1.1287e+12
1 96 1.15464e+08
30 96 3.37725e+09
60 96 6.69893e+09
90 96 1.00564e+10
100 96 1.11891e+10
200 96 2.24471e+10
300 96 3.38017e+10
400 96 4.51414e+10
500 96 5.6469e+10
600 96 6.77899e+10
700 96 7.9118e+10
800 96 9.04565e+10
900 96 1.01707e+11
1000 96 1.13053e+11
2000 96 2.26062e+11
3000 96 3.38765e+11
4000 96 4.51655e+11
5000 96 5.64679e+11
6000 96 6.77204e+11
7000 96 7.89871e+11
8000 96 9.02965e+11
9000 96 1.01574e+12
10000 96 1.1287e+12
1 97 1.16266e+08
30 97 3.37759e+09
60 97 6.69487e+09
90 97 1.00612e+10
100 97 1.11981e+10
200 97 2.24565e+10
300 97 3.37902e+10
400 97 4.51307e+10
500 97 5.64586e+10
600 97 6.77797e+10
700 97 7.91058e+10
800 97 9.04509e+10
900 97 1.01712e+11
1000 97 1.1306e+11
2000 97 2.26063e+11
3000 97 3.38762e+11
4000 97 4.51643e+11
5000 97 5.64691e+11
6000 97 6.77213e+11
7000 97 7.89874e+11
8000 97 9.02976e+11
9000 97 1.01573e+12
10000 97 1.12871e+12
1 98 1.13546e+08
30 98 3.37171e+09
60 98 6.68959e+09
90 98 1.00694e+10
100 98 1.12024e+10
200 98 2.24623e+10
300 98 3.3782e+10
400 98 4.51227e+10
500 98 5.64502e+10
600 98 6.77719e+10
700 98 7.90979e+10
800 98 9.04451e+10
900 98 1.01717e+11
1000 98 1.13067e+11
2000 98 2.26057e+11
3000 98 3.38765e+11
4000 98 4.51634e+11
5000 98 5.64693e+11
6000 98 6.77217e+11
7000 98 7.89877e+11
8000 98 9.02977e+11
9000 98 1.01572e+12
10000 98 1.12871e+12
1 99 1.16192e+08
30 99 3.37081e+09
60 99 6.69256e+09
90 99 1.00747e+10
100 99 1.12108e+10
200 99 2.2472e+10
300 99 3.37696e+10
400 99 4.51094e+10
500 99 5.64376e+10
600 99 6.77593e+10
700 99 7.9086e+10
800 99 9.04272e+10
900 99 1.01722e+11
1000 99 1.13074e+11
2000 99 2.26047e+11
3000 99 3.38772e+11
4000 99 4.51645e+11
5000 99 5.64708e+11
6000 99 6.77231e+11
7000 99 7.89888e+11
8000 99 9.02993e+11
9000 99 1.01571e+12
10000 99 1.12872e+12


==> figures/LBM_irregularity/LBM_400_400_400_10000_0_20_100_1000.txt <==
1 0 1.52623e+08
20 0 2.95512e+09
40 0 5.88209e+09
60 0 8.76702e+09
80 0 1.16511e+10
100 0 1.45193e+10
200 0 2.89728e+10
300 0 4.34091e+10
400 0 5.79189e+10
500 0 7.2433e+10
600 0 8.68905e+10
700 0 1.01277e+11
800 0 1.15898e+11
900 0 1.30377e+11
1000 0 1.44777e+11
2000 0 2.89777e+11
3000 0 4.35144e+11
4000 0 5.80367e+11
5000 0 7.25802e+11
6000 0 8.71127e+11
7000 0 1.01668e+12
8000 0 1.16203e+12
9000 0 1.30775e+12
10000 0 1.45256e+12
1 1 1.52957e+08
20 1 2.95909e+09
40 1 5.88118e+09
60 1 8.76467e+09
80 1 1.16435e+10
100 1 1.45118e+10
200 1 2.8964e+10
300 1 4.34015e+10
400 1 5.79249e+10
500 1 7.24176e+10
600 1 8.68777e+10
700 1 1.01285e+11
800 1 1.15904e+11
900 1 1.30379e+11
1000 1 1.44773e+11
2000 1 2.89759e+11
3000 1 4.35124e+11
4000 1 5.80348e+11
5000 1 7.25783e+11
6000 1 8.71132e+11
7000 1 1.01667e+12
8000 1 1.16201e+12
9000 1 1.30776e+12
10000 1 1.45254e+12
1 10 1.51491e+08
20 10 2.92188e+09
40 10 5.82961e+09
60 10 8.70964e+09
80 10 1.15897e+10
100 10 1.44598e+10
200 10 2.8947e+10
300 10 4.34832e+10
400 10 5.79819e+10
500 10 7.24739e+10
600 10 8.69192e+10
700 10 1.01373e+11
800 10 1.15882e+11
900 10 1.30318e+11
1000 10 1.44748e+11
2000 10 2.89609e+11
3000 10 4.3498e+11
4000 10 5.80201e+11
5000 10 7.25637e+11
6000 10 8.71073e+11
7000 10 1.01665e+12
8000 10 1.16204e+12
9000 10 1.30784e+12
10000 10 1.45257e+12
1 11 1.51404e+08
20 11 2.91306e+09
40 11 5.81296e+09
60 11 8.69294e+09
80 11 1.15795e+10
100 11 1.44666e+10
200 11 2.8967e+10
300 11 4.34946e+10
400 11 5.79881e+10
500 11 7.24805e+10
600 11 8.69259e+10
700 11 1.0138e+11
800 11 1.15892e+11
900 11 1.30324e+11
1000 11 1.44754e+11
2000 11 2.89598e+11
3000 11 4.34958e+11
4000 11 5.80179e+11
5000 11 7.25617e+11
6000 11 8.71056e+11
7000 11 1.01663e+12
8000 11 1.16204e+12
9000 11 1.30784e+12
10000 11 1.45257e+12
1 12 1.48953e+08
20 12 2.91221e+09
40 12 5.79452e+09
60 12 8.69175e+09
80 12 1.15885e+10
100 12 1.44777e+10
200 12 2.89724e+10
300 12 4.35003e+10
400 12 5.79938e+10
500 12 7.24919e+10
600 12 8.6937e+10
700 12 1.01392e+11
800 12 1.15899e+11
900 12 1.30334e+11
1000 12 1.44765e+11
2000 12 2.89585e+11
3000 12 4.34947e+11
4000 12 5.80167e+11
5000 12 7.25607e+11
6000 12 8.71042e+11
7000 12 1.01662e+12
8000 12 1.16204e+12
9000 12 1.30784e+12
10000 12 1.45257e+12
1 13 1.50187e+08
20 13 2.913e+09
40 13 5.79933e+09
60 13 8.69991e+09
80 13 1.15968e+10
100 13 1.44861e+10
200 13 2.89895e+10
300 13 4.35128e+10
400 13 5.80027e+10
500 13 7.24992e+10
600 13 8.69439e+10
700 13 1.014e+11
800 13 1.15907e+11
900 13 1.3034e+11
1000 13 1.44772e+11
2000 13 2.89574e+11
3000 13 4.34925e+11
4000 13 5.80146e+11
5000 13 7.25582e+11
6000 13 8.71026e+11
7000 13 1.0166e+12
8000 13 1.16202e+12
9000 13 1.30784e+12
10000 13 1.45257e+12
1 14 1.47852e+08
20 14 2.91671e+09
40 14 5.80758e+09
60 14 8.71054e+09
80 14 1.16081e+10
100 14 1.44989e+10
200 14 2.90011e+10
300 14 4.35203e+10
400 14 5.80138e+10
500 14 7.25117e+10
600 14 8.69567e+10
700 14 1.01414e+11
800 14 1.15917e+11
900 14 1.30352e+11
1000 14 1.44785e+11
2000 14 2.89591e+11
3000 14 4.34914e+11
4000 14 5.80134e+11
5000 14 7.25572e+11
6000 14 8.71011e+11
7000 14 1.01659e+12
8000 14 1.16202e+12
9000 14 1.30782e+12
10000 14 1.45256e+12
1 15 1.44761e+08
20 15 2.92548e+09
40 15 5.81749e+09
60 15 8.71943e+09
80 15 1.16164e+10
100 15 1.45063e+10
200 15 2.90155e+10
300 15 4.35324e+10
400 15 5.80202e+10
500 15 7.25189e+10
600 15 8.69639e+10
700 15 1.01421e+11
800 15 1.15924e+11
900 15 1.30358e+11
1000 15 1.44792e+11
2000 15 2.89599e+11
3000 15 4.34889e+11
4000 15 5.80111e+11
5000 15 7.2555e+11
6000 15 8.70994e+11
7000 15 1.01658e+12
8000 15 1.16203e+12
9000 15 1.30782e+12
10000 15 1.45256e+12
1 16 1.47958e+08
20 16 2.92874e+09
40 16 5.82497e+09
60 16 8.72976e+09
80 16 1.16272e+10
100 16 1.45166e+10
200 16 2.90257e+10
300 16 4.35395e+10
400 16 5.8035e+10
500 16 7.25314e+10
600 16 8.69764e+10
700 16 1.01435e+11
800 16 1.15933e+11
900 16 1.3037e+11
1000 16 1.44804e+11
2000 16 2.89611e+11
3000 16 4.34879e+11
4000 16 5.80109e+11
5000 16 7.25536e+11
6000 16 8.7098e+11
7000 16 1.01657e+12
8000 16 1.16203e+12
9000 16 1.30783e+12
10000 16 1.45257e+12
1 17 1.50018e+08
20 17 2.93349e+09
40 17 5.83461e+09
60 17 8.73768e+09
80 17 1.16361e+10
100 17 1.45232e+10
200 17 2.90405e+10
300 17 4.3552e+10
400 17 5.80468e+10
500 17 7.25388e+10
600 17 8.69843e+10
700 17 1.01443e+11
800 17 1.15941e+11
900 17 1.30376e+11
1000 17 1.4481e+11
2000 17 2.89617e+11
3000 17 4.34883e+11
4000 17 5.80115e+11
5000 17 7.25544e+11
6000 17 8.70965e+11
7000 17 1.01657e+12
8000 17 1.16203e+12
9000 17 1.30783e+12
10000 17 1.45257e+12
1 18 1.51148e+08
20 18 2.93886e+09
40 18 5.8425e+09
60 18 8.74537e+09
80 18 1.16443e+10
100 18 1.45342e+10
200 18 2.90482e+10
300 18 4.35585e+10
400 18 5.80603e+10
500 18 7.25499e+10
600 18 8.69951e+10
700 18 1.01455e+11
800 18 1.15947e+11
900 18 1.30387e+11
1000 18 1.44823e+11
2000 18 2.89657e+11
3000 18 4.34898e+11
4000 18 5.80123e+11
5000 18 7.25554e+11
6000 18 8.70971e+11
7000 18 1.01655e+12
8000 18 1.16204e+12
9000 18 1.30784e+12
10000 18 1.45257e+12
1 19 1.51101e+08
20 19 2.94625e+09
40 19 5.85171e+09
60 19 8.7555e+09
80 19 1.16548e+10
100 19 1.45427e+10
200 19 2.9065e+10
300 19 4.35717e+10
400 19 5.80742e+10
500 19 7.25598e+10
600 19 8.70049e+10
700 19 1.01464e+11
800 19 1.15955e+11
900 19 1.30396e+11
1000 19 1.44833e+11
2000 19 2.89671e+11
3000 19 4.34907e+11
4000 19 5.80135e+11
5000 19 7.25566e+11
6000 19 8.70986e+11
7000 19 1.01655e+12
8000 19 1.16202e+12
9000 19 1.30782e+12
10000 19 1.45256e+12
1 2 1.51966e+08
20 2 2.96131e+09
40 2 5.87736e+09
60 2 8.75879e+09
80 2 1.16379e+10
100 2 1.45022e+10
200 2 2.89556e+10
300 2 4.34078e+10
400 2 5.7932e+10
500 2 7.24097e+10
600 2 8.68651e+10
700 2 1.01295e+11
800 2 1.15906e+11
900 2 1.30376e+11
1000 2 1.44767e+11
2000 2 2.89744e+11
3000 2 4.35109e+11
4000 2 5.80333e+11
5000 2 7.25767e+11
6000 2 8.71129e+11
7000 2 1.01666e+12
8000 2 1.16199e+12
9000 2 1.30776e+12
10000 2 1.45252e+12
1 20 1.50916e+08
20 20 2.9478e+09
40 20 5.85277e+09
60 20 8.75893e+09
80 20 1.16573e+10
100 20 1.45452e+10
200 20 2.90664e+10
300 20 4.35731e+10
400 20 5.8075e+10
500 20 7.25614e+10
600 20 8.70064e+10
700 20 1.01467e+11
800 20 1.15956e+11
900 20 1.30397e+11
1000 20 1.44834e+11
2000 20 2.89669e+11
3000 20 4.34907e+11
4000 20 5.80133e+11
5000 20 7.25564e+11
6000 20 8.70987e+11
7000 20 1.01655e+12
8000 20 1.16201e+12
9000 20 1.30781e+12
10000 20 1.45255e+12
1 21 1.50001e+08
20 21 2.93743e+09
40 21 5.84249e+09
60 21 8.74564e+09
80 21 1.16565e+10
100 21 1.4554e+10
200 21 2.90785e+10
300 21 4.35821e+10
400 21 5.80919e+10
500 21 7.25689e+10
600 21 8.70139e+10
700 21 1.01474e+11
800 21 1.15965e+11
900 21 1.30405e+11
1000 21 1.4484e+11
2000 21 2.89671e+11
3000 21 4.34922e+11
4000 21 5.80146e+11
5000 21 7.2558e+11
6000 21 8.70989e+11
7000 21 1.01656e+12
8000 21 1.16199e+12
9000 21 1.30779e+12
10000 21 1.45252e+12
1 22 1.47248e+08
20 22 2.9193e+09
40 22 5.82562e+09
60 22 8.74676e+09
80 22 1.1663e+10
100 22 1.45585e+10
200 22 2.90961e+10
300 22 4.35982e+10
400 22 5.81084e+10
500 22 7.25755e+10
600 22 8.70198e+10
700 22 1.01479e+11
800 22 1.1597e+11
900 22 1.3041e+11
1000 22 1.44846e+11
2000 22 2.8966e+11
3000 22 4.34936e+11
4000 22 5.80157e+11
5000 22 7.25587e+11
6000 22 8.70992e+11
7000 22 1.01656e+12
8000 22 1.16197e+12
9000 22 1.30777e+12
10000 22 1.45249e+12
1 23 1.50071e+08
20 23 2.92119e+09
40 23 5.83214e+09
60 23 8.75242e+09
80 23 1.16662e+10
100 23 1.45639e+10
200 23 2.91059e+10
300 23 4.36051e+10
400 23 5.81223e+10
500 23 7.25796e+10
600 23 8.70243e+10
700 23 1.01483e+11
800 23 1.15973e+11
900 23 1.30414e+11
1000 23 1.44849e+11
2000 23 2.89656e+11
3000 23 4.34947e+11
4000 23 5.80168e+11
5000 23 7.25601e+11
6000 23 8.70997e+11
7000 23 1.01657e+12
8000 23 1.16195e+12
9000 23 1.30775e+12
10000 23 1.45248e+12
1 24 1.45376e+08
20 24 2.92869e+09
40 24 5.84122e+09
60 24 8.75983e+09
80 24 1.16735e+10
100 24 1.45709e+10
200 24 2.91241e+10
300 24 4.36218e+10
400 24 5.81401e+10
500 24 7.2587e+10
600 24 8.70319e+10
700 24 1.0149e+11
800 24 1.1598e+11
900 24 1.3042e+11
1000 24 1.44856e+11
2000 24 2.89661e+11
3000 24 4.34961e+11
4000 24 5.80182e+11
5000 24 7.25616e+11
6000 24 8.71004e+11
7000 24 1.01658e+12
8000 24 1.16193e+12
9000 24 1.30773e+12
10000 24 1.45246e+12
1 25 1.46708e+08
20 25 2.93234e+09
40 25 5.8458e+09
60 25 8.76392e+09
80 25 1.16779e+10
100 25 1.45762e+10
200 25 2.91356e+10
300 25 4.36301e+10
400 25 5.81541e+10
500 25 7.25917e+10
600 25 8.70364e+10
700 25 1.01493e+11
800 25 1.15983e+11
900 25 1.30424e+11
1000 25 1.44859e+11
2000 25 2.89667e+11
3000 25 4.34973e+11
4000 25 5.80195e+11
5000 25 7.25629e+11
6000 25 8.71008e+11
7000 25 1.01659e+12
8000 25 1.16191e+12
9000 25 1.30772e+12
10000 25 1.45244e+12
1 26 1.47511e+08
20 26 2.93563e+09
40 26 5.84886e+09
60 26 8.76623e+09
80 26 1.16804e+10
100 26 1.45788e+10
200 26 2.91511e+10
300 26 4.36443e+10
400 26 5.81675e+10
500 26 7.25943e+10
600 26 8.70395e+10
700 26 1.01496e+11
800 26 1.15986e+11
900 26 1.30426e+11
1000 26 1.44862e+11
2000 26 2.89669e+11
3000 26 4.34998e+11
4000 26 5.80207e+11
5000 26 7.25642e+11
6000 26 8.71011e+11
7000 26 1.01659e+12
8000 26 1.1619e+12
9000 26 1.30769e+12
10000 26 1.45242e+12
1 27 1.50456e+08
20 27 2.93764e+09
40 27 5.8512e+09
60 27 8.76846e+09
80 27 1.16811e+10
100 27 1.45813e+10
200 27 2.91605e+10
300 27 4.36519e+10
400 27 5.81799e+10
500 27 7.25962e+10
600 27 8.70413e+10
700 27 1.01497e+11
800 27 1.15982e+11
900 27 1.30422e+11
1000 27 1.44858e+11
2000 27 2.89668e+11
3000 27 4.35008e+11
4000 27 5.80219e+11
5000 27 7.25655e+11
6000 27 8.71013e+11
7000 27 1.0166e+12
8000 27 1.16191e+12
9000 27 1.30768e+12
10000 27 1.45244e+12
1 28 1.50361e+08
20 28 2.93948e+09
40 28 5.85159e+09
60 28 8.76945e+09
80 28 1.16821e+10
100 28 1.45808e+10
200 28 2.91745e+10
300 28 4.36634e+10
400 28 5.81924e+10
500 28 7.25983e+10
600 28 8.70432e+10
700 28 1.01487e+11
800 28 1.15968e+11
900 28 1.30408e+11
1000 28 1.44844e+11
2000 28 2.8965e+11
3000 28 4.35012e+11
4000 28 5.80229e+11
5000 28 7.25661e+11
6000 28 8.70999e+11
7000 28 1.0166e+12
8000 28 1.16191e+12
9000 28 1.30766e+12
10000 28 1.45244e+12
1 29 1.4714e+08
20 29 2.92644e+09
40 29 5.83767e+09
60 29 8.75704e+09
80 29 1.16695e+10
100 29 1.45676e+10
200 29 2.9184e+10
300 29 4.36703e+10
400 29 5.82037e+10
500 29 7.25931e+10
600 29 8.70382e+10
700 29 1.01471e+11
800 29 1.15954e+11
900 29 1.30393e+11
1000 29 1.44829e+11
2000 29 2.89659e+11
3000 29 4.35025e+11
4000 29 5.80242e+11
5000 29 7.25675e+11
6000 29 8.70987e+11
7000 29 1.01662e+12
8000 29 1.16193e+12
9000 29 1.30765e+12
10000 29 1.45246e+12
1 3 1.51464e+08
20 3 2.96188e+09
40 3 5.87662e+09
60 3 8.75288e+09
80 3 1.16319e+10
100 3 1.4497e+10
200 3 2.89427e+10
300 3 4.34197e+10
400 3 5.79438e+10
500 3 7.24175e+10
600 3 8.68706e+10
700 3 1.01302e+11
800 3 1.15908e+11
900 3 1.30375e+11
1000 3 1.44768e+11
2000 3 2.89723e+11
3000 3 4.35088e+11
4000 3 5.80312e+11
5000 3 7.25745e+11
6000 3 8.71132e+11
7000 3 1.01666e+12
8000 3 1.16197e+12
9000 3 1.30778e+12
10000 3 1.4525e+12
1 30 1.48137e+08
20 30 2.90888e+09
40 30 5.81952e+09
60 30 8.73868e+09
80 30 1.16523e+10
100 30 1.45718e+10
200 30 2.92008e+10
300 30 4.3685e+10
400 30 5.82062e+10
500 30 7.25766e+10
600 30 8.70221e+10
700 30 1.01457e+11
800 30 1.15939e+11
900 30 1.30379e+11
1000 30 1.44815e+11
2000 30 2.89669e+11
3000 30 4.35038e+11
4000 30 5.80255e+11
5000 30 7.25688e+11
6000 30 8.7099e+11
7000 30 1.01662e+12
8000 30 1.16194e+12
9000 30 1.30763e+12
10000 30 1.45247e+12
1 31 1.47948e+08
20 31 2.88936e+09
40 31 5.79862e+09
60 31 8.71765e+09
80 31 1.16535e+10
100 31 1.45826e+10
200 31 2.92113e+10
300 31 4.36927e+10
400 31 5.82005e+10
500 31 7.25597e+10
600 31 8.70056e+10
700 31 1.01439e+11
800 31 1.15922e+11
900 31 1.30363e+11
1000 31 1.44799e+11
2000 31 2.89694e+11
3000 31 4.35048e+11
4000 31 5.80267e+11
5000 31 7.257e+11
6000 31 8.71003e+11
7000 31 1.01664e+12
8000 31 1.16195e+12
9000 31 1.30761e+12
10000 31 1.45248e+12
1 32 1.48804e+08
20 32 2.87069e+09
40 32 5.79898e+09
60 32 8.73171e+09
80 32 1.16656e+10
100 32 1.46012e+10
200 32 2.92269e+10
300 32 4.37069e+10
400 32 5.81898e+10
500 32 7.25421e+10
600 32 8.69906e+10
700 32 1.01424e+11
800 32 1.15905e+11
900 32 1.30348e+11
1000 32 1.44783e+11
2000 32 2.89709e+11
3000 32 4.35063e+11
4000 32 5.80281e+11
5000 32 7.25712e+11
6000 32 8.71017e+11
7000 32 1.01665e+12
8000 32 1.16196e+12
9000 32 1.30759e+12
10000 32 1.45249e+12
1 33 1.4241e+08
20 33 2.87641e+09
40 33 5.81282e+09
60 33 8.74595e+09
80 33 1.16808e+10
100 33 1.46163e+10
200 33 2.92415e+10
300 33 4.37203e+10
400 33 5.81802e+10
500 33 7.25219e+10
600 33 8.69713e+10
700 33 1.01403e+11
800 33 1.15884e+11
900 33 1.30329e+11
1000 33 1.44764e+11
2000 33 2.89712e+11
3000 33 4.35077e+11
4000 33 5.80299e+11
5000 33 7.25729e+11
6000 33 8.71034e+11
7000 33 1.01667e+12
8000 33 1.16198e+12
9000 33 1.30757e+12
10000 33 1.45251e+12
1 34 1.4228e+08
20 34 2.8924e+09
40 34 5.83013e+09
60 34 8.76266e+09
80 34 1.16972e+10
100 34 1.46318e+10
200 34 2.92568e+10
300 34 4.37333e+10
400 34 5.81835e+10
500 34 7.25047e+10
600 34 8.6955e+10
700 34 1.01387e+11
800 34 1.15865e+11
900 34 1.30313e+11
1000 34 1.44748e+11
2000 34 2.89746e+11
3000 34 4.3509e+11
4000 34 5.80309e+11
5000 34 7.25742e+11
6000 34 8.71046e+11
7000 34 1.01667e+12
8000 34 1.16199e+12
9000 34 1.30755e+12
10000 34 1.45252e+12
1 35 1.45417e+08
20 35 2.90868e+09
40 35 5.84551e+09
60 35 8.77807e+09
80 35 1.17134e+10
100 35 1.46492e+10
200 35 2.92723e+10
300 35 4.37477e+10
400 35 5.81859e+10
500 35 7.24837e+10
600 35 8.69348e+10
700 35 1.01367e+11
800 35 1.15842e+11
900 35 1.30292e+11
1000 35 1.44727e+11
2000 35 2.89758e+11
3000 35 4.35108e+11
4000 35 5.80328e+11
5000 35 7.25758e+11
6000 35 8.71067e+11
7000 35 1.01669e+12
8000 35 1.16201e+12
9000 35 1.30753e+12
10000 35 1.45254e+12
1 36 1.45277e+08
20 36 2.92364e+09
40 36 5.85965e+09
60 36 8.79163e+09
80 36 1.17285e+10
100 36 1.46637e+10
200 36 2.92862e+10
300 36 4.37597e+10
400 36 5.81732e+10
500 36 7.24684e+10
600 36 8.69202e+10
700 36 1.01352e+11
800 36 1.15826e+11
900 36 1.30278e+11
1000 36 1.44712e+11
2000 36 2.89764e+11
3000 36 4.35114e+11
4000 36 5.80339e+11
5000 36 7.25769e+11
6000 36 8.71075e+11
7000 36 1.0167e+12
8000 36 1.16201e+12
9000 36 1.30751e+12
10000 36 1.45254e+12
1 37 1.42724e+08
20 37 2.93939e+09
40 37 5.87548e+09
60 37 8.80725e+09
80 37 1.17439e+10
100 37 1.46794e+10
200 37 2.93007e+10
300 37 4.37732e+10
400 37 5.81758e+10
500 37 7.2446e+10
600 37 8.68989e+10
700 37 1.01331e+11
800 37 1.15803e+11
900 37 1.30257e+11
1000 37 1.44692e+11
2000 37 2.89796e+11
3000 37 4.35132e+11
4000 37 5.80356e+11
5000 37 7.25785e+11
6000 37 8.71092e+11
7000 37 1.01671e+12
8000 37 1.16203e+12
9000 37 1.3075e+12
10000 37 1.45256e+12
1 38 1.44469e+08
20 38 2.95523e+09
40 38 5.89069e+09
60 38 8.8225e+09
80 38 1.17599e+10
100 38 1.4695e+10
200 38 2.93149e+10
300 38 4.37863e+10
400 38 5.81794e+10
500 38 7.24285e+10
600 38 8.68839e+10
700 38 1.01314e+11
800 38 1.15786e+11
900 38 1.30241e+11
1000 38 1.44676e+11
2000 38 2.89798e+11
3000 38 4.35144e+11
4000 38 5.80369e+11
5000 38 7.25799e+11
6000 38 8.71105e+11
7000 38 1.01673e+12
8000 38 1.16204e+12
9000 38 1.30748e+12
10000 38 1.45257e+12
1 39 1.49724e+08
20 39 2.97018e+09
40 39 5.90621e+09
60 39 8.83864e+09
80 39 1.17765e+10
100 39 1.47115e+10
200 39 2.93308e+10
300 39 4.37998e+10
400 39 5.81813e+10
500 39 7.24062e+10
600 39 8.68628e+10
700 39 1.01292e+11
800 39 1.15765e+11
900 39 1.30221e+11
1000 39 1.44656e+11
2000 39 2.89801e+11
3000 39 4.35159e+11
4000 39 5.80387e+11
5000 39 7.25818e+11
6000 39 8.71124e+11
7000 39 1.01674e+12
8000 39 1.16206e+12
9000 39 1.30748e+12
10000 39 1.4526e+12
1 4 1.50245e+08
20 4 2.95142e+09
40 4 5.86277e+09
60 4 8.74053e+09
80 4 1.16201e+10
100 4 1.44852e+10
200 4 2.89465e+10
300 4 4.34268e+10
400 4 5.79516e+10
500 4 7.24293e+10
600 4 8.68785e+10
700 4 1.01313e+11
800 4 1.15911e+11
900 4 1.30361e+11
1000 4 1.44756e+11
2000 4 2.89709e+11
3000 4 4.35077e+11
4000 4 5.80301e+11
5000 4 7.25734e+11
6000 4 8.71129e+11
7000 4 1.01666e+12
8000 4 1.16198e+12
9000 4 1.30778e+12
10000 4 1.4525e+12
1 40 1.51253e+08
20 40 2.97058e+09
40 40 5.90653e+09
60 40 8.83872e+09
80 40 1.1776e+10
100 40 1.47115e+10
200 40 2.93305e+10
300 40 4.37997e+10
400 40 5.81715e+10
500 40 7.23932e+10
600 40 8.68505e+10
700 40 1.01281e+11
800 40 1.15752e+11
900 40 1.30209e+11
1000 40 1.44644e+11
2000 40 2.89803e+11
3000 40 4.35159e+11
4000 40 5.80386e+11
5000 40 7.25815e+11
6000 40 8.71121e+11
7000 40 1.01674e+12
8000 40 1.16206e+12
9000 40 1.30747e+12
10000 40 1.45259e+12
1 41 1.49529e+08
20 41 2.96196e+09
40 41 5.89808e+09
60 41 8.83009e+09
80 41 1.17671e+10
100 41 1.47029e+10
200 41 2.9322e+10
300 41 4.37916e+10
400 41 5.81604e+10
500 41 7.23773e+10
600 41 8.68344e+10
700 41 1.01264e+11
800 41 1.15738e+11
900 41 1.30194e+11
1000 41 1.44629e+11
2000 41 2.89814e+11
3000 41 4.35169e+11
4000 41 5.80395e+11
5000 41 7.25826e+11
6000 41 8.71131e+11
7000 41 1.01674e+12
8000 41 1.16206e+12
9000 41 1.30746e+12
10000 41 1.4526e+12
1 42 1.45423e+08
20 42 2.95111e+09
40 42 5.88739e+09
60 42 8.81916e+09
80 42 1.17559e+10
100 42 1.46907e+10
200 42 2.93108e+10
300 42 4.37792e+10
400 42 5.81432e+10
500 42 7.23641e+10
600 42 8.68194e+10
700 42 1.0125e+11
800 42 1.15725e+11
900 42 1.30179e+11
1000 42 1.44612e+11
2000 42 2.89825e+11
3000 42 4.35183e+11
4000 42 5.8041e+11
5000 42 7.2584e+11
6000 42 8.71146e+11
7000 42 1.01676e+12
8000 42 1.16208e+12
9000 42 1.30747e+12
10000 42 1.45261e+12
1 43 1.49658e+08
20 43 2.95429e+09
40 43 5.89055e+09
60 43 8.8226e+09
80 43 1.17593e+10
100 43 1.46946e+10
200 43 2.93119e+10
300 43 4.37762e+10
400 43 5.81275e+10
500 43 7.23426e+10
600 43 8.67993e+10
700 43 1.01229e+11
800 43 1.15707e+11
900 43 1.3016e+11
1000 43 1.44593e+11
2000 43 2.89861e+11
3000 43 4.35194e+11
4000 43 5.80421e+11
5000 43 7.25851e+11
6000 43 8.71157e+11
7000 43 1.01676e+12
8000 43 1.16209e+12
9000 43 1.30748e+12
10000 43 1.45262e+12
1 44 1.49335e+08
20 44 2.95363e+09
40 44 5.89031e+09
60 44 8.82207e+09
80 44 1.17589e+10
100 44 1.46941e+10
200 44 2.92995e+10
300 44 4.37649e+10
400 44 5.81099e+10
500 44 7.23281e+10
600 44 8.67842e+10
700 44 1.01216e+11
800 44 1.15692e+11
900 44 1.30145e+11
1000 44 1.44602e+11
2000 44 2.89865e+11
3000 44 4.35207e+11
4000 44 5.80434e+11
5000 44 7.25867e+11
6000 44 8.71172e+11
7000 44 1.01678e+12
8000 44 1.1621e+12
9000 44 1.3075e+12
10000 44 1.45263e+12
1 45 1.46513e+08
20 45 2.9525e+09
40 45 5.88841e+09
60 45 8.8202e+09
80 45 1.17571e+10
100 45 1.46923e+10
200 45 2.93038e+10
300 45 4.37684e+10
400 45 5.80955e+10
500 45 7.23091e+10
600 45 8.67666e+10
700 45 1.01197e+11
800 45 1.15688e+11
900 45 1.30127e+11
1000 45 1.44615e+11
2000 45 2.8987e+11
3000 45 4.3522e+11
4000 45 5.80447e+11
5000 45 7.25877e+11
6000 45 8.71185e+11
7000 45 1.01678e+12
8000 45 1.16211e+12
9000 45 1.30751e+12
10000 45 1.45264e+12
1 46 1.49652e+08
20 46 2.95505e+09
40 46 5.89121e+09
60 46 8.82313e+09
80 46 1.17599e+10
100 46 1.46952e+10
200 46 2.9307e+10
300 46 4.37713e+10
400 46 5.80767e+10
500 46 7.22929e+10
600 46 8.67516e+10
700 46 1.01182e+11
800 46 1.15693e+11
900 46 1.30109e+11
1000 46 1.44624e+11
2000 46 2.89881e+11
3000 46 4.35232e+11
4000 46 5.8046e+11
5000 46 7.2589e+11
6000 46 8.712e+11
7000 46 1.0168e+12
8000 46 1.16213e+12
9000 46 1.30752e+12
10000 46 1.45266e+12
1 47 1.492e+08
20 47 2.9448e+09
40 47 5.88127e+09
60 47 8.81308e+09
80 47 1.17499e+10
100 47 1.46846e+10
200 47 2.92968e+10
300 47 4.37562e+10
400 47 5.80582e+10
500 47 7.22726e+10
600 47 8.67315e+10
700 47 1.0116e+11
800 47 1.15703e+11
900 47 1.30094e+11
1000 47 1.44632e+11
2000 47 2.89887e+11
3000 47 4.35242e+11
4000 47 5.8047e+11
5000 47 7.259e+11
6000 47 8.7121e+11
7000 47 1.0168e+12
8000 47 1.16214e+12
9000 47 1.30753e+12
10000 47 1.45266e+12
1 48 1.46314e+08
20 48 2.95245e+09
40 48 5.88742e+09
60 48 8.81975e+09
80 48 1.17563e+10
100 48 1.46914e+10
200 48 2.93033e+10
300 48 4.37642e+10
400 48 5.80382e+10
500 48 7.22562e+10
600 48 8.67153e+10
700 48 1.01148e+11
800 48 1.15712e+11
900 48 1.30107e+11
1000 48 1.44646e+11
2000 48 2.89904e+11
3000 48 4.35259e+11
4000 48 5.80487e+11
5000 48 7.25916e+11
6000 48 8.71226e+11
7000 48 1.01682e+12
8000 48 1.16215e+12
9000 48 1.30755e+12
10000 48 1.45268e+12
1 49 1.49494e+08
20 49 2.95466e+09
40 49 5.89041e+09
60 49 8.82256e+09
80 49 1.17591e+10
100 49 1.46944e+10
200 49 2.93065e+10
300 49 4.37672e+10
400 49 5.80229e+10
500 49 7.22371e+10
600 49 8.66967e+10
700 49 1.01156e+11
800 49 1.1572e+11
900 49 1.30116e+11
1000 49 1.44652e+11
2000 49 2.89914e+11
3000 49 4.35268e+11
4000 49 5.80497e+11
5000 49 7.25927e+11
6000 49 8.71237e+11
7000 49 1.01683e+12
8000 49 1.16216e+12
9000 49 1.30756e+12
10000 49 1.45269e+12
1 5 1.51566e+08
20 5 2.95556e+09
40 5 5.8655e+09
60 5 8.74377e+09
80 5 1.16226e+10
100 5 1.44882e+10
200 5 2.89495e+10
300 5 4.34391e+10
400 5 5.79606e+10
500 5 7.24366e+10
600 5 8.68848e+10
700 5 1.01321e+11
800 5 1.15914e+11
900 5 1.30365e+11
1000 5 1.44757e+11
2000 5 2.89689e+11
3000 5 4.35055e+11
4000 5 5.80279e+11
5000 5 7.25712e+11
6000 5 8.71131e+11
7000 5 1.01667e+12
8000 5 1.16199e+12
9000 5 1.3078e+12
10000 5 1.45251e+12
1 50 1.43624e+08
20 50 2.93676e+09
40 50 5.87152e+09
60 50 8.80421e+09
80 50 1.17405e+10
100 50 1.46755e+10
200 50 2.92879e+10
300 50 4.37502e+10
400 50 5.80012e+10
500 50 7.222e+10
600 50 8.66792e+10
700 50 1.01168e+11
800 50 1.15727e+11
900 50 1.3013e+11
1000 50 1.44667e+11
2000 50 2.89934e+11
3000 50 4.35283e+11
4000 50 5.80511e+11
5000 50 7.25941e+11
6000 50 8.71251e+11
7000 50 1.01684e+12
8000 50 1.16218e+12
9000 50 1.30757e+12
10000 50 1.45271e+12
1 51 1.47023e+08
20 51 2.91602e+09
40 51 5.85225e+09
60 51 8.78378e+09
80 51 1.17203e+10
100 51 1.46557e+10
200 51 2.927e+10
300 51 4.37324e+10
400 51 5.79863e+10
500 51 7.21993e+10
600 51 8.66589e+10
700 51 1.01178e+11
800 51 1.15732e+11
900 51 1.30141e+11
1000 51 1.44677e+11
2000 51 2.89963e+11
3000 51 4.35293e+11
4000 51 5.80522e+11
5000 51 7.25951e+11
6000 51 8.71262e+11
7000 51 1.01686e+12
8000 51 1.16219e+12
9000 51 1.30759e+12
10000 51 1.45271e+12
1 52 1.44129e+08
20 52 2.89371e+09
40 52 5.83163e+09
60 52 8.7625e+09
80 52 1.16983e+10
100 52 1.46346e+10
200 52 2.92492e+10
300 52 4.37135e+10
400 52 5.79668e+10
500 52 7.21989e+10
600 52 8.66748e+10
700 52 1.01196e+11
800 52 1.15736e+11
900 52 1.30159e+11
1000 52 1.44694e+11
2000 52 2.89966e+11
3000 52 4.35309e+11
4000 52 5.80535e+11
5000 52 7.25965e+11
6000 52 8.71277e+11
7000 52 1.01687e+12
8000 52 1.1622e+12
9000 52 1.3076e+12
10000 52 1.45273e+12
1 53 1.46979e+08
20 53 2.87301e+09
40 53 5.81309e+09
60 53 8.74386e+09
80 53 1.16795e+10
100 53 1.46152e+10
200 53 2.9232e+10
300 53 4.3698e+10
400 53 5.7954e+10
500 53 7.22011e+10
600 53 8.66772e+10
700 53 1.01205e+11
800 53 1.15739e+11
900 53 1.30166e+11
1000 53 1.44703e+11
2000 53 2.89969e+11
3000 53 4.35318e+11
4000 53 5.80545e+11
5000 53 7.25976e+11
6000 53 8.71288e+11
7000 53 1.01687e+12
8000 53 1.16221e+12
9000 53 1.30761e+12
10000 53 1.45274e+12
1 54 1.39443e+08
20 54 2.88942e+09
40 54 5.78981e+09
60 54 8.72208e+09
80 54 1.16568e+10
100 54 1.45926e+10
200 54 2.921e+10
300 54 4.36783e+10
400 54 5.79333e+10
500 54 7.22204e+10
600 54 8.66979e+10
700 54 1.01225e+11
800 54 1.15746e+11
900 54 1.30185e+11
1000 54 1.44721e+11
2000 54 2.89981e+11
3000 54 4.35337e+11
4000 54 5.80564e+11
5000 54 7.25994e+11
6000 54 8.71307e+11
7000 54 1.01689e+12
8000 54 1.16223e+12
9000 54 1.30763e+12
10000 54 1.45276e+12
1 55 1.43236e+08
20 55 2.89997e+09
40 55 5.79069e+09
60 55 8.70422e+09
80 55 1.16397e+10
100 55 1.45752e+10
200 55 2.91935e+10
300 55 4.36625e+10
400 55 5.79212e+10
500 55 7.22243e+10
600 55 8.67017e+10
700 55 1.01235e+11
800 55 1.15748e+11
900 55 1.30195e+11
1000 55 1.4473e+11
2000 55 2.89993e+11
3000 55 4.35346e+11
4000 55 5.80574e+11
5000 55 7.26004e+11
6000 55 8.71317e+11
7000 55 1.0169e+12
8000 55 1.16224e+12
9000 55 1.30763e+12
10000 55 1.45276e+12
1 56 1.45748e+08
20 56 2.91611e+09
40 56 5.80191e+09
60 56 8.68133e+09
80 56 1.16156e+10
100 56 1.45512e+10
200 56 2.91701e+10
300 56 4.36415e+10
400 56 5.78991e+10
500 56 7.2241e+10
600 56 8.67193e+10
700 56 1.01252e+11
800 56 1.15752e+11
900 56 1.30211e+11
1000 56 1.44746e+11
2000 56 2.90007e+11
3000 56 4.35362e+11
4000 56 5.8059e+11
5000 56 7.2602e+11
6000 56 8.71332e+11
7000 56 1.01691e+12
8000 56 1.16226e+12
9000 56 1.30766e+12
10000 56 1.45277e+12
1 57 1.47458e+08
20 57 2.92619e+09
40 57 5.80925e+09
60 57 8.66211e+09
80 57 1.15968e+10
100 57 1.45325e+10
200 57 2.91519e+10
300 57 4.36244e+10
400 57 5.78838e+10
500 57 7.22458e+10
600 57 8.67243e+10
700 57 1.01264e+11
800 57 1.15754e+11
900 57 1.30221e+11
1000 57 1.44757e+11
2000 57 2.90018e+11
3000 57 4.35372e+11
4000 57 5.80601e+11
5000 57 7.26031e+11
6000 57 8.71345e+11
7000 57 1.01692e+12
8000 57 1.16227e+12
9000 57 1.30767e+12
10000 57 1.45278e+12
1 58 1.48013e+08
20 58 2.93588e+09
40 58 5.81597e+09
60 58 8.66877e+09
80 58 1.15778e+10
100 58 1.45135e+10
200 58 2.91338e+10
300 58 4.36075e+10
400 58 5.78711e+10
500 58 7.22606e+10
600 58 8.67394e+10
700 58 1.01278e+11
800 58 1.15753e+11
900 58 1.30234e+11
1000 58 1.44769e+11
2000 58 2.90037e+11
3000 58 4.35387e+11
4000 58 5.80617e+11
5000 58 7.26048e+11
6000 58 8.71361e+11
7000 58 1.01693e+12
8000 58 1.16229e+12
9000 58 1.30768e+12
10000 58 1.4528e+12
1 59 1.49551e+08
20 59 2.94722e+09
40 59 5.82377e+09
60 59 8.67909e+09
80 59 1.15568e+10
100 59 1.44922e+10
200 59 2.9115e+10
300 59 4.35918e+10
400 59 5.78788e+10
500 59 7.22678e+10
600 59 8.67466e+10
700 59 1.01296e+11
800 59 1.15741e+11
900 59 1.30247e+11
1000 59 1.44782e+11
2000 59 2.90068e+11
3000 59 4.35401e+11
4000 59 5.80631e+11
5000 59 7.26062e+11
6000 59 8.71378e+11
7000 59 1.01695e+12
8000 59 1.1623e+12
9000 59 1.3077e+12
10000 59 1.45283e+12
1 6 1.49947e+08
20 6 2.95901e+09
40 6 5.86809e+09
60 6 8.74671e+09
80 6 1.16252e+10
100 6 1.44911e+10
200 6 2.89518e+10
300 6 4.34461e+10
400 6 5.79636e+10
500 6 7.24427e+10
600 6 8.68927e+10
700 6 1.01333e+11
800 6 1.15916e+11
900 6 1.30365e+11
1000 6 1.44753e+11
2000 6 2.89678e+11
3000 6 4.35044e+11
4000 6 5.80268e+11
5000 6 7.25701e+11
6000 6 8.7112e+11
7000 6 1.01667e+12
8000 6 1.162e+12
9000 6 1.30781e+12
10000 6 1.45252e+12
1 60 1.51474e+08
20 60 2.94716e+09
40 60 5.82392e+09
60 60 8.6794e+09
80 60 1.15461e+10
100 60 1.44756e+10
200 60 2.9097e+10
300 60 4.35766e+10
400 60 5.78794e+10
500 60 7.22683e+10
600 60 8.67487e+10
700 60 1.01301e+11
800 60 1.15736e+11
900 60 1.30249e+11
1000 60 1.44784e+11
2000 60 2.90068e+11
3000 60 4.35401e+11
4000 60 5.80629e+11
5000 60 7.26059e+11
6000 60 8.71374e+11
7000 60 1.01694e+12
8000 60 1.1623e+12
9000 60 1.30769e+12
10000 60 1.45282e+12
1 61 1.5018e+08
20 61 2.93861e+09
40 61 5.81561e+09
60 61 8.67054e+09
80 61 1.15354e+10
100 61 1.44627e+10
200 61 2.90857e+10
300 61 4.35636e+10
400 61 5.78709e+10
500 61 7.22848e+10
600 61 8.6764e+10
700 61 1.01308e+11
800 61 1.15737e+11
900 61 1.30262e+11
1000 61 1.44798e+11
2000 61 2.90082e+11
3000 61 4.35414e+11
4000 61 5.80641e+11
5000 61 7.26073e+11
6000 61 8.71388e+11
7000 61 1.01695e+12
8000 61 1.16231e+12
9000 61 1.30771e+12
10000 61 1.45283e+12
1 62 1.46365e+08
20 62 2.92768e+09
40 62 5.80435e+09
60 62 8.65745e+09
80 62 1.1537e+10
100 62 1.44487e+10
200 62 2.90682e+10
300 62 4.35471e+10
400 62 5.78586e+10
500 62 7.22859e+10
600 62 8.67782e+10
700 62 1.0131e+11
800 62 1.15741e+11
900 62 1.30269e+11
1000 62 1.44805e+11
2000 62 2.90089e+11
3000 62 4.35421e+11
4000 62 5.80649e+11
5000 62 7.2608e+11
6000 62 8.71395e+11
7000 62 1.01696e+12
8000 62 1.16232e+12
9000 62 1.30771e+12
10000 62 1.45284e+12
1 63 1.4946e+08
20 63 2.9221e+09
40 63 5.79277e+09
60 63 8.64561e+09
80 63 1.1546e+10
100 63 1.44296e+10
200 63 2.9052e+10
300 63 4.35313e+10
400 63 5.78466e+10
500 63 7.23021e+10
600 63 8.67953e+10
700 63 1.01306e+11
800 63 1.15753e+11
900 63 1.30282e+11
1000 63 1.44818e+11
2000 63 2.90098e+11
3000 63 4.35435e+11
4000 63 5.80662e+11
5000 63 7.26094e+11
6000 63 8.71409e+11
7000 63 1.01697e+12
8000 63 1.16233e+12
9000 63 1.30773e+12
10000 63 1.45285e+12
1 64 1.46188e+08
20 64 2.91336e+09
40 64 5.78121e+09
60 64 8.64553e+09
80 64 1.15487e+10
100 64 1.44341e+10
200 64 2.90356e+10
300 64 4.35161e+10
400 64 5.78348e+10
500 64 7.2308e+10
600 64 8.68042e+10
700 64 1.01309e+11
800 64 1.15766e+11
900 64 1.30296e+11
1000 64 1.44832e+11
2000 64 2.9011e+11
3000 64 4.35449e+11
4000 64 5.80676e+11
5000 64 7.26107e+11
6000 64 8.71423e+11
7000 64 1.01698e+12
8000 64 1.16235e+12
9000 64 1.30774e+12
10000 64 1.45286e+12
1 65 1.4914e+08
20 65 2.91616e+09
40 65 5.76691e+09
60 65 8.65903e+09
80 65 1.15603e+10
100 65 1.44428e+10
200 65 2.90151e+10
300 65 4.34972e+10
400 65 5.78186e+10
500 65 7.23238e+10
600 65 8.68176e+10
700 65 1.01312e+11
800 65 1.15777e+11
900 65 1.30308e+11
1000 65 1.44844e+11
2000 65 2.90118e+11
3000 65 4.3546e+11
4000 65 5.80686e+11
5000 65 7.26118e+11
6000 65 8.71435e+11
7000 65 1.01699e+12
8000 65 1.16236e+12
9000 65 1.30775e+12
10000 65 1.45287e+12
1 66 1.49613e+08
20 66 2.91711e+09
40 66 5.75562e+09
60 66 8.66078e+09
80 66 1.15622e+10
100 66 1.44467e+10
200 66 2.89966e+10
300 66 4.34803e+10
400 66 5.78073e+10
500 66 7.23288e+10
600 66 8.68251e+10
700 66 1.01314e+11
800 66 1.15788e+11
900 66 1.3032e+11
1000 66 1.44856e+11
2000 66 2.90126e+11
3000 66 4.35472e+11
4000 66 5.80698e+11
5000 66 7.2613e+11
6000 66 8.71449e+11
7000 66 1.017e+12
8000 66 1.16237e+12
9000 66 1.30777e+12
10000 66 1.45288e+12
1 67 1.45161e+08
20 67 2.90322e+09
40 67 5.74459e+09
60 67 8.67484e+09
80 67 1.15751e+10
100 67 1.44549e+10
200 67 2.89791e+10
300 67 4.34652e+10
400 67 5.78221e+10
500 67 7.23462e+10
600 67 8.6842e+10
700 67 1.01318e+11
800 67 1.158e+11
900 67 1.30334e+11
1000 67 1.4487e+11
2000 67 2.9016e+11
3000 67 4.35486e+11
4000 67 5.80711e+11
5000 67 7.26145e+11
6000 67 8.71463e+11
7000 67 1.01701e+12
8000 67 1.16239e+12
9000 67 1.30778e+12
10000 67 1.4529e+12
1 68 1.46329e+08
20 68 2.90368e+09
40 68 5.73875e+09
60 68 8.67636e+09
80 68 1.15771e+10
100 68 1.44579e+10
200 68 2.89594e+10
300 68 4.34454e+10
400 68 5.78255e+10
500 68 7.23512e+10
600 68 8.68506e+10
700 68 1.0132e+11
800 68 1.15817e+11
900 68 1.30346e+11
1000 68 1.44882e+11
2000 68 2.90169e+11
3000 68 4.35498e+11
4000 68 5.80721e+11
5000 68 7.26154e+11
6000 68 8.71474e+11
7000 68 1.01702e+12
8000 68 1.1624e+12
9000 68 1.30779e+12
10000 68 1.4529e+12
1 69 1.48842e+08
20 69 2.90599e+09
40 69 5.74887e+09
60 69 8.68605e+09
80 69 1.15867e+10
100 69 1.44642e+10
200 69 2.89419e+10
300 69 4.34304e+10
400 69 5.78381e+10
500 69 7.23647e+10
600 69 8.6865e+10
700 69 1.01322e+11
800 69 1.15826e+11
900 69 1.30358e+11
1000 69 1.44893e+11
2000 69 2.90175e+11
3000 69 4.35509e+11
4000 69 5.80732e+11
5000 69 7.26166e+11
6000 69 8.71487e+11
7000 69 1.01703e+12
8000 69 1.16241e+12
9000 69 1.30781e+12
10000 69 1.45292e+12
1 7 1.5118e+08
20 7 2.962e+09
40 7 5.87105e+09
60 7 8.74815e+09
80 7 1.16277e+10
100 7 1.4492e+10
200 7 2.89537e+10
300 7 4.3458e+10
400 7 5.79685e+10
500 7 7.24483e+10
600 7 8.68968e+10
700 7 1.0134e+11
800 7 1.15914e+11
900 7 1.30351e+11
1000 7 1.4474e+11
2000 7 2.89658e+11
3000 7 4.35023e+11
4000 7 5.80245e+11
5000 7 7.2568e+11
6000 7 8.71106e+11
7000 7 1.01667e+12
8000 7 1.16201e+12
9000 7 1.30782e+12
10000 7 1.45253e+12
1 70 1.47883e+08
20 70 2.89072e+09
40 70 5.75358e+09
60 70 8.69179e+09
80 70 1.15947e+10
100 70 1.44695e+10
200 70 2.89212e+10
300 70 4.34116e+10
400 70 5.78453e+10
500 70 7.23709e+10
600 70 8.68749e+10
700 70 1.0131e+11
800 70 1.15833e+11
900 70 1.30366e+11
1000 70 1.44901e+11
2000 70 2.90177e+11
3000 70 4.35517e+11
4000 70 5.8074e+11
5000 70 7.26173e+11
6000 70 8.71494e+11
7000 70 1.01703e+12
8000 70 1.16241e+12
9000 70 1.30781e+12
10000 70 1.45293e+12
1 71 1.47218e+08
20 71 2.87282e+09
40 71 5.77937e+09
60 71 8.713e+09
80 71 1.16105e+10
100 71 1.44832e+10
200 71 2.89276e+10
300 71 4.33938e+10
400 71 5.78638e+10
500 71 7.23881e+10
600 71 8.68924e+10
700 71 1.01319e+11
800 71 1.15836e+11
900 71 1.30371e+11
1000 71 1.44906e+11
2000 71 2.90177e+11
3000 71 4.35523e+11
4000 71 5.80746e+11
5000 71 7.26179e+11
6000 71 8.71501e+11
7000 71 1.01704e+12
8000 71 1.16242e+12
9000 71 1.30782e+12
10000 71 1.45294e+12
1 72 1.44045e+08
20 72 2.8681e+09
40 72 5.78673e+09
60 72 8.72034e+09
80 72 1.1619e+10
100 72 1.44907e+10
200 72 2.89362e+10
300 72 4.33737e+10
400 72 5.78734e+10
500 72 7.23971e+10
600 72 8.69024e+10
700 72 1.01326e+11
800 72 1.15839e+11
900 72 1.30373e+11
1000 72 1.44908e+11
2000 72 2.9017e+11
3000 72 4.35526e+11
4000 72 5.80749e+11
5000 72 7.26183e+11
6000 72 8.71504e+11
7000 72 1.01705e+12
8000 72 1.16243e+12
9000 72 1.30783e+12
10000 72 1.45294e+12
1 73 1.47291e+08
20 73 2.88016e+09
40 73 5.80567e+09
60 73 8.73737e+09
80 73 1.16313e+10
100 73 1.45011e+10
200 73 2.8952e+10
300 73 4.33761e+10
400 73 5.78892e+10
500 73 7.241e+10
600 73 8.6917e+10
700 73 1.01333e+11
800 73 1.15841e+11
900 73 1.30376e+11
1000 73 1.44911e+11
2000 73 2.90161e+11
3000 73 4.35529e+11
4000 73 5.80753e+11
5000 73 7.26187e+11
6000 73 8.71508e+11
7000 73 1.01705e+12
8000 73 1.16243e+12
9000 73 1.30783e+12
10000 73 1.45295e+12
1 74 1.48582e+08
20 74 2.88278e+09
40 74 5.81675e+09
60 74 8.74647e+09
80 74 1.164e+10
100 74 1.4508e+10
200 74 2.89602e+10
300 74 4.3384e+10
400 74 5.79008e+10
500 74 7.24179e+10
600 74 8.69279e+10
700 74 1.01339e+11
800 74 1.15828e+11
900 74 1.30362e+11
1000 74 1.44898e+11
2000 74 2.9015e+11
3000 74 4.35516e+11
4000 74 5.80741e+11
5000 74 7.26172e+11
6000 74 8.71504e+11
7000 74 1.01704e+12
8000 74 1.16243e+12
9000 74 1.30782e+12
10000 74 1.45293e+12
1 75 1.48428e+08
20 75 2.89695e+09
40 75 5.83633e+09
60 75 8.76153e+09
80 75 1.16512e+10
100 75 1.4519e+10
200 75 2.89759e+10
300 75 4.33932e+10
400 75 5.79153e+10
500 75 7.24319e+10
600 75 8.6943e+10
700 75 1.01346e+11
800 75 1.15832e+11
900 75 1.30366e+11
1000 75 1.44901e+11
2000 75 2.90139e+11
3000 75 4.35518e+11
4000 75 5.80734e+11
5000 75 7.26174e+11
6000 75 8.71489e+11
7000 75 1.01704e+12
8000 75 1.16242e+12
9000 75 1.30782e+12
10000 75 1.45293e+12
1 76 1.39276e+08
20 76 2.90769e+09
40 76 5.84779e+09
60 76 8.77166e+09
80 76 1.16617e+10
100 76 1.45266e+10
200 76 2.89859e+10
300 76 4.34004e+10
400 76 5.79268e+10
500 76 7.24415e+10
600 76 8.6956e+10
700 76 1.01352e+11
800 76 1.15834e+11
900 76 1.30369e+11
1000 76 1.44903e+11
2000 76 2.90133e+11
3000 76 4.3552e+11
4000 76 5.80737e+11
5000 76 7.26177e+11
6000 76 8.71493e+11
7000 76 1.01704e+12
8000 76 1.16242e+12
9000 76 1.30782e+12
10000 76 1.45293e+12
1 77 1.41896e+08
20 77 2.92398e+09
40 77 5.86651e+09
60 77 8.78785e+09
80 77 1.1673e+10
100 77 1.45381e+10
200 77 2.90008e+10
300 77 4.34115e+10
400 77 5.7942e+10
500 77 7.24548e+10
600 77 8.69709e+10
700 77 1.01359e+11
800 77 1.1584e+11
900 77 1.30374e+11
1000 77 1.44909e+11
2000 77 2.90142e+11
3000 77 4.35527e+11
4000 77 5.80747e+11
5000 77 7.26185e+11
6000 77 8.71504e+11
7000 77 1.01705e+12
8000 77 1.16243e+12
9000 77 1.30783e+12
10000 77 1.45294e+12
1 78 1.45311e+08
20 78 2.93496e+09
40 78 5.89606e+09
60 78 8.79787e+09
80 78 1.16829e+10
100 78 1.45467e+10
200 78 2.90114e+10
300 78 4.34379e+10
400 78 5.79539e+10
500 78 7.24647e+10
600 78 8.69838e+10
700 78 1.01366e+11
800 78 1.15842e+11
900 78 1.30377e+11
1000 78 1.44912e+11
2000 78 2.90145e+11
3000 78 4.35531e+11
4000 78 5.8075e+11
5000 78 7.26189e+11
6000 78 8.71509e+11
7000 78 1.01705e+12
8000 78 1.16244e+12
9000 78 1.30784e+12
10000 78 1.45295e+12
1 79 1.49081e+08
20 79 2.94916e+09
40 79 5.9112e+09
60 79 8.81128e+09
80 79 1.16926e+10
100 79 1.45573e+10
200 79 2.90262e+10
300 79 4.34478e+10
400 79 5.79682e+10
500 79 7.2477e+10
600 79 8.69987e+10
700 79 1.01373e+11
800 79 1.1583e+11
900 79 1.30364e+11
1000 79 1.449e+11
2000 79 2.90137e+11
3000 79 4.35516e+11
4000 79 5.80734e+11
5000 79 7.26172e+11
6000 79 8.71489e+11
7000 79 1.01703e+12
8000 79 1.16241e+12
9000 79 1.30781e+12
10000 79 1.45293e+12
1 8 1.49892e+08
20 8 2.94728e+09
40 8 5.85587e+09
60 8 8.73456e+09
80 8 1.16144e+10
100 8 1.44784e+10
200 8 2.89396e+10
300 8 4.34637e+10
400 8 5.79714e+10
500 8 7.24559e+10
600 8 8.6903e+10
700 8 1.01352e+11
800 8 1.15901e+11
900 8 1.30339e+11
1000 8 1.44737e+11
2000 8 2.89641e+11
3000 8 4.35012e+11
4000 8 5.80234e+11
5000 8 7.25668e+11
6000 8 8.71093e+11
7000 8 1.01666e+12
8000 8 1.16202e+12
9000 8 1.30783e+12
10000 8 1.45254e+12
1 80 1.50619e+08
20 80 2.95372e+09
40 80 5.91227e+09
60 80 8.81372e+09
80 80 1.16946e+10
100 80 1.45593e+10
200 80 2.90268e+10
300 80 4.34481e+10
400 80 5.79702e+10
500 80 7.24787e+10
600 80 8.70001e+10
700 80 1.01374e+11
800 80 1.15814e+11
900 80 1.30348e+11
1000 80 1.44884e+11
2000 80 2.9013e+11
3000 80 4.35503e+11
4000 80 5.80723e+11
5000 80 7.26163e+11
6000 80 8.71481e+11
7000 80 1.01703e+12
8000 80 1.16241e+12
9000 80 1.30781e+12
10000 80 1.45293e+12
1 81 1.46554e+08
20 81 2.95978e+09
40 81 5.90765e+09
60 81 8.81822e+09
80 81 1.16976e+10
100 81 1.45616e+10
200 81 2.90308e+10
300 81 4.34467e+10
400 81 5.79733e+10
500 81 7.24822e+10
600 81 8.70038e+10
700 81 1.01377e+11
800 81 1.15795e+11
900 81 1.3033e+11
1000 81 1.44866e+11
2000 81 2.90118e+11
3000 81 4.35484e+11
4000 81 5.80704e+11
5000 81 7.26143e+11
6000 81 8.71462e+11
7000 81 1.01701e+12
8000 81 1.16239e+12
9000 81 1.30779e+12
10000 81 1.45289e+12
1 82 1.49368e+08
20 82 2.96224e+09
40 82 5.91019e+09
60 82 8.81977e+09
80 82 1.16996e+10
100 82 1.45638e+10
200 82 2.90324e+10
300 82 4.34376e+10
400 82 5.79754e+10
500 82 7.24843e+10
600 82 8.7006e+10
700 82 1.01379e+11
800 82 1.15777e+11
900 82 1.30312e+11
1000 82 1.44847e+11
2000 82 2.90104e+11
3000 82 4.35463e+11
4000 82 5.80682e+11
5000 82 7.26121e+11
6000 82 8.71437e+11
7000 82 1.01698e+12
8000 82 1.16236e+12
9000 82 1.30776e+12
10000 82 1.45287e+12
1 83 1.49847e+08
20 83 2.96431e+09
40 83 5.91269e+09
60 83 8.81847e+09
80 83 1.16894e+10
100 83 1.45538e+10
200 83 2.90301e+10
300 83 4.34263e+10
400 83 5.79695e+10
500 83 7.24741e+10
600 83 8.69972e+10
700 83 1.0137e+11
800 83 1.15758e+11
900 83 1.30293e+11
1000 83 1.44828e+11
2000 83 2.90075e+11
3000 83 4.35445e+11
4000 83 5.80666e+11
5000 83 7.26108e+11
6000 83 8.71421e+11
7000 83 1.01696e+12
8000 83 1.16235e+12
9000 83 1.30774e+12
10000 83 1.45285e+12
1 84 1.46829e+08
20 84 2.95929e+09
40 84 5.90318e+09
60 84 8.80643e+09
80 84 1.16775e+10
100 84 1.4542e+10
200 84 2.90181e+10
300 84 4.34161e+10
400 84 5.79562e+10
500 84 7.24614e+10
600 84 8.69832e+10
700 84 1.01358e+11
800 84 1.15741e+11
900 84 1.30277e+11
1000 84 1.44812e+11
2000 84 2.90059e+11
3000 84 4.35429e+11
4000 84 5.8065e+11
5000 84 7.26097e+11
6000 84 8.71404e+11
7000 84 1.01695e+12
8000 84 1.16233e+12
9000 84 1.30773e+12
10000 84 1.45284e+12
1 85 1.4994e+08
20 85 2.96221e+09
40 85 5.90605e+09
60 85 8.80697e+09
80 85 1.1679e+10
100 85 1.45426e+10
200 85 2.9021e+10
300 85 4.34181e+10
400 85 5.79442e+10
500 85 7.24578e+10
600 85 8.69854e+10
700 85 1.01361e+11
800 85 1.1572e+11
900 85 1.30261e+11
1000 85 1.44793e+11
2000 85 2.90042e+11
3000 85 4.35409e+11
4000 85 5.80631e+11
5000 85 7.2607e+11
6000 85 8.71385e+11
7000 85 1.01693e+12
8000 85 1.16231e+12
9000 85 1.30771e+12
10000 85 1.45282e+12
1 86 1.46524e+08
20 86 2.95326e+09
40 86 5.89617e+09
60 86 8.79298e+09
80 86 1.16669e+10
100 86 1.45305e+10
200 86 2.9006e+10
300 86 4.34064e+10
400 86 5.79507e+10
500 86 7.24489e+10
600 86 8.69843e+10
700 86 1.01347e+11
800 86 1.15708e+11
900 86 1.3024e+11
1000 86 1.44777e+11
2000 86 2.90027e+11
3000 86 4.35393e+11
4000 86 5.80615e+11
5000 86 7.26051e+11
6000 86 8.71368e+11
7000 86 1.01691e+12
8000 86 1.16229e+12
9000 86 1.30769e+12
10000 86 1.45281e+12
1 87 1.46473e+08
20 87 2.95959e+09
40 87 5.90207e+09
60 87 8.79656e+09
80 87 1.16659e+10
100 87 1.45276e+10
200 87 2.90101e+10
300 87 4.33985e+10
400 87 5.79569e+10
500 87 7.24546e+10
600 87 8.69882e+10
700 87 1.01334e+11
800 87 1.15721e+11
900 87 1.30232e+11
1000 87 1.44756e+11
2000 87 2.90011e+11
3000 87 4.35373e+11
4000 87 5.80598e+11
5000 87 7.26031e+11
6000 87 8.71348e+11
7000 87 1.01689e+12
8000 87 1.16227e+12
9000 87 1.30767e+12
10000 87 1.45279e+12
1 88 1.4964e+08
20 88 2.96239e+09
40 88 5.90559e+09
60 88 8.79993e+09
80 88 1.16683e+10
100 88 1.45305e+10
200 88 2.90141e+10
300 88 4.34011e+10
400 88 5.79602e+10
500 88 7.24581e+10
600 88 8.6992e+10
700 88 1.01324e+11
800 88 1.15735e+11
900 88 1.30247e+11
1000 88 1.44742e+11
2000 88 2.9e+11
3000 88 4.35358e+11
4000 88 5.80588e+11
5000 88 7.26016e+11
6000 88 8.71333e+11
7000 88 1.01687e+12
8000 88 1.16226e+12
9000 88 1.30766e+12
10000 88 1.45277e+12
1 89 1.49326e+08
20 89 2.96125e+09
40 89 5.88855e+09
60 89 8.78559e+09
80 89 1.16568e+10
100 89 1.45183e+10
200 89 2.90046e+10
300 89 4.34105e+10
400 89 5.79591e+10
500 89 7.24578e+10
600 89 8.69769e+10
700 89 1.01323e+11
800 89 1.15746e+11
900 89 1.30253e+11
1000 89 1.44722e+11
2000 89 2.89987e+11
3000 89 4.35338e+11
4000 89 5.8056e+11
5000 89 7.25997e+11
6000 89 8.71314e+11
7000 89 1.01686e+12
8000 89 1.16224e+12
9000 89 1.30764e+12
10000 89 1.45276e+12
1 9 1.51442e+08
20 9 2.936e+09
40 9 5.84136e+09
60 9 8.72045e+09
80 9 1.16005e+10
100 9 1.44648e+10
200 9 2.8942e+10
300 9 4.34759e+10
400 9 5.79772e+10
500 9 7.24625e+10
600 9 8.69069e+10
700 9 1.0136e+11
800 9 1.15888e+11
900 9 1.30327e+11
1000 9 1.4474e+11
2000 9 2.89623e+11
3000 9 4.34991e+11
4000 9 5.80212e+11
5000 9 7.25648e+11
6000 9 8.71083e+11
7000 9 1.01667e+12
8000 9 1.16203e+12
9000 9 1.30784e+12
10000 9 1.45255e+12
1 90 1.4184e+08
20 90 2.94089e+09
40 90 5.87123e+09
60 90 8.7724e+09
80 90 1.16442e+10
100 90 1.45072e+10
200 90 2.89916e+10
300 90 4.34182e+10
400 90 5.79445e+10
500 90 7.24581e+10
600 90 8.69609e+10
700 90 1.01311e+11
800 90 1.15764e+11
900 90 1.30269e+11
1000 90 1.44705e+11
2000 90 2.89974e+11
3000 90 4.35319e+11
4000 90 5.80541e+11
5000 90 7.25976e+11
6000 90 8.71293e+11
7000 90 1.01683e+12
8000 90 1.16222e+12
9000 90 1.30763e+12
10000 90 1.45273e+12
1 91 1.44586e+08
20 91 2.92005e+09
40 91 5.85054e+09
60 91 8.7562e+09
80 91 1.16288e+10
100 91 1.449e+10
200 91 2.89943e+10
300 91 4.34204e+10
400 91 5.79471e+10
500 91 7.2462e+10
600 91 8.69469e+10
700 91 1.01297e+11
800 91 1.15775e+11
900 91 1.30278e+11
1000 91 1.44695e+11
2000 91 2.8996e+11
3000 91 4.35299e+11
4000 91 5.8052e+11
5000 91 7.25957e+11
6000 91 8.71274e+11
7000 91 1.01682e+12
8000 91 1.1622e+12
9000 91 1.30764e+12
10000 91 1.4527e+12
1 92 1.47374e+08
20 92 2.89578e+09
40 92 5.83113e+09
60 92 8.73953e+09
80 92 1.16129e+10
100 92 1.44881e+10
200 92 2.89961e+10
300 92 4.34181e+10
400 92 5.79489e+10
500 92 7.24643e+10
600 92 8.69449e+10
700 92 1.01284e+11
800 92 1.15792e+11
900 92 1.30292e+11
1000 92 1.44706e+11
2000 92 2.89925e+11
3000 92 4.35283e+11
4000 92 5.80505e+11
5000 92 7.25941e+11
6000 92 8.71256e+11
7000 92 1.0168e+12
8000 92 1.16218e+12
9000 92 1.30766e+12
10000 92 1.45269e+12
1 93 1.40102e+08
20 93 2.87569e+09
40 93 5.81251e+09
60 93 8.72158e+09
80 93 1.1599e+10
100 93 1.44952e+10
200 93 2.89832e+10
300 93 4.3411e+10
400 93 5.79363e+10
500 93 7.24668e+10
600 93 8.6934e+10
700 93 1.01271e+11
800 93 1.15805e+11
900 93 1.30303e+11
1000 93 1.44715e+11
2000 93 2.89905e+11
3000 93 4.35263e+11
4000 93 5.80485e+11
5000 93 7.25921e+11
6000 93 8.71238e+11
7000 93 1.01678e+12
8000 93 1.16216e+12
9000 93 1.30767e+12
10000 93 1.45267e+12
1 94 1.40344e+08
20 94 2.89378e+09
40 94 5.82088e+09
60 94 8.72825e+09
80 94 1.16094e+10
100 94 1.45036e+10
200 94 2.89909e+10
300 94 4.3414e+10
400 94 5.79409e+10
500 94 7.24736e+10
600 94 8.6929e+10
700 94 1.01257e+11
800 94 1.15823e+11
900 94 1.30318e+11
1000 94 1.44728e+11
2000 94 2.89888e+11
3000 94 4.35247e+11
4000 94 5.80468e+11
5000 94 7.25907e+11
6000 94 8.7122e+11
7000 94 1.01676e+12
8000 94 1.16214e+12
9000 94 1.30769e+12
10000 94 1.45266e+12
1 95 1.44436e+08
20 95 2.90463e+09
40 95 5.83427e+09
60 95 8.73673e+09
80 95 1.16184e+10
100 95 1.4509e+10
200 95 2.89933e+10
300 95 4.34154e+10
400 95 5.7944e+10
500 95 7.24767e+10
600 95 8.69324e+10
700 95 1.01241e+11
800 95 1.15837e+11
900 95 1.3033e+11
1000 95 1.44739e+11
2000 95 2.89864e+11
3000 95 4.35225e+11
4000 95 5.80447e+11
5000 95 7.25883e+11
6000 95 8.71198e+11
7000 95 1.01674e+12
8000 95 1.16212e+12
9000 95 1.30769e+12
10000 95 1.45263e+12
1 96 1.4766e+08
20 96 2.91649e+09
40 96 5.84423e+09
60 96 8.74486e+09
80 96 1.16263e+10
100 96 1.45115e+10
200 96 2.89961e+10
300 96 4.34192e+10
400 96 5.79471e+10
500 96 7.24789e+10
600 96 8.69354e+10
700 96 1.01248e+11
800 96 1.15853e+11
900 96 1.30342e+11
1000 96 1.44748e+11
2000 96 2.89847e+11
3000 96 4.3521e+11
4000 96 5.80432e+11
5000 96 7.2587e+11
6000 96 8.71183e+11
7000 96 1.01673e+12
8000 96 1.1621e+12
9000 96 1.30771e+12
10000 96 1.45262e+12
1 97 1.49157e+08
20 97 2.92924e+09
40 97 5.8586e+09
60 97 8.75139e+09
80 97 1.16342e+10
100 97 1.45141e+10
200 97 2.89827e+10
300 97 4.34023e+10
400 97 5.79329e+10
500 97 7.2472e+10
600 97 8.69214e+10
700 97 1.01258e+11
800 97 1.15865e+11
900 97 1.30353e+11
1000 97 1.44757e+11
2000 97 2.89824e+11
3000 97 4.35188e+11
4000 97 5.80412e+11
5000 97 7.25848e+11
6000 97 8.71162e+11
7000 97 1.01671e+12
8000 97 1.16208e+12
9000 97 1.30772e+12
10000 97 1.4526e+12
1 98 1.49268e+08
20 98 2.93982e+09
40 98 5.86943e+09
60 98 8.75866e+09
80 98 1.16406e+10
100 98 1.45163e+10
200 98 2.89706e+10
300 98 4.34179e+10
400 98 5.79184e+10
500 98 7.24591e+10
600 98 8.69092e+10
700 98 1.01264e+11
800 98 1.15879e+11
900 98 1.30363e+11
1000 98 1.44766e+11
2000 98 2.89809e+11
3000 98 4.35174e+11
4000 98 5.80397e+11
5000 98 7.25833e+11
6000 98 8.71146e+11
7000 98 1.01669e+12
8000 98 1.16206e+12
9000 98 1.30773e+12
10000 98 1.45259e+12
1 99 1.49808e+08
20 99 2.95356e+09
40 99 5.88147e+09
60 99 8.76708e+09
80 99 1.16498e+10
100 99 1.45199e+10
200 99 2.8977e+10
300 99 4.34193e+10
400 99 5.79172e+10
500 99 7.24431e+10
600 99 8.6898e+10
700 99 1.01275e+11
800 99 1.15895e+11
900 99 1.30376e+11
1000 99 1.44777e+11
2000 99 2.8979e+11
3000 99 4.35156e+11
4000 99 5.80378e+11
5000 99 7.25813e+11
6000 99 8.71127e+11
7000 99 1.01668e+12
8000 99 1.16204e+12
9000 99 1.30774e+12
10000 99 1.45257e+12


==> figures/LBM_irregularity/LBM_400_400_400_10000_0_30_100_1000.txt <==
1 0 1.47899e+08
30 0 4.45596e+09
60 0 8.87943e+09
90 0 1.3227e+10
100 0 1.46744e+10
200 0 2.92663e+10
300 0 4.38561e+10
400 0 5.8392e+10
500 0 7.29452e+10
600 0 8.75073e+10
700 0 1.02139e+11
800 0 1.16559e+11
900 0 1.31046e+11
1000 0 1.45552e+11
2000 0 2.89295e+11
3000 0 4.35083e+11
4000 0 5.80875e+11
5000 0 7.26331e+11
6000 0 8.71085e+11
7000 0 1.0164e+12
8000 0 1.16163e+12
9000 0 1.30682e+12
10000 0 1.45188e+12
1 1 1.52246e+08
30 1 4.45877e+09
60 1 8.87109e+09
90 1 1.32191e+10
100 1 1.46663e+10
200 1 2.92592e+10
300 1 4.38492e+10
400 1 5.83822e+10
500 1 7.29367e+10
600 1 8.75038e+10
700 1 1.0213e+11
800 1 1.16552e+11
900 1 1.31042e+11
1000 1 1.45545e+11
2000 1 2.89311e+11
3000 1 4.35098e+11
4000 1 5.80893e+11
5000 1 7.26338e+11
6000 1 8.71069e+11
7000 1 1.01638e+12
8000 1 1.16162e+12
9000 1 1.3068e+12
10000 1 1.45186e+12
1 10 1.49797e+08
30 10 4.44305e+09
60 10 8.83792e+09
90 10 1.31884e+10
100 10 1.46398e+10
200 10 2.92347e+10
300 10 4.38246e+10
400 10 5.83825e+10
500 10 7.29294e+10
600 10 8.7508e+10
700 10 1.0212e+11
800 10 1.16515e+11
900 10 1.31008e+11
1000 10 1.45493e+11
2000 10 2.89422e+11
3000 10 4.35191e+11
4000 10 5.80997e+11
5000 10 7.26342e+11
6000 10 8.7091e+11
7000 10 1.01622e+12
8000 10 1.16146e+12
9000 10 1.30665e+12
10000 10 1.45171e+12
1 11 1.51039e+08
30 11 4.42795e+09
60 11 8.82077e+09
90 11 1.31711e+10
100 11 1.46224e+10
200 11 2.92161e+10
300 11 4.38064e+10
400 11 5.83652e+10
500 11 7.29113e+10
600 11 8.74897e+10
700 11 1.02102e+11
800 11 1.16499e+11
900 11 1.3099e+11
1000 11 1.45477e+11
2000 11 2.89425e+11
3000 11 4.35193e+11
4000 11 5.81e+11
5000 11 7.26325e+11
6000 11 8.70897e+11
7000 11 1.01621e+12
8000 11 1.16144e+12
9000 11 1.30663e+12
10000 11 1.45169e+12
1 12 1.50521e+08
30 12 4.41323e+09
60 12 8.80682e+09
90 12 1.31556e+10
100 12 1.46057e+10
200 12 2.92001e+10
300 12 4.37899e+10
400 12 5.83491e+10
500 12 7.28947e+10
600 12 8.74715e+10
700 12 1.02085e+11
800 12 1.16483e+11
900 12 1.30974e+11
1000 12 1.45463e+11
2000 12 2.89429e+11
3000 12 4.35192e+11
4000 12 5.80987e+11
5000 12 7.26305e+11
6000 12 8.7088e+11
7000 12 1.01619e+12
8000 12 1.16142e+12
9000 12 1.30661e+12
10000 12 1.45167e+12
1 13 1.49858e+08
30 13 4.39777e+09
60 13 8.79213e+09
90 13 1.3138e+10
100 13 1.45878e+10
200 13 2.91818e+10
300 13 4.3772e+10
400 13 5.83325e+10
500 13 7.28774e+10
600 13 8.74531e+10
700 13 1.02068e+11
800 13 1.16467e+11
900 13 1.30956e+11
1000 13 1.45448e+11
2000 13 2.89424e+11
3000 13 4.35185e+11
4000 13 5.80984e+11
5000 13 7.26286e+11
6000 13 8.70866e+11
7000 13 1.01617e+12
8000 13 1.1614e+12
9000 13 1.30659e+12
10000 13 1.45166e+12
1 14 1.50202e+08
30 14 4.38935e+09
60 14 8.77673e+09
90 14 1.31223e+10
100 14 1.45705e+10
200 14 2.91652e+10
300 14 4.37546e+10
400 14 5.83172e+10
500 14 7.28608e+10
600 14 8.74351e+10
700 14 1.0205e+11
800 14 1.16452e+11
900 14 1.30939e+11
1000 14 1.45433e+11
2000 14 2.89427e+11
3000 14 4.3517e+11
4000 14 5.80986e+11
5000 14 7.26265e+11
6000 14 8.70849e+11
7000 14 1.01615e+12
8000 14 1.16139e+12
9000 14 1.30658e+12
10000 14 1.45164e+12
1 15 1.5101e+08
30 15 4.3933e+09
60 15 8.75878e+09
90 15 1.31038e+10
100 15 1.45532e+10
200 15 2.91483e+10
300 15 4.37372e+10
400 15 5.82877e+10
500 15 7.28434e+10
600 15 8.74177e+10
700 15 1.02033e+11
800 15 1.16436e+11
900 15 1.30922e+11
1000 15 1.45418e+11
2000 15 2.8943e+11
3000 15 4.35175e+11
4000 15 5.80991e+11
5000 15 7.26249e+11
6000 15 8.70834e+11
7000 15 1.01613e+12
8000 15 1.16137e+12
9000 15 1.30657e+12
10000 15 1.45163e+12
1 16 1.50497e+08
30 16 4.39514e+09
60 16 8.74075e+09
90 16 1.30872e+10
100 16 1.45356e+10
200 16 2.9131e+10
300 16 4.37198e+10
400 16 5.82691e+10
500 16 7.2826e+10
600 16 8.73994e+10
700 16 1.02016e+11
800 16 1.16421e+11
900 16 1.30905e+11
1000 16 1.45403e+11
2000 16 2.89432e+11
3000 16 4.35179e+11
4000 16 5.80994e+11
5000 16 7.26231e+11
6000 16 8.7082e+11
7000 16 1.01612e+12
8000 16 1.16135e+12
9000 16 1.30655e+12
10000 16 1.45161e+12
1 17 1.46329e+08
30 17 4.39238e+09
60 17 8.72134e+09
90 17 1.30736e+10
100 17 1.45189e+10
200 17 2.9112e+10
300 17 4.37016e+10
400 17 5.82507e+10
500 17 7.28088e+10
600 17 8.73818e+10
700 17 1.01998e+11
800 17 1.16404e+11
900 17 1.30887e+11
1000 17 1.45387e+11
2000 17 2.89434e+11
3000 17 4.35182e+11
4000 17 5.80998e+11
5000 17 7.26216e+11
6000 17 8.70826e+11
7000 17 1.0161e+12
8000 17 1.16134e+12
9000 17 1.30655e+12
10000 17 1.4516e+12
1 18 1.5096e+08
30 18 4.3945e+09
60 18 8.70294e+09
90 18 1.30619e+10
100 18 1.45023e+10
200 18 2.9093e+10
300 18 4.36843e+10
400 18 5.82339e+10
500 18 7.27918e+10
600 18 8.73639e+10
700 18 1.01979e+11
800 18 1.16388e+11
900 18 1.30871e+11
1000 18 1.45372e+11
2000 18 2.89434e+11
3000 18 4.35183e+11
4000 18 5.80997e+11
5000 18 7.26197e+11
6000 18 8.70827e+11
7000 18 1.01608e+12
8000 18 1.16132e+12
9000 18 1.30653e+12
10000 18 1.45158e+12
1 19 1.50432e+08
30 19 4.38167e+09
60 19 8.68297e+09
90 19 1.30515e+10
100 19 1.44855e+10
200 19 2.90745e+10
300 19 4.36669e+10
400 19 5.82145e+10
500 19 7.27744e+10
600 19 8.73462e+10
700 19 1.01963e+11
800 19 1.16372e+11
900 19 1.30853e+11
1000 19 1.45358e+11
2000 19 2.89421e+11
3000 19 4.35167e+11
4000 19 5.80979e+11
5000 19 7.26177e+11
6000 19 8.70838e+11
7000 19 1.01606e+12
8000 19 1.1613e+12
9000 19 1.3065e+12
10000 19 1.45157e+12
1 2 1.4978e+08
30 2 4.45461e+09
60 2 8.85978e+09
90 2 1.32105e+10
100 2 1.46594e+10
200 2 2.92589e+10
300 2 4.38467e+10
400 2 5.83712e+10
500 2 7.29198e+10
600 2 8.75067e+10
700 2 1.02116e+11
800 2 1.16542e+11
900 2 1.31036e+11
1000 2 1.45534e+11
2000 2 2.89319e+11
3000 2 4.35106e+11
4000 2 5.80901e+11
5000 2 7.2634e+11
6000 2 8.7105e+11
7000 2 1.01636e+12
8000 2 1.1616e+12
9000 2 1.30678e+12
10000 2 1.45184e+12
1 20 1.43937e+08
30 20 4.36946e+09
60 20 8.66512e+09
90 20 1.30444e+10
100 20 1.44725e+10
200 20 2.90587e+10
300 20 4.36553e+10
400 20 5.82011e+10
500 20 7.27613e+10
600 20 8.7332e+10
700 20 1.01947e+11
800 20 1.16361e+11
900 20 1.30842e+11
1000 20 1.45349e+11
2000 20 2.89408e+11
3000 20 4.35159e+11
4000 20 5.80971e+11
5000 20 7.2617e+11
6000 20 8.7085e+11
7000 20 1.01606e+12
8000 20 1.1613e+12
9000 20 1.30649e+12
10000 20 1.45157e+12
1 21 1.4721e+08
30 21 4.35839e+09
60 21 8.65388e+09
90 21 1.30074e+10
100 21 1.44579e+10
200 21 2.904e+10
300 21 4.36433e+10
400 21 5.81831e+10
500 21 7.27445e+10
600 21 8.73154e+10
700 21 1.01931e+11
800 21 1.16345e+11
900 21 1.30824e+11
1000 21 1.45334e+11
2000 21 2.8939e+11
3000 21 4.35144e+11
4000 21 5.80955e+11
5000 21 7.26152e+11
6000 21 8.7085e+11
7000 21 1.01604e+12
8000 21 1.16128e+12
9000 21 1.30647e+12
10000 21 1.45156e+12
1 22 1.49509e+08
30 22 4.34446e+09
60 22 8.64088e+09
90 22 1.29848e+10
100 22 1.4438e+10
200 22 2.90172e+10
300 22 4.36138e+10
400 22 5.81619e+10
500 22 7.27207e+10
600 22 8.72893e+10
700 22 1.01907e+11
800 22 1.16324e+11
900 22 1.30802e+11
1000 22 1.45316e+11
2000 22 2.89366e+11
3000 22 4.35118e+11
4000 22 5.80927e+11
5000 22 7.26123e+11
6000 22 8.70859e+11
7000 22 1.01602e+12
8000 22 1.16126e+12
9000 22 1.30645e+12
10000 22 1.45153e+12
1 23 1.47307e+08
30 23 4.33136e+09
60 23 8.63114e+09
90 23 1.29697e+10
100 23 1.44197e+10
200 23 2.89991e+10
300 23 4.35954e+10
400 23 5.81414e+10
500 23 7.27022e+10
600 23 8.72719e+10
700 23 1.01888e+11
800 23 1.16307e+11
900 23 1.30785e+11
1000 23 1.453e+11
2000 23 2.89349e+11
3000 23 4.35099e+11
4000 23 5.80908e+11
5000 23 7.26108e+11
6000 23 8.70867e+11
7000 23 1.016e+12
8000 23 1.16124e+12
9000 23 1.30646e+12
10000 23 1.4515e+12
1 24 1.47658e+08
30 24 4.33098e+09
60 24 8.6251e+09
90 24 1.29468e+10
100 24 1.44023e+10
200 24 2.89795e+10
300 24 4.35733e+10
400 24 5.81256e+10
500 24 7.26834e+10
600 24 8.72496e+10
700 24 1.01869e+11
800 24 1.1629e+11
900 24 1.30767e+11
1000 24 1.45282e+11
2000 24 2.89329e+11
3000 24 4.3508e+11
4000 24 5.80889e+11
5000 24 7.26087e+11
6000 24 8.70884e+11
7000 24 1.01598e+12
8000 24 1.16122e+12
9000 24 1.30647e+12
10000 24 1.45148e+12
1 25 1.49694e+08
30 25 4.33325e+09
60 25 8.62809e+09
90 25 1.29378e+10
100 25 1.43913e+10
200 25 2.89576e+10
300 25 4.35518e+10
400 25 5.81024e+10
500 25 7.26627e+10
600 25 8.72288e+10
700 25 1.01849e+11
800 25 1.16272e+11
900 25 1.30747e+11
1000 25 1.45264e+11
2000 25 2.89308e+11
3000 25 4.35058e+11
4000 25 5.80868e+11
5000 25 7.26061e+11
6000 25 8.70889e+11
7000 25 1.01597e+12
8000 25 1.16121e+12
9000 25 1.30647e+12
10000 25 1.45146e+12
1 26 1.49906e+08
30 26 4.33303e+09
60 26 8.62821e+09
90 26 1.29532e+10
100 26 1.44051e+10
200 26 2.8942e+10
300 26 4.35341e+10
400 26 5.80863e+10
500 26 7.26458e+10
600 26 8.72087e+10
700 26 1.01829e+11
800 26 1.16257e+11
900 26 1.30731e+11
1000 26 1.45248e+11
2000 26 2.8929e+11
3000 26 4.35041e+11
4000 26 5.8085e+11
5000 26 7.26044e+11
6000 26 8.70903e+11
7000 26 1.01599e+12
8000 26 1.16122e+12
9000 26 1.30648e+12
10000 26 1.45148e+12
1 27 1.43408e+08
30 27 4.31994e+09
60 27 8.618e+09
90 27 1.29592e+10
100 27 1.44117e+10
200 27 2.89226e+10
300 27 4.35128e+10
400 27 5.80682e+10
500 27 7.26283e+10
600 27 8.71912e+10
700 27 1.0181e+11
800 27 1.16238e+11
900 27 1.30713e+11
1000 27 1.4523e+11
2000 27 2.89278e+11
3000 27 4.35022e+11
4000 27 5.8083e+11
5000 27 7.26026e+11
6000 27 8.70911e+11
7000 27 1.01599e+12
8000 27 1.16122e+12
9000 27 1.30649e+12
10000 27 1.45148e+12
1 28 1.45695e+08
30 28 4.30563e+09
60 28 8.62543e+09
90 28 1.29732e+10
100 28 1.44253e+10
200 28 2.89045e+10
300 28 4.34939e+10
400 28 5.80496e+10
500 28 7.26097e+10
600 28 8.71707e+10
700 28 1.01793e+11
800 28 1.16223e+11
900 28 1.30697e+11
1000 28 1.45214e+11
2000 28 2.89291e+11
3000 28 4.35004e+11
4000 28 5.80812e+11
5000 28 7.26008e+11
6000 28 8.70926e+11
7000 28 1.01601e+12
8000 28 1.16124e+12
9000 28 1.30651e+12
10000 28 1.4515e+12
1 29 1.47679e+08
30 29 4.2946e+09
60 29 8.62797e+09
90 29 1.29809e+10
100 29 1.44338e+10
200 29 2.89082e+10
300 29 4.34704e+10
400 29 5.80286e+10
500 29 7.25872e+10
600 29 8.71496e+10
700 29 1.01774e+11
800 29 1.16204e+11
900 29 1.30675e+11
1000 29 1.45191e+11
2000 29 2.89302e+11
3000 29 4.34981e+11
4000 29 5.80789e+11
5000 29 7.25985e+11
6000 29 8.70935e+11
7000 29 1.01601e+12
8000 29 1.16125e+12
9000 29 1.30651e+12
10000 29 1.4515e+12
1 3 1.5166e+08
30 3 4.45731e+09
60 3 8.84951e+09
90 3 1.32105e+10
100 3 1.46614e+10
200 3 2.92556e+10
300 3 4.38462e+10
400 3 5.83697e+10
500 3 7.29253e+10
600 3 8.75106e+10
700 3 1.0212e+11
800 3 1.16542e+11
900 3 1.31038e+11
1000 3 1.45524e+11
2000 3 2.89333e+11
3000 3 4.35119e+11
4000 3 5.80917e+11
5000 3 7.26344e+11
6000 3 8.71029e+11
7000 3 1.01634e+12
8000 3 1.16158e+12
9000 3 1.30676e+12
10000 3 1.45182e+12
1 30 1.45893e+08
30 30 4.3011e+09
60 30 8.63438e+09
90 30 1.2992e+10
100 30 1.44445e+10
200 30 2.89211e+10
300 30 4.34544e+10
400 30 5.80138e+10
500 30 7.25709e+10
600 30 8.71325e+10
700 30 1.01761e+11
800 30 1.16189e+11
900 30 1.30661e+11
1000 30 1.45175e+11
2000 30 2.89313e+11
3000 30 4.34966e+11
4000 30 5.80772e+11
5000 30 7.2597e+11
6000 30 8.70947e+11
7000 30 1.01603e+12
8000 30 1.16126e+12
9000 30 1.30652e+12
10000 30 1.45152e+12
1 31 1.45943e+08
30 31 4.30964e+09
60 31 8.64035e+09
90 31 1.29986e+10
100 31 1.44513e+10
200 31 2.89261e+10
300 31 4.34287e+10
400 31 5.79896e+10
500 31 7.25468e+10
600 31 8.71098e+10
700 31 1.01737e+11
800 31 1.16168e+11
900 31 1.30636e+11
1000 31 1.45152e+11
2000 31 2.89321e+11
3000 31 4.34943e+11
4000 31 5.80749e+11
5000 31 7.25948e+11
6000 31 8.70951e+11
7000 31 1.01603e+12
8000 31 1.16127e+12
9000 31 1.30655e+12
10000 31 1.45153e+12
1 32 1.49387e+08
30 32 4.32202e+09
60 32 8.64744e+09
90 32 1.30021e+10
100 32 1.44546e+10
200 32 2.89283e+10
300 32 4.34123e+10
400 32 5.79794e+10
500 32 7.2532e+10
600 32 8.70923e+10
700 32 1.01725e+11
800 32 1.16157e+11
900 32 1.30622e+11
1000 32 1.45137e+11
2000 32 2.89324e+11
3000 32 4.34927e+11
4000 32 5.80733e+11
5000 32 7.2593e+11
6000 32 8.70954e+11
7000 32 1.01605e+12
8000 32 1.16128e+12
9000 32 1.30657e+12
10000 32 1.45154e+12
1 33 1.49342e+08
30 33 4.32907e+09
60 33 8.65219e+09
90 33 1.30053e+10
100 33 1.44582e+10
200 33 2.89294e+10
300 33 4.33884e+10
400 33 5.79559e+10
500 33 7.25103e+10
600 33 8.70705e+10
700 33 1.01692e+11
800 33 1.16136e+11
900 33 1.306e+11
1000 33 1.45116e+11
2000 33 2.89327e+11
3000 33 4.34906e+11
4000 33 5.80711e+11
5000 33 7.25907e+11
6000 33 8.70956e+11
7000 33 1.01605e+12
8000 33 1.16129e+12
9000 33 1.30657e+12
10000 33 1.45155e+12
1 34 1.46024e+08
30 34 4.34047e+09
60 34 8.65456e+09
90 34 1.30079e+10
100 34 1.44607e+10
200 34 2.89301e+10
300 34 4.33771e+10
400 34 5.7946e+10
500 34 7.24977e+10
600 34 8.7059e+10
700 34 1.01666e+11
800 34 1.16126e+11
900 34 1.30589e+11
1000 34 1.45105e+11
2000 34 2.8933e+11
3000 34 4.34892e+11
4000 34 5.80695e+11
5000 34 7.25893e+11
6000 34 8.70958e+11
7000 34 1.01607e+12
8000 34 1.16131e+12
9000 34 1.30658e+12
10000 34 1.45157e+12
1 35 1.49323e+08
30 35 4.3445e+09
60 35 8.6569e+09
90 35 1.301e+10
100 35 1.44625e+10
200 35 2.8932e+10
300 35 4.33509e+10
400 35 5.7925e+10
500 35 7.24772e+10
600 35 8.70339e+10
700 35 1.01646e+11
800 35 1.16107e+11
900 35 1.30566e+11
1000 35 1.45087e+11
2000 35 2.89332e+11
3000 35 4.34872e+11
4000 35 5.80671e+11
5000 35 7.2587e+11
6000 35 8.70955e+11
7000 35 1.01607e+12
8000 35 1.16132e+12
9000 35 1.30659e+12
10000 35 1.45157e+12
1 36 1.4927e+08
30 36 4.35606e+09
60 36 8.65808e+09
90 36 1.30073e+10
100 36 1.44601e+10
200 36 2.89198e+10
300 36 4.33377e+10
400 36 5.79132e+10
500 36 7.24633e+10
600 36 8.70194e+10
700 36 1.01633e+11
800 36 1.16096e+11
900 36 1.30556e+11
1000 36 1.45076e+11
2000 36 2.89333e+11
3000 36 4.34857e+11
4000 36 5.80658e+11
5000 36 7.25858e+11
6000 36 8.70941e+11
7000 36 1.01608e+12
8000 36 1.16133e+12
9000 36 1.3066e+12
10000 36 1.45158e+12
1 37 1.49215e+08
30 37 4.36149e+09
60 37 8.66009e+09
90 37 1.30095e+10
100 37 1.44628e+10
200 37 2.89209e+10
300 37 4.33151e+10
400 37 5.78939e+10
500 37 7.24408e+10
600 37 8.69974e+10
700 37 1.01606e+11
800 37 1.16077e+11
900 37 1.30533e+11
1000 37 1.45043e+11
2000 37 2.89335e+11
3000 37 4.34837e+11
4000 37 5.80636e+11
5000 37 7.25836e+11
6000 37 8.70944e+11
7000 37 1.01609e+12
8000 37 1.16134e+12
9000 37 1.30661e+12
10000 37 1.45159e+12
1 38 1.44709e+08
30 38 4.37247e+09
60 38 8.65056e+09
90 38 1.29962e+10
100 38 1.4449e+10
200 38 2.89039e+10
300 38 4.3302e+10
400 38 5.78802e+10
500 38 7.2428e+10
600 38 8.69816e+10
700 38 1.0159e+11
800 38 1.16066e+11
900 38 1.30522e+11
1000 38 1.45031e+11
2000 38 2.89323e+11
3000 38 4.34822e+11
4000 38 5.80619e+11
5000 38 7.25823e+11
6000 38 8.70927e+11
7000 38 1.01611e+12
8000 38 1.16135e+12
9000 38 1.30662e+12
10000 38 1.45159e+12
1 39 1.51029e+08
30 39 4.37886e+09
60 39 8.65307e+09
90 39 1.2983e+10
100 39 1.44323e+10
200 39 2.88882e+10
300 39 4.32767e+10
400 39 5.78783e+10
500 39 7.24021e+10
600 39 8.69543e+10
700 39 1.01567e+11
800 39 1.16044e+11
900 39 1.30497e+11
1000 39 1.45005e+11
2000 39 2.89321e+11
3000 39 4.34799e+11
4000 39 5.80593e+11
5000 39 7.25801e+11
6000 39 8.70912e+11
7000 39 1.01612e+12
8000 39 1.16137e+12
9000 39 1.30664e+12
10000 39 1.45162e+12
1 4 1.49972e+08
30 4 4.44473e+09
60 4 8.84092e+09
90 4 1.3198e+10
100 4 1.46486e+10
200 4 2.92407e+10
300 4 4.38316e+10
400 4 5.8383e+10
500 4 7.29292e+10
600 4 8.75136e+10
700 4 1.02123e+11
800 4 1.16534e+11
900 4 1.31029e+11
1000 4 1.45514e+11
2000 4 2.89345e+11
3000 4 4.35129e+11
4000 4 5.80927e+11
5000 4 7.26344e+11
6000 4 8.71013e+11
7000 4 1.01633e+12
8000 4 1.16156e+12
9000 4 1.30675e+12
10000 4 1.45181e+12
1 40 1.51794e+08
30 40 4.37849e+09
60 40 8.64791e+09
90 40 1.29812e+10
100 40 1.44289e+10
200 40 2.88812e+10
300 40 4.32725e+10
400 40 5.78791e+10
500 40 7.23954e+10
600 40 8.69448e+10
700 40 1.0156e+11
800 40 1.16037e+11
900 40 1.30491e+11
1000 40 1.44997e+11
2000 40 2.89322e+11
3000 40 4.3479e+11
4000 40 5.80584e+11
5000 40 7.25795e+11
6000 40 8.70909e+11
7000 40 1.01612e+12
8000 40 1.16137e+12
9000 40 1.30664e+12
10000 40 1.45162e+12
1 41 1.47544e+08
30 41 4.37009e+09
60 41 8.63891e+09
90 41 1.29719e+10
100 41 1.44195e+10
200 41 2.88663e+10
300 41 4.32694e+10
400 41 5.78696e+10
500 41 7.23782e+10
600 41 8.69232e+10
700 41 1.01545e+11
800 41 1.16033e+11
900 41 1.30472e+11
1000 41 1.44978e+11
2000 41 2.89331e+11
3000 41 4.34768e+11
4000 41 5.80562e+11
5000 41 7.25776e+11
6000 41 8.70893e+11
7000 41 1.01613e+12
8000 41 1.16138e+12
9000 41 1.30665e+12
10000 41 1.45163e+12
1 42 1.49226e+08
30 42 4.35828e+09
60 42 8.62573e+09
90 42 1.29587e+10
100 42 1.4407e+10
200 42 2.88508e+10
300 42 4.3271e+10
400 42 5.78552e+10
500 42 7.23637e+10
600 42 8.69097e+10
700 42 1.01531e+11
800 42 1.16047e+11
900 42 1.30457e+11
1000 42 1.44963e+11
2000 42 2.89342e+11
3000 42 4.34752e+11
4000 42 5.80545e+11
5000 42 7.25758e+11
6000 42 8.70872e+11
7000 42 1.01614e+12
8000 42 1.16139e+12
9000 42 1.30665e+12
10000 42 1.45163e+12
1 43 1.46955e+08
30 43 4.34682e+09
60 43 8.61411e+09
90 43 1.29469e+10
100 43 1.43961e+10
200 43 2.88339e+10
300 43 4.32601e+10
400 43 5.78602e+10
500 43 7.23435e+10
600 43 8.68831e+10
700 43 1.01511e+11
800 43 1.16052e+11
900 43 1.30457e+11
1000 43 1.4496e+11
2000 43 2.89353e+11
3000 43 4.34729e+11
4000 43 5.80521e+11
5000 43 7.25737e+11
6000 43 8.70854e+11
7000 43 1.01615e+12
8000 43 1.1614e+12
9000 43 1.30666e+12
10000 43 1.45164e+12
1 44 1.48815e+08
30 44 4.33709e+09
60 44 8.60068e+09
90 44 1.29438e+10
100 44 1.43809e+10
200 44 2.8818e+10
300 44 4.32243e+10
400 44 5.78637e+10
500 44 7.23383e+10
600 44 8.68682e+10
700 44 1.01498e+11
800 44 1.16065e+11
900 44 1.30472e+11
1000 44 1.44976e+11
2000 44 2.89364e+11
3000 44 4.34715e+11
4000 44 5.80507e+11
5000 44 7.25735e+11
6000 44 8.70836e+11
7000 44 1.01616e+12
8000 44 1.16141e+12
9000 44 1.30667e+12
10000 44 1.45165e+12
1 45 1.47192e+08
30 45 4.33319e+09
60 45 8.5907e+09
90 45 1.29492e+10
100 45 1.43862e+10
200 45 2.87992e+10
300 45 4.32265e+10
400 45 5.7869e+10
500 45 7.23439e+10
600 45 8.68724e+10
700 45 1.01465e+11
800 45 1.16072e+11
900 45 1.30477e+11
1000 45 1.44981e+11
2000 45 2.89377e+11
3000 45 4.34691e+11
4000 45 5.80484e+11
5000 45 7.25745e+11
6000 45 8.70845e+11
7000 45 1.01618e+12
8000 45 1.16143e+12
9000 45 1.30668e+12
10000 45 1.45167e+12
1 46 1.49099e+08
30 46 4.33515e+09
60 46 8.60013e+09
90 46 1.29515e+10
100 46 1.43888e+10
200 46 2.87886e+10
300 46 4.32318e+10
400 46 5.78715e+10
500 46 7.23597e+10
600 46 8.68907e+10
700 46 1.01455e+11
800 46 1.16086e+11
900 46 1.30489e+11
1000 46 1.44996e+11
2000 46 2.89388e+11
3000 46 4.34676e+11
4000 46 5.8047e+11
5000 46 7.25756e+11
6000 46 8.70858e+11
7000 46 1.01619e+12
8000 46 1.16144e+12
9000 46 1.30669e+12
10000 46 1.45168e+12
1 47 1.47217e+08
30 47 4.32529e+09
60 47 8.60497e+09
90 47 1.29541e+10
100 47 1.43912e+10
200 47 2.87944e+10
300 47 4.32337e+10
400 47 5.78741e+10
500 47 7.23615e+10
600 47 8.68927e+10
700 47 1.01457e+11
800 47 1.1609e+11
900 47 1.30491e+11
1000 47 1.44998e+11
2000 47 2.89398e+11
3000 47 4.34653e+11
4000 47 5.80447e+11
5000 47 7.25762e+11
6000 47 8.70866e+11
7000 47 1.0162e+12
8000 47 1.16145e+12
9000 47 1.30669e+12
10000 47 1.45169e+12
1 48 1.46579e+08
30 48 4.31267e+09
60 48 8.61613e+09
90 48 1.29446e+10
100 48 1.43785e+10
200 48 2.88067e+10
300 48 4.32464e+10
400 48 5.78614e+10
500 48 7.23781e+10
600 48 8.69118e+10
700 48 1.01473e+11
800 48 1.16104e+11
900 48 1.30505e+11
1000 48 1.45011e+11
2000 48 2.89409e+11
3000 48 4.3464e+11
4000 48 5.80433e+11
5000 48 7.25774e+11
6000 48 8.70879e+11
7000 48 1.01621e+12
8000 48 1.16146e+12
9000 48 1.3067e+12
10000 48 1.4517e+12
1 49 1.46913e+08
30 49 4.30313e+09
60 49 8.62213e+09
90 49 1.29477e+10
100 49 1.43764e+10
200 49 2.88136e+10
300 49 4.32728e+10
400 49 5.78563e+10
500 49 7.238e+10
600 49 8.69148e+10
700 49 1.01476e+11
800 49 1.16109e+11
900 49 1.30507e+11
1000 49 1.45014e+11
2000 49 2.8942e+11
3000 49 4.34614e+11
4000 49 5.80407e+11
5000 49 7.25779e+11
6000 49 8.70887e+11
7000 49 1.01622e+12
8000 49 1.16147e+12
9000 49 1.30672e+12
10000 49 1.45171e+12
1 5 1.51802e+08
30 5 4.44924e+09
60 5 8.84438e+09
90 5 1.31943e+10
100 5 1.46458e+10
200 5 2.92414e+10
300 5 4.38313e+10
400 5 5.83855e+10
500 5 7.29324e+10
600 5 8.75164e+10
700 5 1.02126e+11
800 5 1.16536e+11
900 5 1.31031e+11
1000 5 1.45515e+11
2000 5 2.89358e+11
3000 5 4.35141e+11
4000 5 5.80941e+11
5000 5 7.26346e+11
6000 5 8.70993e+11
7000 5 1.01631e+12
8000 5 1.16154e+12
9000 5 1.30673e+12
10000 5 1.45179e+12
1 50 1.48488e+08
30 50 4.29668e+09
60 50 8.63068e+09
90 50 1.29381e+10
100 50 1.43665e+10
200 50 2.88202e+10
300 50 4.3278e+10
400 50 5.78423e+10
500 50 7.23957e+10
600 50 8.69312e+10
700 50 1.01518e+11
800 50 1.16123e+11
900 50 1.30524e+11
1000 50 1.4503e+11
2000 50 2.89427e+11
3000 50 4.34599e+11
4000 50 5.80393e+11
5000 50 7.25789e+11
6000 50 8.709e+11
7000 50 1.01623e+12
8000 50 1.16148e+12
9000 50 1.30673e+12
10000 50 1.45173e+12
1 51 1.48518e+08
30 51 4.30344e+09
60 51 8.63864e+09
90 51 1.29418e+10
100 51 1.43683e+10
200 51 2.88234e+10
300 51 4.32796e+10
400 51 5.78456e+10
500 51 7.23998e+10
600 51 8.69354e+10
700 51 1.0152e+11
800 51 1.16127e+11
900 51 1.30528e+11
1000 51 1.45033e+11
2000 51 2.8943e+11
3000 51 4.34575e+11
4000 51 5.80365e+11
5000 51 7.25795e+11
6000 51 8.70911e+11
7000 51 1.01625e+12
8000 51 1.16149e+12
9000 51 1.30674e+12
10000 51 1.45174e+12
1 52 1.47911e+08
30 52 4.31723e+09
60 52 8.6493e+09
90 52 1.29476e+10
100 52 1.4373e+10
200 52 2.88292e+10
300 52 4.33302e+10
400 52 5.78648e+10
500 52 7.242e+10
600 52 8.69544e+10
700 52 1.01521e+11
800 52 1.16143e+11
900 52 1.30546e+11
1000 52 1.45051e+11
2000 52 2.89436e+11
3000 52 4.34576e+11
4000 52 5.8035e+11
5000 52 7.25807e+11
6000 52 8.70929e+11
7000 52 1.01626e+12
8000 52 1.16151e+12
9000 52 1.30675e+12
10000 52 1.45175e+12
1 53 1.42063e+08
30 53 4.32627e+09
60 53 8.6597e+09
90 53 1.29515e+10
100 53 1.43799e+10
200 53 2.88338e+10
300 53 4.33416e+10
400 53 5.78709e+10
500 53 7.24264e+10
600 53 8.69603e+10
700 53 1.01534e+11
800 53 1.16149e+11
900 53 1.30553e+11
1000 53 1.45057e+11
2000 53 2.89438e+11
3000 53 4.34581e+11
4000 53 5.80343e+11
5000 53 7.25813e+11
6000 53 8.70942e+11
7000 53 1.01628e+12
8000 53 1.16152e+12
9000 53 1.30676e+12
10000 53 1.45176e+12
1 54 1.44208e+08
30 54 4.34013e+09
60 54 8.6711e+09
90 54 1.29578e+10
100 54 1.43883e+10
200 54 2.88399e+10
300 54 4.33756e+10
400 54 5.78894e+10
500 54 7.24456e+10
600 54 8.69797e+10
700 54 1.01548e+11
800 54 1.16164e+11
900 54 1.30571e+11
1000 54 1.45074e+11
2000 54 2.89444e+11
3000 54 4.34598e+11
4000 54 5.8036e+11
5000 54 7.25825e+11
6000 54 8.70956e+11
7000 54 1.01629e+12
8000 54 1.16153e+12
9000 54 1.30676e+12
10000 54 1.45177e+12
1 55 1.4835e+08
30 55 4.3514e+09
60 55 8.68134e+09
90 55 1.29644e+10
100 55 1.43937e+10
200 55 2.88426e+10
300 55 4.33882e+10
400 55 5.78968e+10
500 55 7.24531e+10
600 55 8.69868e+10
700 55 1.01555e+11
800 55 1.16172e+11
900 55 1.30579e+11
1000 55 1.45082e+11
2000 55 2.89446e+11
3000 55 4.34606e+11
4000 55 5.8039e+11
5000 55 7.25834e+11
6000 55 8.70971e+11
7000 55 1.0163e+12
8000 55 1.16154e+12
9000 55 1.30677e+12
10000 55 1.45179e+12
1 56 1.47841e+08
30 56 4.3622e+09
60 56 8.68981e+09
90 56 1.29685e+10
100 56 1.43975e+10
200 56 2.8845e+10
300 56 4.33974e+10
400 56 5.7912e+10
500 56 7.24688e+10
600 56 8.7003e+10
700 56 1.01573e+11
800 56 1.16184e+11
900 56 1.30593e+11
1000 56 1.45096e+11
2000 56 2.89446e+11
3000 56 4.34621e+11
4000 56 5.80398e+11
5000 56 7.25843e+11
6000 56 8.70982e+11
7000 56 1.01631e+12
8000 56 1.16155e+12
9000 56 1.30681e+12
10000 56 1.4518e+12
1 57 1.48531e+08
30 57 4.37375e+09
60 57 8.69907e+09
90 57 1.29739e+10
100 57 1.4401e+10
200 57 2.88474e+10
300 57 4.34229e+10
400 57 5.79188e+10
500 57 7.24762e+10
600 57 8.70101e+10
700 57 1.01579e+11
800 57 1.16191e+11
900 57 1.30601e+11
1000 57 1.45103e+11
2000 57 2.89449e+11
3000 57 4.34628e+11
4000 57 5.80406e+11
5000 57 7.25852e+11
6000 57 8.70997e+11
7000 57 1.01633e+12
8000 57 1.16156e+12
9000 57 1.30683e+12
10000 57 1.45181e+12
1 58 1.48716e+08
30 58 4.38459e+09
60 58 8.70668e+09
90 58 1.29778e+10
100 58 1.44049e+10
200 58 2.88495e+10
300 58 4.34249e+10
400 58 5.79338e+10
500 58 7.24929e+10
600 58 8.70252e+10
700 58 1.01608e+11
800 58 1.16203e+11
900 58 1.30615e+11
1000 58 1.45117e+11
2000 58 2.89451e+11
3000 58 4.34646e+11
4000 58 5.8042e+11
5000 58 7.25863e+11
6000 58 8.71013e+11
7000 58 1.01634e+12
8000 58 1.16159e+12
9000 58 1.30685e+12
10000 58 1.45182e+12
1 59 1.50543e+08
30 59 4.39739e+09
60 59 8.71643e+09
90 59 1.29854e+10
100 59 1.44103e+10
200 59 2.88419e+10
300 59 4.34249e+10
400 59 5.79431e+10
500 59 7.25021e+10
600 59 8.70342e+10
700 59 1.01611e+11
800 59 1.16213e+11
900 59 1.30624e+11
1000 59 1.45127e+11
2000 59 2.89441e+11
3000 59 4.34655e+11
4000 59 5.80431e+11
5000 59 7.25874e+11
6000 59 8.7103e+11
7000 59 1.01636e+12
8000 59 1.16161e+12
9000 59 1.30686e+12
10000 59 1.45185e+12
1 6 1.50626e+08
30 6 4.45258e+09
60 6 8.84701e+09
90 6 1.31978e+10
100 6 1.46497e+10
200 6 2.92446e+10
300 6 4.38344e+10
400 6 5.83889e+10
500 6 7.29357e+10
600 6 8.75173e+10
700 6 1.02129e+11
800 6 1.16524e+11
900 6 1.31017e+11
1000 6 1.45505e+11
2000 6 2.8937e+11
3000 6 4.35152e+11
4000 6 5.80951e+11
5000 6 7.26348e+11
6000 6 8.70977e+11
7000 6 1.01629e+12
8000 6 1.16153e+12
9000 6 1.30671e+12
10000 6 1.45177e+12
1 60 1.51917e+08
30 60 4.39758e+09
60 60 8.71651e+09
90 60 1.29841e+10
100 60 1.44113e+10
200 60 2.88399e+10
300 60 4.3424e+10
400 60 5.79427e+10
500 60 7.25032e+10
600 60 8.70336e+10
700 60 1.01612e+11
800 60 1.16212e+11
900 60 1.30623e+11
1000 60 1.45126e+11
2000 60 2.89425e+11
3000 60 4.34654e+11
4000 60 5.80428e+11
5000 60 7.25873e+11
6000 60 8.71027e+11
7000 60 1.01636e+12
8000 60 1.16161e+12
9000 60 1.30686e+12
10000 60 1.45184e+12
1 61 1.46289e+08
30 61 4.38911e+09
60 61 8.70808e+09
90 61 1.2975e+10
100 61 1.44014e+10
200 61 2.88478e+10
300 61 4.3458e+10
400 61 5.79614e+10
500 61 7.25208e+10
600 61 8.70537e+10
700 61 1.01632e+11
800 61 1.16225e+11
900 61 1.30641e+11
1000 61 1.45141e+11
2000 61 2.89416e+11
3000 61 4.34671e+11
4000 61 5.80442e+11
5000 61 7.25883e+11
6000 61 8.71042e+11
7000 61 1.01637e+12
8000 61 1.16162e+12
9000 61 1.30687e+12
10000 61 1.45186e+12
1 62 1.50234e+08
30 62 4.3769e+09
60 62 8.69636e+09
90 62 1.29597e+10
100 62 1.43941e+10
200 62 2.88498e+10
300 62 4.34662e+10
400 62 5.79643e+10
500 62 7.25232e+10
600 62 8.70569e+10
700 62 1.01639e+11
800 62 1.16227e+11
900 62 1.30643e+11
1000 62 1.45144e+11
2000 62 2.89405e+11
3000 62 4.34672e+11
4000 62 5.80442e+11
5000 62 7.25883e+11
6000 62 8.71051e+11
7000 62 1.01638e+12
8000 62 1.16162e+12
9000 62 1.30687e+12
10000 62 1.45186e+12
1 63 1.45965e+08
30 63 4.36484e+09
60 63 8.68273e+09
90 63 1.29493e+10
100 63 1.44037e+10
200 63 2.8862e+10
300 63 4.34717e+10
400 63 5.79794e+10
500 63 7.25419e+10
600 63 8.70754e+10
700 63 1.01662e+11
800 63 1.16241e+11
900 63 1.3066e+11
1000 63 1.45161e+11
2000 63 2.89378e+11
3000 63 4.34689e+11
4000 63 5.80461e+11
5000 63 7.25898e+11
6000 63 8.71062e+11
7000 63 1.01639e+12
8000 63 1.16164e+12
9000 63 1.30686e+12
10000 63 1.45187e+12
1 64 1.49171e+08
30 64 4.36003e+09
60 64 8.67134e+09
90 64 1.29573e+10
100 64 1.44094e+10
200 64 2.88645e+10
300 64 4.34783e+10
400 64 5.79823e+10
500 64 7.25456e+10
600 64 8.70796e+10
700 64 1.01666e+11
800 64 1.16244e+11
900 64 1.30664e+11
1000 64 1.45164e+11
2000 64 2.89359e+11
3000 64 4.34693e+11
4000 64 5.80464e+11
5000 64 7.25901e+11
6000 64 8.71076e+11
7000 64 1.01641e+12
8000 64 1.16165e+12
9000 64 1.30687e+12
10000 64 1.45189e+12
1 65 1.50531e+08
30 65 4.36482e+09
60 65 8.65885e+09
90 65 1.29673e+10
100 65 1.4419e+10
200 65 2.88778e+10
300 65 4.34899e+10
400 65 5.80146e+10
500 65 7.25642e+10
600 65 8.70979e+10
700 65 1.01685e+11
800 65 1.16258e+11
900 65 1.3068e+11
1000 65 1.45182e+11
2000 65 2.89341e+11
3000 65 4.34711e+11
4000 65 5.80492e+11
5000 65 7.25919e+11
6000 65 8.7109e+11
7000 65 1.01642e+12
8000 65 1.16166e+12
9000 65 1.30688e+12
10000 65 1.4519e+12
1 66 1.50414e+08
30 66 4.36665e+09
60 66 8.65696e+09
90 66 1.29717e+10
100 66 1.4423e+10
200 66 2.88795e+10
300 66 4.3493e+10
400 66 5.80219e+10
500 66 7.25665e+10
600 66 8.71018e+10
700 66 1.0172e+11
800 66 1.1626e+11
900 66 1.30683e+11
1000 66 1.45186e+11
2000 66 2.89325e+11
3000 66 4.34713e+11
4000 66 5.80493e+11
5000 66 7.2592e+11
6000 66 8.71101e+11
7000 66 1.01643e+12
8000 66 1.16167e+12
9000 66 1.30688e+12
10000 66 1.45191e+12
1 67 1.50534e+08
30 67 4.36615e+09
60 67 8.64606e+09
90 67 1.29803e+10
100 67 1.44316e+10
200 67 2.88929e+10
300 67 4.35065e+10
400 67 5.80408e+10
500 67 7.25856e+10
600 67 8.71198e+10
700 67 1.01735e+11
800 67 1.16273e+11
900 67 1.307e+11
1000 67 1.45202e+11
2000 67 2.89308e+11
3000 67 4.34732e+11
4000 67 5.80509e+11
5000 67 7.25939e+11
6000 67 8.71115e+11
7000 67 1.01644e+12
8000 67 1.16168e+12
9000 67 1.30689e+12
10000 67 1.45192e+12
1 68 1.50716e+08
30 68 4.36771e+09
60 68 8.64734e+09
90 68 1.29855e+10
100 68 1.44366e+10
200 68 2.88946e+10
300 68 4.35098e+10
400 68 5.80439e+10
500 68 7.25889e+10
600 68 8.7123e+10
700 68 1.01737e+11
800 68 1.16276e+11
900 68 1.30703e+11
1000 68 1.45204e+11
2000 68 2.89294e+11
3000 68 4.34735e+11
4000 68 5.80513e+11
5000 68 7.25942e+11
6000 68 8.71128e+11
7000 68 1.01645e+12
8000 68 1.1617e+12
9000 68 1.30689e+12
10000 68 1.45193e+12
1 69 1.5005e+08
30 69 4.35449e+09
60 69 8.63518e+09
90 69 1.29935e+10
100 69 1.44425e+10
200 69 2.89079e+10
300 69 4.35265e+10
400 69 5.8061e+10
500 69 7.26051e+10
600 69 8.71393e+10
700 69 1.01747e+11
800 69 1.16287e+11
900 69 1.30718e+11
1000 69 1.45221e+11
2000 69 2.89276e+11
3000 69 4.34751e+11
4000 69 5.80529e+11
5000 69 7.25958e+11
6000 69 8.7114e+11
7000 69 1.01646e+12
8000 69 1.16171e+12
9000 69 1.3069e+12
10000 69 1.45194e+12
1 7 1.51569e+08
30 7 4.45623e+09
60 7 8.84976e+09
90 7 1.32004e+10
100 7 1.46529e+10
200 7 2.92486e+10
300 7 4.38383e+10
400 7 5.83916e+10
500 7 7.2939e+10
600 7 8.75194e+10
700 7 1.02132e+11
800 7 1.16527e+11
900 7 1.3102e+11
1000 7 1.45508e+11
2000 7 2.89384e+11
3000 7 4.35164e+11
4000 7 5.80964e+11
5000 7 7.26347e+11
6000 7 8.70955e+11
7000 7 1.01627e+12
8000 7 1.1615e+12
9000 7 1.30669e+12
10000 7 1.45175e+12
1 70 1.45982e+08
30 70 4.3381e+09
60 70 8.63931e+09
90 70 1.30063e+10
100 70 1.4454e+10
200 70 2.89123e+10
300 70 4.35319e+10
400 70 5.80668e+10
500 70 7.26096e+10
600 70 8.71455e+10
700 70 1.01751e+11
800 70 1.16291e+11
900 70 1.30722e+11
1000 70 1.45225e+11
2000 70 2.8926e+11
3000 70 4.34754e+11
4000 70 5.80533e+11
5000 70 7.25962e+11
6000 70 8.71153e+11
7000 70 1.01648e+12
8000 70 1.16172e+12
9000 70 1.30691e+12
10000 70 1.45195e+12
1 71 1.48522e+08
30 71 4.31667e+09
60 71 8.65304e+09
90 71 1.30192e+10
100 71 1.44676e+10
200 71 2.89303e+10
300 71 4.35365e+10
400 71 5.80858e+10
500 71 7.26288e+10
600 71 8.71638e+10
700 71 1.01771e+11
800 71 1.16305e+11
900 71 1.30739e+11
1000 71 1.45243e+11
2000 71 2.89236e+11
3000 71 4.34773e+11
4000 71 5.80553e+11
5000 71 7.25983e+11
6000 71 8.71168e+11
7000 71 1.01649e+12
8000 71 1.16173e+12
9000 71 1.30692e+12
10000 71 1.45197e+12
1 72 1.48125e+08
30 72 4.29855e+09
60 72 8.66375e+09
90 72 1.30288e+10
100 72 1.44776e+10
200 72 2.89319e+10
300 72 4.35639e+10
400 72 5.80906e+10
500 72 7.26315e+10
600 72 8.71677e+10
700 72 1.01781e+11
800 72 1.16307e+11
900 72 1.30741e+11
1000 72 1.45245e+11
2000 72 2.89222e+11
3000 72 4.34775e+11
4000 72 5.80556e+11
5000 72 7.25985e+11
6000 72 8.7118e+11
7000 72 1.0165e+12
8000 72 1.16174e+12
9000 72 1.30693e+12
10000 72 1.45198e+12
1 73 1.44253e+08
30 73 4.30964e+09
60 73 8.68036e+09
90 73 1.30445e+10
100 73 1.44933e+10
200 73 2.89522e+10
300 73 4.35692e+10
400 73 5.81104e+10
500 73 7.26525e+10
600 73 8.7189e+10
700 73 1.01799e+11
800 73 1.16325e+11
900 73 1.30762e+11
1000 73 1.45266e+11
2000 73 2.89202e+11
3000 73 4.34797e+11
4000 73 5.80608e+11
5000 73 7.26009e+11
6000 73 8.71196e+11
7000 73 1.01652e+12
8000 73 1.16176e+12
9000 73 1.30694e+12
10000 73 1.45199e+12
1 74 1.44837e+08
30 74 4.32183e+09
60 74 8.6929e+09
90 74 1.3057e+10
100 74 1.45045e+10
200 74 2.89554e+10
300 74 4.35713e+10
400 74 5.81165e+10
500 74 7.26558e+10
600 74 8.71942e+10
700 74 1.01808e+11
800 74 1.16328e+11
900 74 1.30764e+11
1000 74 1.45269e+11
2000 74 2.89186e+11
3000 74 4.34799e+11
4000 74 5.80615e+11
5000 74 7.26013e+11
6000 74 8.7121e+11
7000 74 1.01653e+12
8000 74 1.16177e+12
9000 74 1.30696e+12
10000 74 1.452e+12
1 75 1.42486e+08
30 75 4.33574e+09
60 75 8.70776e+09
90 75 1.30721e+10
100 75 1.45201e+10
200 75 2.89757e+10
300 75 4.35771e+10
400 75 5.81374e+10
500 75 7.26769e+10
600 75 8.72153e+10
700 75 1.01843e+11
800 75 1.16345e+11
900 75 1.30784e+11
1000 75 1.45288e+11
2000 75 2.89165e+11
3000 75 4.34822e+11
4000 75 5.80621e+11
5000 75 7.26035e+11
6000 75 8.71226e+11
7000 75 1.01655e+12
8000 75 1.16178e+12
9000 75 1.30697e+12
10000 75 1.45202e+12
1 76 1.46009e+08
30 76 4.34647e+09
60 76 8.72033e+09
90 76 1.30833e+10
100 76 1.45311e+10
200 76 2.89788e+10
300 76 4.35813e+10
400 76 5.81402e+10
500 76 7.26797e+10
600 76 8.72206e+10
700 76 1.01876e+11
800 76 1.16348e+11
900 76 1.30787e+11
1000 76 1.45291e+11
2000 76 2.89149e+11
3000 76 4.34825e+11
4000 76 5.80625e+11
5000 76 7.26038e+11
6000 76 8.71239e+11
7000 76 1.01656e+12
8000 76 1.1618e+12
9000 76 1.30698e+12
10000 76 1.45203e+12
1 77 1.4335e+08
30 77 4.35983e+09
60 77 8.73801e+09
90 77 1.3098e+10
100 77 1.45456e+10
200 77 2.89982e+10
300 77 4.35947e+10
400 77 5.81592e+10
500 77 7.27001e+10
600 77 8.72409e+10
700 77 1.01889e+11
800 77 1.16365e+11
900 77 1.30807e+11
1000 77 1.4531e+11
2000 77 2.8913e+11
3000 77 4.34847e+11
4000 77 5.80641e+11
5000 77 7.26059e+11
6000 77 8.71257e+11
7000 77 1.01657e+12
8000 77 1.16181e+12
9000 77 1.30699e+12
10000 77 1.45204e+12
1 78 1.4636e+08
30 78 4.36915e+09
60 78 8.75088e+09
90 78 1.31085e+10
100 78 1.45545e+10
200 78 2.90018e+10
300 78 4.35966e+10
400 78 5.81611e+10
500 78 7.2702e+10
600 78 8.72445e+10
700 78 1.01892e+11
800 78 1.16367e+11
900 78 1.30809e+11
1000 78 1.45314e+11
2000 78 2.89115e+11
3000 78 4.34849e+11
4000 78 5.80644e+11
5000 78 7.26063e+11
6000 78 8.71267e+11
7000 78 1.01659e+12
8000 78 1.16182e+12
9000 78 1.30701e+12
10000 78 1.45205e+12
1 79 1.47966e+08
30 79 4.38302e+09
60 79 8.76643e+09
90 79 1.31218e+10
100 79 1.4573e+10
200 79 2.90209e+10
300 79 4.36117e+10
400 79 5.81805e+10
500 79 7.27216e+10
600 79 8.72655e+10
700 79 1.01907e+11
800 79 1.16383e+11
900 79 1.30828e+11
1000 79 1.45333e+11
2000 79 2.8913e+11
3000 79 4.34874e+11
4000 79 5.80667e+11
5000 79 7.2609e+11
6000 79 8.71292e+11
7000 79 1.01661e+12
8000 79 1.16185e+12
9000 79 1.30703e+12
10000 79 1.45209e+12
1 8 1.51389e+08
30 8 4.45808e+09
60 8 8.85132e+09
90 8 1.32026e+10
100 8 1.46554e+10
200 8 2.9251e+10
300 8 4.38409e+10
400 8 5.83937e+10
500 8 7.29415e+10
600 8 8.75214e+10
700 8 1.02134e+11
800 8 1.1653e+11
900 8 1.31023e+11
1000 8 1.45507e+11
2000 8 2.89396e+11
3000 8 4.35173e+11
4000 8 5.80974e+11
5000 8 7.26349e+11
6000 8 8.7094e+11
7000 8 1.01625e+12
8000 8 1.16149e+12
9000 8 1.30667e+12
10000 8 1.45174e+12
1 80 1.49438e+08
30 80 4.38743e+09
60 80 8.77052e+09
90 80 1.3125e+10
100 80 1.45766e+10
200 80 2.90221e+10
300 80 4.36129e+10
400 80 5.81816e+10
500 80 7.27227e+10
600 80 8.72665e+10
700 80 1.01908e+11
800 80 1.16384e+11
900 80 1.30828e+11
1000 80 1.45334e+11
2000 80 2.89131e+11
3000 80 4.34872e+11
4000 80 5.80664e+11
5000 80 7.26087e+11
6000 80 8.71289e+11
7000 80 1.01661e+12
8000 80 1.16184e+12
9000 80 1.30702e+12
10000 80 1.45207e+12
1 81 1.45569e+08
30 81 4.39384e+09
60 81 8.77763e+09
90 81 1.31301e+10
100 81 1.45802e+10
200 81 2.90277e+10
300 81 4.36197e+10
400 81 5.81852e+10
500 81 7.27282e+10
600 81 8.72732e+10
700 81 1.01913e+11
800 81 1.16387e+11
900 81 1.30833e+11
1000 81 1.4534e+11
2000 81 2.89135e+11
3000 81 4.34875e+11
4000 81 5.80668e+11
5000 81 7.26092e+11
6000 81 8.71295e+11
7000 81 1.01661e+12
8000 81 1.16185e+12
9000 81 1.30703e+12
10000 81 1.45208e+12
1 82 1.48563e+08
30 82 4.39647e+09
60 82 8.77998e+09
90 82 1.31358e+10
100 82 1.45888e+10
200 82 2.9047e+10
300 82 4.36387e+10
400 82 5.8202e+10
500 82 7.2746e+10
600 82 8.7292e+10
700 82 1.01929e+11
800 82 1.16403e+11
900 82 1.30851e+11
1000 82 1.45358e+11
2000 82 2.89141e+11
3000 82 4.34896e+11
4000 82 5.80711e+11
5000 82 7.26113e+11
6000 82 8.71299e+11
7000 82 1.01662e+12
8000 82 1.16185e+12
9000 82 1.30703e+12
10000 82 1.45209e+12
1 83 1.43613e+08
30 83 4.38972e+09
60 83 8.77065e+09
90 83 1.31393e+10
100 83 1.45927e+10
200 83 2.90537e+10
300 83 4.36444e+10
400 83 5.82063e+10
500 83 7.27518e+10
600 83 8.72984e+10
700 83 1.01933e+11
800 83 1.16406e+11
900 83 1.30856e+11
1000 83 1.45379e+11
2000 83 2.89144e+11
3000 83 4.34899e+11
4000 83 5.80713e+11
5000 83 7.26119e+11
6000 83 8.71292e+11
7000 83 1.01661e+12
8000 83 1.16185e+12
9000 83 1.30702e+12
10000 83 1.45209e+12
1 84 1.47311e+08
30 84 4.39494e+09
60 84 8.77504e+09
90 84 1.31446e+10
100 84 1.45961e+10
200 84 2.90718e+10
300 84 4.36634e+10
400 84 5.82225e+10
500 84 7.27692e+10
600 84 8.73163e+10
700 84 1.01952e+11
800 84 1.16421e+11
900 84 1.30873e+11
1000 84 1.45412e+11
2000 84 2.89148e+11
3000 84 4.34916e+11
4000 84 5.80719e+11
5000 84 7.26139e+11
6000 84 8.71297e+11
7000 84 1.01662e+12
8000 84 1.16185e+12
9000 84 1.30703e+12
10000 84 1.45209e+12
1 85 1.45136e+08
30 85 4.39887e+09
60 85 8.77959e+09
90 85 1.31494e+10
100 85 1.4599e+10
200 85 2.90806e+10
300 85 4.36718e+10
400 85 5.82279e+10
500 85 7.27766e+10
600 85 8.73249e+10
700 85 1.01958e+11
800 85 1.16426e+11
900 85 1.3088e+11
1000 85 1.45418e+11
2000 85 2.89152e+11
3000 85 4.3492e+11
4000 85 5.80723e+11
5000 85 7.26145e+11
6000 85 8.71301e+11
7000 85 1.01662e+12
8000 85 1.16185e+12
9000 85 1.30703e+12
10000 85 1.4521e+12
1 86 1.48401e+08
30 86 4.40123e+09
60 86 8.78177e+09
90 86 1.31512e+10
100 86 1.46008e+10
200 86 2.90986e+10
300 86 4.36899e+10
400 86 5.82442e+10
500 86 7.27934e+10
600 86 8.73414e+10
700 86 1.01973e+11
800 86 1.16439e+11
900 86 1.30896e+11
1000 86 1.45438e+11
2000 86 2.89155e+11
3000 86 4.3494e+11
4000 86 5.80737e+11
5000 86 7.26165e+11
6000 86 8.71304e+11
7000 86 1.01662e+12
8000 86 1.16186e+12
9000 86 1.30704e+12
10000 86 1.4521e+12
1 87 1.48729e+08
30 87 4.40304e+09
60 87 8.78369e+09
90 87 1.3153e+10
100 87 1.46026e+10
200 87 2.91038e+10
300 87 4.36961e+10
400 87 5.82482e+10
500 87 7.2799e+10
600 87 8.73477e+10
700 87 1.01977e+11
800 87 1.16442e+11
900 87 1.30902e+11
1000 87 1.45441e+11
2000 87 2.89169e+11
3000 87 4.34942e+11
4000 87 5.80739e+11
5000 87 7.26171e+11
6000 87 8.71306e+11
7000 87 1.01662e+12
8000 87 1.16186e+12
9000 87 1.30704e+12
10000 87 1.4521e+12
1 88 1.47386e+08
30 88 4.3934e+09
60 88 8.7736e+09
90 88 1.31473e+10
100 88 1.45964e+10
200 88 2.91213e+10
300 88 4.37129e+10
400 88 5.82642e+10
500 88 7.2815e+10
600 88 8.73632e+10
700 88 1.01991e+11
800 88 1.16455e+11
900 88 1.30917e+11
1000 88 1.45457e+11
2000 88 2.89183e+11
3000 88 4.34959e+11
4000 88 5.80752e+11
5000 88 7.26188e+11
6000 88 8.71296e+11
7000 88 1.01661e+12
8000 88 1.16184e+12
9000 88 1.30702e+12
10000 88 1.45209e+12
1 89 1.48334e+08
30 89 4.39611e+09
60 89 8.77686e+09
90 89 1.31501e+10
100 89 1.4599e+10
200 89 2.91312e+10
300 89 4.37223e+10
400 89 5.82715e+10
500 89 7.28233e+10
600 89 8.73715e+10
700 89 1.02e+11
800 89 1.16461e+11
900 89 1.30925e+11
1000 89 1.45465e+11
2000 89 2.89185e+11
3000 89 4.34965e+11
4000 89 5.80756e+11
5000 89 7.26195e+11
6000 89 8.71299e+11
7000 89 1.01659e+12
8000 89 1.16182e+12
9000 89 1.307e+12
10000 89 1.45207e+12
1 9 1.51612e+08
30 9 4.45973e+09
60 9 8.85301e+09
90 9 1.3205e+10
100 9 1.46571e+10
200 9 2.9253e+10
300 9 4.38428e+10
400 9 5.83959e+10
500 9 7.29434e+10
600 9 8.75227e+10
700 9 1.02136e+11
800 9 1.16532e+11
900 9 1.31026e+11
1000 9 1.4551e+11
2000 9 2.89411e+11
3000 9 4.35187e+11
4000 9 5.8099e+11
5000 9 7.26354e+11
6000 9 8.70924e+11
7000 9 1.01624e+12
8000 9 1.16147e+12
9000 9 1.30666e+12
10000 9 1.45173e+12
1 90 1.46202e+08
30 90 4.37765e+09
60 90 8.7573e+09
90 90 1.31343e+10
100 90 1.45823e+10
200 90 2.91485e+10
300 90 4.37404e+10
400 90 5.82878e+10
500 90 7.28392e+10
600 90 8.73877e+10
700 90 1.02017e+11
800 90 1.16474e+11
900 90 1.3094e+11
1000 90 1.45478e+11
2000 90 2.89198e+11
3000 90 4.3498e+11
4000 90 5.8077e+11
5000 90 7.2621e+11
6000 90 8.71276e+11
7000 90 1.01657e+12
8000 90 1.16181e+12
9000 90 1.30699e+12
10000 90 1.45205e+12
1 91 1.4862e+08
30 91 4.35572e+09
60 91 8.75501e+09
90 91 1.31303e+10
100 91 1.45845e+10
200 91 2.91582e+10
300 91 4.37487e+10
400 91 5.82957e+10
500 91 7.2847e+10
600 91 8.73969e+10
700 91 1.02027e+11
800 91 1.16479e+11
900 91 1.30948e+11
1000 91 1.45483e+11
2000 91 2.89201e+11
3000 91 4.34985e+11
4000 91 5.80773e+11
5000 91 7.2622e+11
6000 91 8.71258e+11
7000 91 1.01656e+12
8000 91 1.16179e+12
9000 91 1.30697e+12
10000 91 1.45202e+12
1 92 1.48713e+08
30 92 4.34608e+09
60 92 8.77238e+09
90 92 1.31442e+10
100 92 1.4599e+10
200 92 2.91746e+10
300 92 4.37659e+10
400 92 5.83116e+10
500 92 7.28619e+10
600 92 8.74118e+10
700 92 1.02043e+11
800 92 1.16492e+11
900 92 1.30963e+11
1000 92 1.45495e+11
2000 92 2.89217e+11
3000 92 4.35004e+11
4000 92 5.80791e+11
5000 92 7.26237e+11
6000 92 8.71238e+11
7000 92 1.01654e+12
8000 92 1.16177e+12
9000 92 1.30695e+12
10000 92 1.45201e+12
1 93 1.462e+08
30 93 4.35866e+09
60 93 8.78327e+09
90 93 1.31577e+10
100 93 1.46059e+10
200 93 2.91839e+10
300 93 4.37748e+10
400 93 5.83203e+10
500 93 7.28704e+10
600 93 8.74216e+10
700 93 1.02053e+11
800 93 1.16497e+11
900 93 1.30971e+11
1000 93 1.45499e+11
2000 93 2.8922e+11
3000 93 4.35007e+11
4000 93 5.80794e+11
5000 93 7.26245e+11
6000 93 8.71218e+11
7000 93 1.01652e+12
8000 93 1.16175e+12
9000 93 1.30694e+12
10000 93 1.45199e+12
1 94 1.42656e+08
30 94 4.37882e+09
60 94 8.8006e+09
90 94 1.31738e+10
100 94 1.46207e+10
200 94 2.92019e+10
300 94 4.37923e+10
400 94 5.8338e+10
500 94 7.28862e+10
600 94 8.74377e+10
700 94 1.02071e+11
800 94 1.16511e+11
900 94 1.30987e+11
1000 94 1.45512e+11
2000 94 2.89239e+11
3000 94 4.35027e+11
4000 94 5.80814e+11
5000 94 7.26262e+11
6000 94 8.71197e+11
7000 94 1.0165e+12
8000 94 1.16174e+12
9000 94 1.30692e+12
10000 94 1.45198e+12
1 95 1.46282e+08
30 95 4.39126e+09
60 95 8.83476e+09
90 95 1.3184e+10
100 95 1.46302e+10
200 95 2.92136e+10
300 95 4.38038e+10
400 95 5.83464e+10
500 95 7.28972e+10
600 95 8.7451e+10
700 95 1.02083e+11
800 95 1.16519e+11
900 95 1.30998e+11
1000 95 1.45519e+11
2000 95 2.89247e+11
3000 95 4.35035e+11
4000 95 5.80822e+11
5000 95 7.26274e+11
6000 95 8.71177e+11
7000 95 1.01648e+12
8000 95 1.16172e+12
9000 95 1.3069e+12
10000 95 1.45196e+12
1 96 1.45615e+08
30 96 4.41132e+09
60 96 8.84948e+09
90 96 1.31977e+10
100 96 1.4644e+10
200 96 2.92298e+10
300 96 4.38201e+10
400 96 5.836e+10
500 96 7.29116e+10
600 96 8.74662e+10
700 96 1.021e+11
800 96 1.16532e+11
900 96 1.31013e+11
1000 96 1.4553e+11
2000 96 2.89265e+11
3000 96 4.35052e+11
4000 96 5.80842e+11
5000 96 7.26291e+11
6000 96 8.7116e+11
7000 96 1.01647e+12
8000 96 1.1617e+12
9000 96 1.30688e+12
10000 96 1.45194e+12
1 97 1.47354e+08
30 97 4.42627e+09
60 97 8.85842e+09
90 97 1.3208e+10
100 97 1.4654e+10
200 97 2.92416e+10
300 97 4.38318e+10
400 97 5.83699e+10
500 97 7.29226e+10
600 97 8.74793e+10
700 97 1.02113e+11
800 97 1.16541e+11
900 97 1.31024e+11
1000 97 1.45538e+11
2000 97 2.89273e+11
3000 97 4.3506e+11
4000 97 5.8085e+11
5000 97 7.26302e+11
6000 97 8.71138e+11
7000 97 1.01644e+12
8000 97 1.16168e+12
9000 97 1.30686e+12
10000 97 1.45192e+12
1 98 1.47954e+08
30 98 4.44039e+09
60 98 8.87026e+09
90 98 1.32186e+10
100 98 1.46649e+10
200 98 2.92551e+10
300 98 4.38453e+10
400 98 5.83803e+10
500 98 7.29346e+10
600 98 8.74915e+10
700 98 1.02127e+11
800 98 1.16551e+11
900 98 1.31036e+11
1000 98 1.45547e+11
2000 98 2.89287e+11
3000 98 4.35075e+11
4000 98 5.80866e+11
5000 98 7.26317e+11
6000 98 8.71122e+11
7000 98 1.01643e+12
8000 98 1.16167e+12
9000 98 1.30685e+12
10000 98 1.45191e+12
1 99 1.49852e+08
30 99 4.45297e+09
60 99 8.88117e+09
90 99 1.32275e+10
100 99 1.46748e+10
200 99 2.92671e+10
300 99 4.3857e+10
400 99 5.8391e+10
500 99 7.29456e+10
600 99 8.75042e+10
700 99 1.0214e+11
800 99 1.16561e+11
900 99 1.31048e+11
1000 99 1.45554e+11
2000 99 2.89296e+11
3000 99 4.35085e+11
4000 99 5.80879e+11
5000 99 7.26334e+11
6000 99 8.71107e+11
7000 99 1.01642e+12
8000 99 1.16165e+12
9000 99 1.30684e+12
10000 99 1.4519e+12


==> figures/LBM_irregularity/README.txt <==
System= Emmy,
PPN=20,
NP=100,
Periodic B.Cs
Bi directional communication

==> figures/Pi_TRIAD_strongscaling/BlockingTRIAD_34MB_2MB.txt <==
 totaltime 956.446 1456.59 2413.71
 totaltime 1038.73 451.469 1490.87
 totaltime 1062.26 446.106 1509.03
 totaltime 1149.75 428.593 1579.02
 totaltime 1228.89 454.953 1684.49
 totaltime 1409.37 389.717 1799.74
 totaltime 1500.89 446.605 1948.18
 totaltime 1672.54 476.886 2150.09
 totaltime 1794.1 554.206 2348.99
 totaltime 1979.55 391.905 2372.13
 totaltime 2224.99 471.81 2697.45
 totaltime 2556.14 443.712 3000.52
 totaltime 2953.37 390.356 3344.4
 totaltime 3718.14 423.516 4142.35
 totaltime 4316.45 465.469 4782.59
 totaltime 5718.77 429.845 6149.29
 totaltime 8823.68 476.351 9300.71
 totaltime 17339.6 387.386 17727.7


==> figures/Pi_TRIAD_strongscaling/BlockingTRIAD_44MB_2MB_1000t.txt <==
 totaltime 6496.35 2087.72 8587.36
 totaltime 6756.19 7296.78 14056.4
 totaltime 7124.03 1947.38 9074.7
 totaltime 7817.41 2321.15 10141.8
 totaltime 8389.79 2439.88 10832.9
 totaltime 8518.32 2308.59 10830.1
 totaltime 9921.68 2397.6 12322.6
 totaltime 10134.8 2303.89 12442
 totaltime 11891.5 2250.69 14145.5
 totaltime 12813.2 2406.72 15223.3
 totaltime 14939.3 1933.02 16875.6
 totaltime 16674.1 1939.33 18616.7
 totaltime 19682.8 2050.62 21736.8
 totaltime 22789.9 2429.28 25222.5
 totaltime 28155.6 2324.15 30483
 totaltime 37323.3 1978.88 39305.5
 totaltime 54991.1 2320.5 57315
 totaltime 111304 1903.46 113211

==> figures/Pi_TRIAD_strongscaling/BlockingTRIAD_50MB_2MB_1000t.txt <==
NP	Min	Max	Avg
1	0.807213258	0.808224492	0.807856934
2	1.459937135	1.464767937	1.462142083
3	2.03323113	2.037622665	2.03498586
4	2.267054484	2.293062569	2.283831
5	2.424242424	2.441918958	2.430250199
6	2.447165693	2.457600252	2.454019402
7	2.461786913	2.471986216	2.466645785
8	2.469044356	2.483725389	2.477130544
9	2.484576988	2.487605506	2.486334116
10	2.49356038	2.51053168	2.500358984
11	2.768281036	2.869852203	2.80263648
12	3.015372368	3.039430532	3.029588358
13	3.224579031	3.288089226	3.252280304
14	3.435068615	3.50053033	3.47660592
15	3.738737055	3.814580854	3.785281689
16	4.056679932	4.168698907	4.098781301
17	4.316559184	4.384637982	4.339823746
18	4.447626969	4.598589153	4.532674169
19	4.845853403	4.943471404	4.901150154
20	5.080371477	11.26293548	9.244087843
21	8.747681864	10.92690773	10.02261001
22	10.1282746	11.83518791	10.93568448
23	11.06244863	12.9241546	11.89009383
24	10.24411732	12.70746525	11.514126
25	11.08017281	13.21669162	12.00032396
26	13.34167633	14.68735037	14.16044399
27	11.5842371	13.87828742	12.9470011
28	12.36777305	14.34687296	13.49367292
29	13.81747939	15.40058461	14.42403136
30	14.43918216	16.88239554	15.68028368
31	15.59169711	17.41438219	16.55321907
32	16.91861301	17.83828524	17.19471661
33	17.7397123	18.70991401	18.24773243
34	17.6692181	18.94412997	18.52995348
35	18.09447123	19.60330747	18.92250736
36	18.13598361	20.31104332	19.59035145
37	19.66684367	21.25574702	20.55460743
38	17.10951802	20.76248137	19.28498215
39	19.21081953	22.21476793	20.73637019
40	16.87561491	22.68617981	20.64123385

==> figures/Pi_TRIAD_strongscaling/BlockingTRIAD_50MB_2MB_1000t_1PPN.txt <==
NN	MAX	MIN	AVG	MODEL
1	0.786341871	0.786341871	0.786341871	0.786341871
2	1.512325979	1.506259908	1.510571508	1.546080009
3	2.275053963	2.269182564	2.274138789	2.280542053
4	2.836257633	2.812918056	2.824553562	2.990968747
5	3.633185065	3.625467752	3.629330653	3.678520936
6	4.17939824	4.104514562	4.156628409	4.344285895
7	4.631209886	4.521854641	4.615455267	4.989283066
8	5.41444859	5.348415156	5.367052737	5.614469267
9	5.891857699	5.65289913	5.787140857	6.220743428
10	6.480970819	6.318445531	6.408769247	6.808950905
11	7.164250088	6.820315971	7.008801302	7.379887409
12	7.790785927	7.542635725	7.64740858	7.934302601
13	8.292958142	7.910887512	8.12845561	8.472903374
14	8.463247788	8.335014349	8.389874093	8.996356862
15	9.210310278	8.972549389	9.123796229	9.505293193
16	9.732066896	9.391609511	9.564540804	10.00030802
17	10.16325291	6.541024555	8.343473087	10.48196486
18	10.67253646	6.823011766	8.498356906	10.95079721

==> figures/Pi_TRIAD_strongscaling/BlockingTRIAD_50MB_2MB_1000t_Socket.txt <==
NS	Min	Max	Avg
1	2.49356038	2.51053168	2.500358984
2	5.080371477	11.26293548	9.244087843
3	11.18924937	16.88239554	15.09688648
4	16.87561491	22.68617981	20.64123385
5	24.49251509	28.05056957	26.04668882
6	29.61997571	33.39511429	31.26249984
7	35.8725091	40.01104305	37.39014503
8	38.68337273	45.00247514	42.41616323
9	37.33377138	51.24027075	47.12394831

==> figures/Pi_TRIAD_strongscaling/BlockingTRIAD_50MB_2MB_1000t_Socket_total.txt <==
NS	Min	Max	Avg
1	2.215256471	2.352249338	2.283260778
2	3.76013356	4.320792952	3.875675636
3	4.966698288	5.293750199	5.137087144
4	6.016955781	6.444710826	6.163878134
5	6.740815639	6.928086463	6.837237582
6	7.553041232	7.749114664	7.653948348
7	8.300683976	8.636100628	8.495570895
8	8.888730867	9.152061502	9.03624525
9	9.268441882	9.538890055	9.409765956

==> figures/Pi_TRIAD_strongscaling/BlockingTRIAD_50MB_2MB_1000t_total.txt <==
NP	Min	Max	Avg
1	0.794167633	0.794621998	0.794436872
2	1.41293029	1.42423362	1.416847842
3	1.942656661	1.961753651	1.950402739
4	2.161180869	2.18946299	2.176625692
5	2.208056314	2.260045337	2.239157088
6	2.256730133	2.304864416	2.283683487
7	2.252450103	2.338360809	2.292084519
8	2.204376569	2.289272469	2.250102625
9	2.201445469	2.346861425	2.26114275
10	2.215256471	2.352249338	2.283260778
11	2.395754723	2.432267433	2.418995692
12	2.5999688	2.646959173	2.617266709
13	2.777399743	2.804828793	2.786956927
14	2.902066852	2.963164897	2.927836111
15	3.12682724	3.168417217	3.151733827
16	3.26589265	3.403849754	3.325135774
17	3.46383925	3.543661453	3.498168792
18	3.652594438	3.742991249	3.685351726
19	3.810293126	3.938806699	3.866783057
20	3.76013356	4.320792952	3.875675636
21	3.963064241	4.098579023	4.028411521
22	4.067537391	4.210987308	4.141335325
23	4.217042757	4.363249224	4.291638448
24	4.281775053	4.458215376	4.386736778
25	4.368109308	4.544752175	4.490185877
26	4.556971255	4.706546807	4.651299595
27	4.496726383	4.680048485	4.601691359
28	4.5794675	4.808917657	4.709922933
29	4.935882881	5.154958039	5.058486073
30	4.966698288	5.293750199	5.137087144
31	5.137531724	5.324303315	5.227068679
32	5.220814343	5.431919043	5.340004312
33	5.261828591	5.49758656	5.394602035
34	5.331598787	5.63675616	5.479909878
35	5.520348003	5.75221748	5.605114278
36	5.543083617	5.841019141	5.663598853
37	5.666139716	5.852744937	5.758194724
38	5.953692182	6.140393968	6.043098147
39	5.904512228	6.156725607	6.028061754
40	6.016955781	6.444710826	6.163878134

==> figures/Pi_TRIAD_strongscaling/BlockingTRIAD_CCR.txt <==
18 137.607 119.111 256.923
 17 145.372 119.91 265.489
 16 154.437 123.961 278.607
 15 166.102 125.501 291.813
 14 177.931 118.942 297.083
 13 196.666 129.447 326.33
 12 215.498 131.753 347.482
 11 250.033 123.636 373.993
 10 287.881 129.227 417.504
 9 359.219 123.029 482.825
 8 468.297 122.766 591.68
 7 610.856 130.635 742.146
 6 799.78 124.054 924.485
 5 1047.34 121.386 1169.38
 4 1265.44 122.3 1388.4
 3 1700.3 121.496 1822.46
 2 2660.71 121.935 2783.32
 1 5040.04 121.322 5162.05


==> figures/Pi_TRIAD_strongscaling/Final.txt <==
1	23.04306749	23.04306749	79.36444949	79.36444949
2	44.88483285	46.06954833	147.1922943	155.0835347
3	69.63371793	69.0794604	224.7968441	227.4027751
4	92.22984126	92.0728216	295.0758114	296.5461263
5	106.9952865	115.0496498	350.3422809	362.7182965
6	132.6931155	138.0099627	443.1475432	426.1067707
7	155.1391625	160.9537783	552.0251493	486.8835851
8	176.2033366	183.8811142	692.4068018	545.2068856
9	196.073881	206.7919883	848.5129322	601.2223026
10	205.8167639	229.6864182	981.2678597	655.0641645
11	237.5577635	252.5644216	1095.430279	706.8565737
12	254.665696	275.4260162	1179.005694	756.7143611
13	288.6916728	298.2712197	1255.426275	804.7439363
14	309.4636847	321.1000497	1379.019521	851.0440457
15	339.7906896	343.9125238	1403.923939	895.7064501
16	358.2592944	366.7086595	1470.470076	938.8165316
17	367.7378548	389.4884744	1543.127047	980.4538384
18	391.2792622	412.251986	1594.576027	1020.692575

==> figures/Pi_TRIAD_strongscaling/StrongScaling_Pi_BiDir_Per_BlockingCalls.txt <==
1 10892.4 5.44889 10898
2 5446.27 23.6187 5470.03
3 3630.93 19.221 3650.29
4 2723.19 16.5972 2739.93
5 2178.56 14.6497 2193.34
6 1815.51 13.3371 1828.99
7 1556.35 12.4994 1568.98
8 1361.77 12.0238 1373.94
9 1210.49 11.4475 1222.07
10 1089.39 10.7846 1100.3
11 990.365 10.313 1000.81
12 907.916 10.1351 918.189
13 837.999 9.69643 847.821
14 778.175 9.6233 787.926
15 726.334 9.20651 735.674
16 680.945 9.08599 690.159
17 640.897 8.92726 649.955
18 605.304 8.69615 614.133


==> figures/Pi_TRIAD_strongscaling/StrongScaling_Pi_BiDir_Per_NonBlockingCalls.txt <==
10892.4 5.74529 10898.3
5446.29 25.138 5471.58
3631 20.0195 3651.16
2723.22 17.0816 2740.45
2178.62 14.7433 2193.51
1815.55 13.5216 1829.21
1556.22 12.7828 1569.14
1361.73 12.1187 1373.99
1210.41 11.3865 1221.94
1089.39 11.0106 1100.53
990.363 10.548 1001.04
907.85 10.2219 918.206
838.117 9.82242 848.077
778.19 9.68394 788.01
726.32 9.18284 735.64
680.932 9.07028 690.133
640.907 8.76571 649.805
605.296 8.75362 614.179


==> figures/Pi_TRIAD_strongscaling/StrongScaling_TRIAD_BiDir_Per_BlockingCalls.txt <==
1 17358.8 6.25203 17365.8
2 8908.51 6.10975 8915.29
3 5738.71 7.29118 5746.66
4 4331.35 6.72924 4338.74
5 3732.81 6.51099 3739.99
6 3008.49 6.56414 3015.69
7 2572 6.70985 2579.37
8 2263.82 6.52352 2271.02
9 2033.54 6.67203 2040.87
10 1937.12 6.49613 1944.26
11 1669.33 14.499 1684.48
12 1564.12 6.52473 1571.32
13 1377.91 7.56662 1386.12
14 1241.98 50.4483 1293.08
15 1158.83 18.1956 1177.67
16 1109.82 6.48591 1116.96
17 1080.94 6.59039 1088.17
18 1015.54 6.49387 1022.7


==> figures/Pi_TRIAD_strongscaling/StrongScaling_TRIAD_BiDir_Per_NonBlockingCalls.txt <==
17354.9 6.71929 17362.4
8952.33 6.52836 8959.55
5733.07 7.14579 5740.87
4339.02 6.84657 4346.53
3754.38 6.81994 3761.88
3028.01 6.6946 3035.36
2607.89 6.82922 2615.41
2295.26 6.73255 2302.66
2047.34 7.03316 2055.03
1838.51 9.61559 1848.79
1738.45 6.69892 1745.82
1555.33 6.75183 1562.74
1388.38 7.20482 1396.26
1286.71 6.82872 1294.18
1209.16 6.60152 1216.43
1079.86 17.8819 1098.38
1072.55 6.8692 1080.08
984.118 6.47656 991.248


==> figures/Pi_TRIAD_strongscaling/ideal.txt <==
1	10898	17365	5162.05
2	5449	8682.50	2581.025
3	3632.666667	5788.33	1720.683333
4	2724.5	4341.25	1290.5125
5	2179.6	3473.00	1032.41
6	1816.333333	2894.17	860.3416667
7	1556.857143	2480.71	737.4357143
8	1362.25	2170.63	645.25625
9	1210.888889	1929.44	645.25625
10	1089.8	1736.50	516.205
11	990.7272727	1578.64	469.2772727
12	908.1666667	1447.08	430.1708333
13	838.3076923	1335.77	397.0807692
14	778.4285714	1240.36	368.7178571
15	726.5333333	1157.67	344.1366667
16	681.125	1085.31	322.628125
17	641.0588235	1021.47	303.65
18	605.4444444	964.72	286.7805556

==> figures/Pi_TRIAD_strongscaling/model.txt <==
NS	Model
1	2.5
2	5
3	7.5
4	10
5	12.5
6	15
7	17.5
8	20
9	22.5


==> figures/Pi_TRIAD_strongscaling/model_total.txt <==
NS	Model
1	2.419354839
2	4.6875
3	6.818181818
4	8.823529412
5	10.71428571
6	12.5
7	14.18918919
8	15.78947368
9	17.30769231


==> figures/UpfrontSpeed/FwrdSlope.txt <==
9.33333E-05	6.66604E-05
0.000426667	6.66382E-05
0.00076	6.6616E-05
0.001093333	6.65939E-05
0.001426667	6.65717E-05
0.00176	6.65495E-05
0.002093333	6.65274E-05
0.002426667	6.65053E-05
0.00276	6.64832E-05
0.003093333	6.64611E-05
0.003426667	6.6439E-05
0.00376	6.64169E-05
0.004093333	6.63949E-05
0.004426667	6.63729E-05
0.00476	6.63508E-05
0.005093333	6.63288E-05
0.005426667	6.63068E-05
0.00576	6.62849E-05
0.006093333	6.62629E-05
0.006426667	6.6241E-05
0.00676	6.6219E-05
0.007093333	6.61971E-05
0.007426667	6.61752E-05
0.00776	6.61533E-05
0.008093333	6.61314E-05
0.008426667	6.61096E-05
0.00876	6.60877E-05
0.009093333	6.60659E-05
0.009426667	6.60441E-05
0.00976	6.60223E-05
0.010093333	6.60005E-05
0.010426667	6.59787E-05
0.01076	6.5957E-05
0.011093333	6.59352E-05
0.011426667	6.59135E-05
0.01176	6.58918E-05
0.012093333	6.58701E-05
0.012426667	6.58484E-05
0.01276	6.58267E-05
0.013093333	6.58051E-05
0.013426667	6.57834E-05
0.01376	6.57618E-05
0.014093333	6.57402E-05
0.014426667	6.57186E-05
0.01476	6.5697E-05
0.015093333	6.56754E-05
0.015426667	6.56538E-05
0.01576	6.56323E-05
0.016093333	6.56108E-05
0.016426667	6.55893E-05
0.01676	6.55678E-05
0.017093333	6.55463E-05
0.017426667	6.55248E-05
0.01776	6.55033E-05
0.018093333	6.54819E-05
0.018426667	6.54604E-05
0.01876	6.5439E-05
0.019093333	6.54176E-05
0.019426667	6.53962E-05
0.01976	6.53749E-05
0.020093333	6.53535E-05
0.020426667	6.53321E-05
0.02076	6.53108E-05
0.021093333	6.52895E-05
0.021426667	6.52682E-05
0.02176	6.52469E-05
0.022093333	6.52256E-05
0.022426667	6.52044E-05
0.02276	6.51831E-05
0.023093333	6.51619E-05
0.023426667	6.51406E-05
0.02376	6.51194E-05
0.024093333	6.50982E-05
0.024426667	6.50771E-05
0.02476	6.50559E-05
0.025093333	6.50347E-05
0.025426667	6.50136E-05
0.02576	6.49925E-05
0.026093333	6.49713E-05
0.026426667	6.49502E-05
0.02676	6.49292E-05
0.027093333	6.49081E-05
0.027426667	6.4887E-05
0.02776	6.4866E-05
0.028093333	6.4845E-05
0.028426667	6.48239E-05
0.02876	6.48029E-05
0.029093333	6.47819E-05
0.029426667	6.4761E-05
0.02976	6.474E-05
0.030093333	6.47191E-05
0.030426667	6.46981E-05
0.03076	6.46772E-05
0.031093333	6.46563E-05
0.031426667	6.46354E-05
0.03176	6.46145E-05
0.032093333	6.45936E-05
0.032426667	6.45728E-05
0.03276	6.45519E-05
0.033093333	6.45311E-05
0.033426667	6.45103E-05
0.03376	6.44895E-05
0.034093333	6.44687E-05
0.034426667	6.44479E-05
0.03476	6.44272E-05
0.035093333	6.44064E-05
0.035426667	6.43857E-05
0.03576	6.4365E-05
0.036093333	6.43443E-05
0.036426667	6.43236E-05
0.03676	6.43029E-05
0.037093333	6.42822E-05
0.037426667	6.42616E-05
0.03776	6.42409E-05
0.038093333	6.42203E-05
0.038426667	6.41997E-05
0.03876	6.41791E-05
0.039093333	6.41585E-05
0.039426667	6.41379E-05
0.03976	6.41174E-05
0.040093333	6.40968E-05
0.040426667	6.40763E-05
0.04076	6.40558E-05
0.041093333	6.40352E-05
0.041426667	6.40147E-05
0.04176	6.39943E-05
0.042093333	6.39738E-05
0.042426667	6.39533E-05
0.04276	6.39329E-05
0.043093333	6.39125E-05
0.043426667	6.3892E-05
0.04376	6.38716E-05
0.044093333	6.38513E-05
0.044426667	6.38309E-05
0.04476	6.38105E-05
0.045093333	6.37902E-05
0.045426667	6.37698E-05
0.04576	6.37495E-05
0.046093333	6.37292E-05
0.046426667	6.37089E-05
0.04676	6.36886E-05
0.047093333	6.36683E-05
0.047426667	6.36481E-05
0.04776	6.36278E-05
0.048093333	6.36076E-05
0.048426667	6.35873E-05
0.04876	6.35671E-05
0.049093333	6.35469E-05
0.049426667	6.35268E-05
0.04976	6.35066E-05
0.050093333	6.34864E-05
0.050426667	6.34663E-05
0.05076	6.34461E-05
0.051093333	6.3426E-05
0.051426667	6.34059E-05
0.05176	6.33858E-05
0.052093333	6.33657E-05
0.052426667	6.33457E-05
0.05276	6.33256E-05
0.053093333	6.33056E-05
0.053426667	6.32855E-05
0.05376	6.32655E-05
0.054093333	6.32455E-05
0.054426667	6.32255E-05
0.05476	6.32055E-05
0.055093333	6.31856E-05
0.055426667	6.31656E-05
0.05576	6.31457E-05
0.056093333	6.31257E-05
0.056426667	6.31058E-05
0.05676	6.30859E-05
0.057093333	6.3066E-05
0.057426667	6.30461E-05
0.05776	6.30263E-05
0.058093333	6.30064E-05
0.058426667	6.29866E-05
0.05876	6.29667E-05
0.059093333	6.29469E-05
0.059426667	6.29271E-05
0.05976	6.29073E-05
0.060093333	6.28875E-05
0.060426667	6.28678E-05
0.06076	6.2848E-05
0.061093333	6.28283E-05
0.061426667	6.28085E-05
0.06176	6.27888E-05
0.062093333	6.27691E-05
0.062426667	6.27494E-05
0.06276	6.27297E-05
0.063093333	6.27101E-05
0.063426667	6.26904E-05
0.06376	6.26708E-05
0.064093333	6.26511E-05
0.064426667	6.26315E-05
0.06476	6.26119E-05
0.065093333	6.25923E-05
0.065426667	6.25727E-05
0.06576	6.25532E-05
0.066093333	6.25336E-05
0.066426667	6.25141E-05
0.06676	6.24945E-05
0.067093333	6.2475E-05
0.067426667	6.24555E-05
0.06776	6.2436E-05
0.068093333	6.24165E-05
0.068426667	6.2397E-05
0.06876	6.23776E-05
0.069093333	6.23581E-05
0.069426667	6.23387E-05
0.06976	6.23193E-05
0.070093333	6.22999E-05
0.070426667	6.22805E-05
0.07076	6.22611E-05
0.071093333	6.22417E-05
0.071426667	6.22223E-05
0.07176	6.2203E-05
0.072093333	6.21836E-05
0.072426667	6.21643E-05
0.07276	6.2145E-05
0.073093333	6.21257E-05
0.073426667	6.21064E-05
0.07376	6.20871E-05
0.074093333	6.20679E-05
0.074426667	6.20486E-05
0.07476	6.20294E-05
0.075093333	6.20101E-05
0.075426667	6.19909E-05
0.07576	6.19717E-05
0.076093333	6.19525E-05
0.076426667	6.19333E-05
0.07676	6.19141E-05
0.077093333	6.1895E-05
0.077426667	6.18758E-05
0.07776	6.18567E-05
0.078093333	6.18376E-05
0.078426667	6.18185E-05
0.07876	6.17993E-05
0.079093333	6.17803E-05
0.079426667	6.17612E-05
0.07976	6.17421E-05
0.080093333	6.17231E-05
0.080426667	6.1704E-05
0.08076	6.1685E-05
0.081093333	6.1666E-05
0.081426667	6.1647E-05
0.08176	6.1628E-05
0.082093333	6.1609E-05
0.082426667	6.159E-05
0.08276	6.1571E-05
0.083093333	6.15521E-05
0.083426667	6.15332E-05
0.08376	6.15142E-05
0.084093333	6.14953E-05
0.084426667	6.14764E-05
0.08476	6.14575E-05
0.085093333	6.14386E-05
0.085426667	6.14198E-05
0.08576	6.14009E-05
0.086093333	6.13821E-05
0.086426667	6.13632E-05
0.08676	6.13444E-05
0.087093333	6.13256E-05
0.087426667	6.13068E-05
0.08776	6.1288E-05
0.088093333	6.12693E-05
0.088426667	6.12505E-05
0.08876	6.12317E-05
0.089093333	6.1213E-05
0.089426667	6.11943E-05
0.08976	6.11755E-05
0.090093333	6.11568E-05
0.090426667	6.11381E-05
0.09076	6.11195E-05
0.091093333	6.11008E-05
0.091426667	6.10821E-05
0.09176	6.10635E-05
0.092093333	6.10448E-05
0.092426667	6.10262E-05
0.09276	6.10076E-05
0.093093333	6.0989E-05
0.093426667	6.09704E-05
0.09376	6.09518E-05
0.094093333	6.09333E-05
0.094426667	6.09147E-05
0.09476	6.08961E-05
0.095093333	6.08776E-05
0.095426667	6.08591E-05
0.09576	6.08406E-05
0.096093333	6.08221E-05
0.096426667	6.08036E-05
0.09676	6.07851E-05
0.097093333	6.07666E-05
0.097426667	6.07482E-05
0.09776	6.07297E-05
0.098093333	6.07113E-05
0.098426667	6.06929E-05
0.09876	6.06745E-05
0.099093333	6.06561E-05
0.099426667	6.06377E-05
0.09976	6.06193E-05
0.100093333	6.06009E-05
0.100426667	6.05826E-05
0.10076	6.05642E-05
0.101093333	6.05459E-05
0.101426667	6.05276E-05
0.10176	6.05092E-05
0.102093333	6.04909E-05
0.102426667	6.04727E-05
0.10276	6.04544E-05
0.103093333	6.04361E-05
0.103426667	6.04178E-05
0.10376	6.03996E-05
0.104093333	6.03814E-05
0.104426667	6.03631E-05
0.10476	6.03449E-05
0.105093333	6.03267E-05
0.105426667	6.03085E-05
0.10576	6.02904E-05
0.106093333	6.02722E-05
0.106426667	6.0254E-05
0.10676	6.02359E-05
0.107093333	6.02177E-05
0.107426667	6.01996E-05
0.10776	6.01815E-05
0.108093333	6.01634E-05
0.108426667	6.01453E-05
0.10876	6.01272E-05
0.109093333	6.01092E-05
0.109426667	6.00911E-05
0.10976	6.0073E-05
0.110093333	6.0055E-05
0.110426667	6.0037E-05
0.11076	6.0019E-05
0.111093333	6.0001E-05
0.111426667	5.9983E-05
0.11176	5.9965E-05
0.112093333	5.9947E-05
0.112426667	5.9929E-05
0.11276	5.99111E-05
0.113093333	5.98932E-05
0.113426667	5.98752E-05
0.11376	5.98573E-05
0.114093333	5.98394E-05
0.114426667	5.98215E-05
0.11476	5.98036E-05
0.115093333	5.97857E-05
0.115426667	5.97679E-05
0.11576	5.975E-05
0.116093333	5.97322E-05
0.116426667	5.97143E-05
0.11676	5.96965E-05
0.117093333	5.96787E-05
0.117426667	5.96609E-05
0.11776	5.96431E-05
0.118093333	5.96253E-05
0.118426667	5.96075E-05
0.11876	5.95898E-05
0.119093333	5.9572E-05
0.119426667	5.95543E-05
0.11976	5.95366E-05
0.120093333	5.95188E-05
0.120426667	5.95011E-05
0.12076	5.94834E-05
0.121093333	5.94658E-05
0.121426667	5.94481E-05
0.12176	5.94304E-05
0.122093333	5.94128E-05
0.122426667	5.93951E-05
0.12276	5.93775E-05
0.123093333	5.93599E-05
0.123426667	5.93423E-05
0.12376	5.93246E-05
0.124093333	5.93071E-05
0.124426667	5.92895E-05
0.12476	5.92719E-05
0.125093333	5.92543E-05
0.125426667	5.92368E-05
0.12576	5.92193E-05
0.126093333	5.92017E-05
0.126426667	5.91842E-05
0.12676	5.91667E-05
0.127093333	5.91492E-05
0.127426667	5.91317E-05
0.12776	5.91142E-05
0.128093333	5.90968E-05
0.128426667	5.90793E-05
0.12876	5.90619E-05
0.129093333	5.90444E-05
0.129426667	5.9027E-05
0.12976	5.90096E-05
0.130093333	5.89922E-05
0.130426667	5.89748E-05
0.13076	5.89574E-05
0.131093333	5.894E-05
0.131426667	5.89227E-05
0.13176	5.89053E-05
0.132093333	5.8888E-05
0.132426667	5.88706E-05
0.13276	5.88533E-05
0.133093333	5.8836E-05
0.133426667	5.88187E-05
0.13376	5.88014E-05
0.134093333	5.87841E-05
0.134426667	5.87668E-05
0.13476	5.87496E-05
0.135093333	5.87323E-05
0.135426667	5.87151E-05
0.13576	5.86978E-05
0.136093333	5.86806E-05
0.136426667	5.86634E-05
0.13676	5.86462E-05
0.137093333	5.8629E-05
0.137426667	5.86118E-05
0.13776	5.85947E-05
0.138093333	5.85775E-05
0.138426667	5.85604E-05
0.13876	5.85432E-05
0.139093333	5.85261E-05
0.139426667	5.8509E-05
0.13976	5.84918E-05
0.140093333	5.84747E-05
0.140426667	5.84577E-05
0.14076	5.84406E-05
0.141093333	5.84235E-05
0.141426667	5.84064E-05
0.14176	5.83894E-05
0.142093333	5.83723E-05
0.142426667	5.83553E-05
0.14276	5.83383E-05
0.143093333	5.83213E-05
0.143426667	5.83043E-05
0.14376	5.82873E-05
0.144093333	5.82703E-05
0.144426667	5.82533E-05
0.14476	5.82364E-05
0.145093333	5.82194E-05
0.145426667	5.82025E-05
0.14576	5.81855E-05
0.146093333	5.81686E-05
0.146426667	5.81517E-05
0.14676	5.81348E-05
0.147093333	5.81179E-05
0.147426667	5.8101E-05
0.14776	5.80842E-05
0.148093333	5.80673E-05
0.148426667	5.80504E-05
0.14876	5.80336E-05
0.149093333	5.80168E-05
0.149426667	5.79999E-05
0.14976	5.79831E-05
0.150093333	5.79663E-05
0.150426667	5.79495E-05
0.15076	5.79327E-05
0.151093333	5.7916E-05
0.151426667	5.78992E-05
0.15176	5.78824E-05
0.152093333	5.78657E-05
0.152426667	5.78489E-05
0.15276	5.78322E-05
0.153093333	5.78155E-05
0.153426667	5.77988E-05
0.15376	5.77821E-05
0.154093333	5.77654E-05
0.154426667	5.77487E-05
0.15476	5.77321E-05
0.155093333	5.77154E-05
0.155426667	5.76987E-05
0.15576	5.76821E-05
0.156093333	5.76655E-05
0.156426667	5.76488E-05
0.15676	5.76322E-05
0.157093333	5.76156E-05
0.157426667	5.7599E-05
0.15776	5.75825E-05
0.158093333	5.75659E-05
0.158426667	5.75493E-05
0.15876	5.75328E-05
0.159093333	5.75162E-05
0.159426667	5.74997E-05
0.15976	5.74832E-05
0.160093333	5.74666E-05
0.160426667	5.74501E-05
0.16076	5.74336E-05
0.161093333	5.74171E-05
0.161426667	5.74007E-05
0.16176	5.73842E-05
0.162093333	5.73677E-05
0.162426667	5.73513E-05
0.16276	5.73348E-05
0.163093333	5.73184E-05
0.163426667	5.7302E-05
0.16376	5.72856E-05
0.164093333	5.72692E-05
0.164426667	5.72528E-05
0.16476	5.72364E-05
0.165093333	5.722E-05
0.165426667	5.72037E-05
0.16576	5.71873E-05
0.166093333	5.7171E-05
0.166426667	5.71546E-05
0.16676	5.71383E-05
0.167093333	5.7122E-05
0.167426667	5.71057E-05
0.16776	5.70894E-05
0.168093333	5.70731E-05
0.168426667	5.70568E-05
0.16876	5.70405E-05
0.169093333	5.70242E-05
0.169426667	5.7008E-05
0.16976	5.69917E-05
0.170093333	5.69755E-05
0.170426667	5.69593E-05
0.17076	5.69431E-05
0.171093333	5.69269E-05
0.171426667	5.69107E-05
0.17176	5.68945E-05
0.172093333	5.68783E-05
0.172426667	5.68621E-05
0.17276	5.6846E-05
0.173093333	5.68298E-05
0.173426667	5.68137E-05
0.17376	5.67975E-05
0.174093333	5.67814E-05
0.174426667	5.67653E-05
0.17476	5.67492E-05
0.175093333	5.67331E-05
0.175426667	5.6717E-05
0.17576	5.67009E-05
0.176093333	5.66848E-05
0.176426667	5.66688E-05
0.17676	5.66527E-05
0.177093333	5.66367E-05
0.177426667	5.66207E-05
0.17776	5.66046E-05
0.178093333	5.65886E-05
0.178426667	5.65726E-05
0.17876	5.65566E-05
0.179093333	5.65406E-05
0.179426667	5.65246E-05
0.17976	5.65087E-05
0.180093333	5.64927E-05
0.180426667	5.64768E-05
0.18076	5.64608E-05
0.181093333	5.64449E-05
0.181426667	5.6429E-05
0.18176	5.6413E-05
0.182093333	5.63971E-05
0.182426667	5.63812E-05
0.18276	5.63653E-05
0.183093333	5.63495E-05
0.183426667	5.63336E-05
0.18376	5.63177E-05
0.184093333	5.63019E-05
0.184426667	5.6286E-05
0.18476	5.62702E-05
0.185093333	5.62544E-05
0.185426667	5.62385E-05
0.18576	5.62227E-05
0.186093333	5.62069E-05
0.186426667	5.61911E-05
0.18676	5.61754E-05
0.187093333	5.61596E-05
0.187426667	5.61438E-05
0.18776	5.61281E-05
0.188093333	5.61123E-05
0.188426667	5.60966E-05
0.18876	5.60808E-05
0.189093333	5.60651E-05
0.189426667	5.60494E-05
0.18976	5.60337E-05
0.190093333	5.6018E-05
0.190426667	5.60023E-05
0.19076	5.59867E-05
0.191093333	5.5971E-05
0.191426667	5.59553E-05
0.19176	5.59397E-05
0.192093333	5.5924E-05
0.192426667	5.59084E-05
0.19276	5.58928E-05
0.193093333	5.58772E-05
0.193426667	5.58616E-05
0.19376	5.5846E-05
0.194093333	5.58304E-05
0.194426667	5.58148E-05
0.19476	5.57992E-05
0.195093333	5.57836E-05
0.195426667	5.57681E-05
0.19576	5.57525E-05
0.196093333	5.5737E-05
0.196426667	5.57215E-05
0.19676	5.5706E-05
0.197093333	5.56905E-05
0.197426667	5.56749E-05
0.19776	5.56595E-05
0.198093333	5.5644E-05
0.198426667	5.56285E-05
0.19876	5.5613E-05
0.199093333	5.55976E-05
0.199426667	5.55821E-05
0.19976	5.55667E-05
0.200093333	5.55512E-05
0.200426667	5.55358E-05
0.20076	5.55204E-05
0.201093333	5.5505E-05
0.201426667	5.54896E-05
0.20176	5.54742E-05
0.202093333	5.54588E-05
0.202426667	5.54434E-05
0.20276	5.54281E-05
0.203093333	5.54127E-05
0.203426667	5.53974E-05
0.20376	5.5382E-05
0.204093333	5.53667E-05
0.204426667	5.53514E-05
0.20476	5.53361E-05
0.205093333	5.53207E-05
0.205426667	5.53055E-05
0.20576	5.52902E-05
0.206093333	5.52749E-05
0.206426667	5.52596E-05
0.20676	5.52443E-05
0.207093333	5.52291E-05
0.207426667	5.52138E-05
0.20776	5.51986E-05
0.208093333	5.51834E-05
0.208426667	5.51682E-05
0.20876	5.51529E-05
0.209093333	5.51377E-05
0.209426667	5.51225E-05
0.20976	5.51073E-05
0.210093333	5.50922E-05
0.210426667	5.5077E-05
0.21076	5.50618E-05
0.211093333	5.50467E-05
0.211426667	5.50315E-05
0.21176	5.50164E-05
0.212093333	5.50013E-05
0.212426667	5.49861E-05
0.21276	5.4971E-05
0.213093333	5.49559E-05
0.213426667	5.49408E-05
0.21376	5.49257E-05
0.214093333	5.49107E-05
0.214426667	5.48956E-05
0.21476	5.48805E-05
0.215093333	5.48655E-05
0.215426667	5.48504E-05
0.21576	5.48354E-05
0.216093333	5.48204E-05
0.216426667	5.48053E-05
0.21676	5.47903E-05
0.217093333	5.47753E-05
0.217426667	5.47603E-05
0.21776	5.47453E-05
0.218093333	5.47303E-05
0.218426667	5.47154E-05
0.21876	5.47004E-05
0.219093333	5.46854E-05
0.219426667	5.46705E-05
0.21976	5.46556E-05
0.220093333	5.46406E-05
0.220426667	5.46257E-05
0.22076	5.46108E-05
0.221093333	5.45959E-05
0.221426667	5.4581E-05
0.22176	5.45661E-05
0.222093333	5.45512E-05
0.222426667	5.45363E-05
0.22276	5.45215E-05
0.223093333	5.45066E-05
0.223426667	5.44918E-05
0.22376	5.44769E-05
0.224093333	5.44621E-05
0.224426667	5.44473E-05
0.22476	5.44324E-05
0.225093333	5.44176E-05
0.225426667	5.44028E-05
0.22576	5.4388E-05
0.226093333	5.43732E-05
0.226426667	5.43585E-05
0.22676	5.43437E-05
0.227093333	5.43289E-05
0.227426667	5.43142E-05
0.22776	5.42994E-05
0.228093333	5.42847E-05
0.228426667	5.427E-05
0.22876	5.42552E-05
0.229093333	5.42405E-05
0.229426667	5.42258E-05
0.22976	5.42111E-05
0.230093333	5.41964E-05
0.230426667	5.41817E-05
0.23076	5.41671E-05
0.231093333	5.41524E-05
0.231426667	5.41377E-05
0.23176	5.41231E-05
0.232093333	5.41085E-05
0.232426667	5.40938E-05
0.23276	5.40792E-05
0.233093333	5.40646E-05
0.233426667	5.405E-05
0.23376	5.40354E-05
0.234093333	5.40208E-05
0.234426667	5.40062E-05
0.23476	5.39916E-05
0.235093333	5.3977E-05
0.235426667	5.39625E-05
0.23576	5.39479E-05
0.236093333	5.39334E-05
0.236426667	5.39188E-05
0.23676	5.39043E-05
0.237093333	5.38898E-05
0.237426667	5.38752E-05
0.23776	5.38607E-05
0.238093333	5.38462E-05
0.238426667	5.38317E-05
0.23876	5.38173E-05
0.239093333	5.38028E-05
0.239426667	5.37883E-05
0.23976	5.37738E-05
0.240093333	5.37594E-05
0.240426667	5.37449E-05
0.24076	5.37305E-05
0.241093333	5.37161E-05
0.241426667	5.37017E-05
0.24176	5.36872E-05
0.242093333	5.36728E-05
0.242426667	5.36584E-05
0.24276	5.3644E-05
0.243093333	5.36297E-05
0.243426667	5.36153E-05
0.24376	5.36009E-05
0.244093333	5.35865E-05
0.244426667	5.35722E-05
0.24476	5.35578E-05
0.245093333	5.35435E-05
0.245426667	5.35292E-05
0.24576	5.35149E-05
0.246093333	5.35005E-05
0.246426667	5.34862E-05
0.24676	5.34719E-05
0.247093333	5.34576E-05
0.247426667	5.34434E-05
0.24776	5.34291E-05
0.248093333	5.34148E-05
0.248426667	5.34005E-05
0.24876	5.33863E-05
0.249093333	5.3372E-05
0.249426667	5.33578E-05
0.24976	5.33436E-05
0.250093333	5.33294E-05
0.250426667	5.33151E-05
0.25076	5.33009E-05
0.251093333	5.32867E-05
0.251426667	5.32725E-05
0.25176	5.32583E-05
0.252093333	5.32442E-05
0.252426667	5.323E-05
0.25276	5.32158E-05
0.253093333	5.32017E-05
0.253426667	5.31875E-05
0.25376	5.31734E-05
0.254093333	5.31593E-05
0.254426667	5.31451E-05
0.25476	5.3131E-05
0.255093333	5.31169E-05
0.255426667	5.31028E-05
0.25576	5.30887E-05
0.256093333	5.30746E-05
0.256426667	5.30605E-05
0.25676	5.30465E-05
0.257093333	5.30324E-05
0.257426667	5.30183E-05
0.25776	5.30043E-05
0.258093333	5.29902E-05
0.258426667	5.29762E-05
0.25876	5.29622E-05
0.259093333	5.29482E-05
0.259426667	5.29341E-05
0.25976	5.29201E-05
0.260093333	5.29061E-05
0.260426667	5.28921E-05
0.26076	5.28782E-05
0.261093333	5.28642E-05
0.261426667	5.28502E-05
0.26176	5.28362E-05
0.262093333	5.28223E-05
0.262426667	5.28083E-05
0.26276	5.27944E-05
0.263093333	5.27805E-05
0.263426667	5.27666E-05
0.26376	5.27526E-05
0.264093333	5.27387E-05
0.264426667	5.27248E-05
0.26476	5.27109E-05
0.265093333	5.2697E-05
0.265426667	5.26832E-05
0.26576	5.26693E-05
0.266093333	5.26554E-05
0.266426667	5.26416E-05
0.26676	5.26277E-05
0.267093333	5.26139E-05
0.267426667	5.26E-05
0.26776	5.25862E-05
0.268093333	5.25724E-05
0.268426667	5.25586E-05
0.26876	5.25447E-05
0.269093333	5.25309E-05
0.269426667	5.25171E-05
0.26976	5.25034E-05
0.270093333	5.24896E-05
0.270426667	5.24758E-05
0.27076	5.2462E-05
0.271093333	5.24483E-05
0.271426667	5.24345E-05
0.27176	5.24208E-05
0.272093333	5.24071E-05
0.272426667	5.23933E-05
0.27276	5.23796E-05
0.273093333	5.23659E-05
0.273426667	5.23522E-05
0.27376	5.23385E-05
0.274093333	5.23248E-05
0.274426667	5.23111E-05
0.27476	5.22974E-05
0.275093333	5.22838E-05
0.275426667	5.22701E-05
0.27576	5.22564E-05
0.276093333	5.22428E-05
0.276426667	5.22291E-05
0.27676	5.22155E-05
0.277093333	5.22019E-05
0.277426667	5.21883E-05
0.27776	5.21746E-05
0.278093333	5.2161E-05
0.278426667	5.21474E-05
0.27876	5.21338E-05
0.279093333	5.21203E-05
0.279426667	5.21067E-05
0.27976	5.20931E-05
0.280093333	5.20795E-05
0.280426667	5.2066E-05
0.28076	5.20524E-05
0.281093333	5.20389E-05
0.281426667	5.20253E-05
0.28176	5.20118E-05
0.282093333	5.19983E-05
0.282426667	5.19848E-05
0.28276	5.19713E-05
0.283093333	5.19578E-05
0.283426667	5.19443E-05
0.28376	5.19308E-05
0.284093333	5.19173E-05
0.284426667	5.19038E-05
0.28476	5.18904E-05
0.285093333	5.18769E-05
0.285426667	5.18635E-05
0.28576	5.185E-05
0.286093333	5.18366E-05
0.286426667	5.18231E-05
0.28676	5.18097E-05
0.287093333	5.17963E-05
0.287426667	5.17829E-05
0.28776	5.17695E-05
0.288093333	5.17561E-05
0.288426667	5.17427E-05
0.28876	5.17293E-05
0.289093333	5.17159E-05
0.289426667	5.17026E-05
0.28976	5.16892E-05
0.290093333	5.16758E-05
0.290426667	5.16625E-05
0.29076	5.16492E-05
0.291093333	5.16358E-05
0.291426667	5.16225E-05
0.29176	5.16092E-05
0.292093333	5.15959E-05
0.292426667	5.15826E-05
0.29276	5.15693E-05
0.293093333	5.1556E-05
0.293426667	5.15427E-05
0.29376	5.15294E-05
0.294093333	5.15161E-05
0.294426667	5.15029E-05
0.29476	5.14896E-05
0.295093333	5.14763E-05
0.295426667	5.14631E-05
0.29576	5.14499E-05
0.296093333	5.14366E-05
0.296426667	5.14234E-05
0.29676	5.14102E-05
0.297093333	5.1397E-05
0.297426667	5.13838E-05
0.29776	5.13706E-05
0.298093333	5.13574E-05
0.298426667	5.13442E-05
0.29876	5.1331E-05
0.299093333	5.13178E-05
0.299426667	5.13047E-05
0.29976	5.12915E-05
0.300093333	5.12784E-05
0.300426667	5.12652E-05
0.30076	5.12521E-05
0.301093333	5.1239E-05
0.301426667	5.12258E-05
0.30176	5.12127E-05
0.302093333	5.11996E-05
0.302426667	5.11865E-05
0.30276	5.11734E-05
0.303093333	5.11603E-05
0.303426667	5.11472E-05
0.30376	5.11342E-05
0.304093333	5.11211E-05
0.304426667	5.1108E-05
0.30476	5.1095E-05
0.305093333	5.10819E-05
0.305426667	5.10689E-05
0.30576	5.10558E-05
0.306093333	5.10428E-05
0.306426667	5.10298E-05
0.30676	5.10168E-05
0.307093333	5.10038E-05
0.307426667	5.09908E-05
0.30776	5.09778E-05
0.308093333	5.09648E-05
0.308426667	5.09518E-05
0.30876	5.09388E-05
0.309093333	5.09258E-05
0.309426667	5.09129E-05
0.30976	5.08999E-05
0.310093333	5.0887E-05
0.310426667	5.0874E-05
0.31076	5.08611E-05
0.311093333	5.08481E-05
0.311426667	5.08352E-05
0.31176	5.08223E-05
0.312093333	5.08094E-05
0.312426667	5.07965E-05
0.31276	5.07836E-05
0.313093333	5.07707E-05
0.313426667	5.07578E-05
0.31376	5.07449E-05
0.314093333	5.07321E-05
0.314426667	5.07192E-05
0.31476	5.07063E-05
0.315093333	5.06935E-05
0.315426667	5.06806E-05
0.31576	5.06678E-05
0.316093333	5.0655E-05
0.316426667	5.06421E-05
0.31676	5.06293E-05
0.317093333	5.06165E-05
0.317426667	5.06037E-05
0.31776	5.05909E-05
0.318093333	5.05781E-05
0.318426667	5.05653E-05
0.31876	5.05525E-05
0.319093333	5.05398E-05
0.319426667	5.0527E-05
0.31976	5.05142E-05
0.320093333	5.05015E-05
0.320426667	5.04887E-05
0.32076	5.0476E-05
0.321093333	5.04633E-05
0.321426667	5.04505E-05
0.32176	5.04378E-05
0.322093333	5.04251E-05
0.322426667	5.04124E-05
0.32276	5.03997E-05
0.323093333	5.0387E-05
0.323426667	5.03743E-05
0.32376	5.03616E-05
0.324093333	5.03489E-05
0.324426667	5.03362E-05
0.32476	5.03236E-05
0.325093333	5.03109E-05
0.325426667	5.02983E-05
0.32576	5.02856E-05
0.326093333	5.0273E-05
0.326426667	5.02603E-05
0.32676	5.02477E-05
0.327093333	5.02351E-05
0.327426667	5.02225E-05
0.32776	5.02099E-05
0.328093333	5.01973E-05
0.328426667	5.01847E-05
0.32876	5.01721E-05
0.329093333	5.01595E-05
0.329426667	5.01469E-05
0.32976	5.01344E-05
0.330093333	5.01218E-05
0.330426667	5.01092E-05
0.33076	5.00967E-05
0.331093333	5.00841E-05
0.331426667	5.00716E-05
0.33176	5.00591E-05
0.332093333	5.00465E-05
0.332426667	5.0034E-05
0.33276	5.00215E-05
0.333093333	5.0009E-05
0.333426667	4.99965E-05
0.33376	4.9984E-05
0.334093333	4.99715E-05
0.334426667	4.9959E-05
0.33476	4.99466E-05
0.335093333	4.99341E-05
0.335426667	4.99216E-05
0.33576	4.99092E-05
0.336093333	4.98967E-05
0.336426667	4.98843E-05
0.33676	4.98718E-05
0.337093333	4.98594E-05
0.337426667	4.9847E-05
0.33776	4.98345E-05
0.338093333	4.98221E-05
0.338426667	4.98097E-05
0.33876	4.97973E-05
0.339093333	4.97849E-05
0.339426667	4.97725E-05
0.33976	4.97602E-05
0.340093333	4.97478E-05
0.340426667	4.97354E-05
0.34076	4.9723E-05
0.341093333	4.97107E-05
0.341426667	4.96983E-05
0.34176	4.9686E-05
0.342093333	4.96736E-05
0.342426667	4.96613E-05
0.34276	4.9649E-05
0.343093333	4.96367E-05
0.343426667	4.96243E-05
0.34376	4.9612E-05
0.344093333	4.95997E-05
0.344426667	4.95874E-05
0.34476	4.95751E-05
0.345093333	4.95629E-05
0.345426667	4.95506E-05
0.34576	4.95383E-05
0.346093333	4.9526E-05
0.346426667	4.95138E-05
0.34676	4.95015E-05
0.347093333	4.94893E-05
0.347426667	4.9477E-05
0.34776	4.94648E-05
0.348093333	4.94526E-05
0.348426667	4.94403E-05
0.34876	4.94281E-05
0.349093333	4.94159E-05
0.349426667	4.94037E-05
0.34976	4.93915E-05
0.350093333	4.93793E-05
0.350426667	4.93671E-05
0.35076	4.93549E-05
0.351093333	4.93428E-05
0.351426667	4.93306E-05
0.35176	4.93184E-05
0.352093333	4.93063E-05
0.352426667	4.92941E-05
0.35276	4.9282E-05
0.353093333	4.92698E-05
0.353426667	4.92577E-05
0.35376	4.92456E-05
0.354093333	4.92334E-05
0.354426667	4.92213E-05
0.35476	4.92092E-05
0.355093333	4.91971E-05
0.355426667	4.9185E-05
0.35576	4.91729E-05
0.356093333	4.91608E-05
0.356426667	4.91487E-05
0.35676	4.91367E-05
0.357093333	4.91246E-05
0.357426667	4.91125E-05
0.35776	4.91005E-05
0.358093333	4.90884E-05
0.358426667	4.90764E-05
0.35876	4.90643E-05
0.359093333	4.90523E-05
0.359426667	4.90403E-05
0.35976	4.90283E-05
0.360093333	4.90162E-05
0.360426667	4.90042E-05
0.36076	4.89922E-05
0.361093333	4.89802E-05
0.361426667	4.89682E-05
0.36176	4.89563E-05
0.362093333	4.89443E-05
0.362426667	4.89323E-05
0.36276	4.89203E-05
0.363093333	4.89084E-05
0.363426667	4.88964E-05
0.36376	4.88845E-05
0.364093333	4.88725E-05
0.364426667	4.88606E-05
0.36476	4.88486E-05
0.365093333	4.88367E-05
0.365426667	4.88248E-05
0.36576	4.88129E-05
0.366093333	4.8801E-05
0.366426667	4.87891E-05
0.36676	4.87772E-05
0.367093333	4.87653E-05
0.367426667	4.87534E-05
0.36776	4.87415E-05
0.368093333	4.87296E-05
0.368426667	4.87177E-05
0.36876	4.87059E-05
0.369093333	4.8694E-05
0.369426667	4.86822E-05
0.36976	4.86703E-05
0.370093333	4.86585E-05
0.370426667	4.86467E-05
0.37076	4.86348E-05
0.371093333	4.8623E-05
0.371426667	4.86112E-05
0.37176	4.85994E-05
0.372093333	4.85876E-05
0.372426667	4.85758E-05
0.37276	4.8564E-05
0.373093333	4.85522E-05
0.373426667	4.85404E-05
0.37376	4.85286E-05
0.374093333	4.85168E-05
0.374426667	4.85051E-05
0.37476	4.84933E-05
0.375093333	4.84816E-05
0.375426667	4.84698E-05
0.37576	4.84581E-05
0.376093333	4.84463E-05
0.376426667	4.84346E-05
0.37676	4.84229E-05
0.377093333	4.84111E-05
0.377426667	4.83994E-05
0.37776	4.83877E-05
0.378093333	4.8376E-05
0.378426667	4.83643E-05
0.37876	4.83526E-05
0.379093333	4.83409E-05
0.379426667	4.83293E-05
0.37976	4.83176E-05
0.380093333	4.83059E-05
0.380426667	4.82942E-05
0.38076	4.82826E-05
0.381093333	4.82709E-05
0.381426667	4.82593E-05
0.38176	4.82476E-05
0.382093333	4.8236E-05
0.382426667	4.82244E-05
0.38276	4.82128E-05
0.383093333	4.82011E-05
0.383426667	4.81895E-05
0.38376	4.81779E-05
0.384093333	4.81663E-05
0.384426667	4.81547E-05
0.38476	4.81431E-05
0.385093333	4.81315E-05
0.385426667	4.812E-05
0.38576	4.81084E-05
0.386093333	4.80968E-05
0.386426667	4.80852E-05
0.38676	4.80737E-05
0.387093333	4.80621E-05
0.387426667	4.80506E-05
0.38776	4.8039E-05
0.388093333	4.80275E-05
0.388426667	4.8016E-05
0.38876	4.80045E-05
0.389093333	4.79929E-05
0.389426667	4.79814E-05
0.38976	4.79699E-05
0.390093333	4.79584E-05
0.390426667	4.79469E-05
0.39076	4.79354E-05
0.391093333	4.79239E-05
0.391426667	4.79125E-05
0.39176	4.7901E-05
0.392093333	4.78895E-05
0.392426667	4.7878E-05
0.39276	4.78666E-05
0.393093333	4.78551E-05
0.393426667	4.78437E-05
0.39376	4.78322E-05
0.394093333	4.78208E-05
0.394426667	4.78094E-05
0.39476	4.77979E-05
0.395093333	4.77865E-05
0.395426667	4.77751E-05
0.39576	4.77637E-05
0.396093333	4.77523E-05
0.396426667	4.77409E-05
0.39676	4.77295E-05
0.397093333	4.77181E-05
0.397426667	4.77067E-05
0.39776	4.76954E-05
0.398093333	4.7684E-05
0.398426667	4.76726E-05
0.39876	4.76613E-05
0.399093333	4.76499E-05
0.399426667	4.76386E-05
0.39976	4.76272E-05
0.400093333	4.76159E-05
0.400426667	4.76045E-05
0.40076	4.75932E-05
0.401093333	4.75819E-05
0.401426667	4.75706E-05
0.40176	4.75593E-05
0.402093333	4.7548E-05
0.402426667	4.75367E-05
0.40276	4.75254E-05
0.403093333	4.75141E-05
0.403426667	4.75028E-05
0.40376	4.74915E-05
0.404093333	4.74802E-05
0.404426667	4.7469E-05
0.40476	4.74577E-05
0.405093333	4.74464E-05
0.405426667	4.74352E-05
0.40576	4.74239E-05
0.406093333	4.74127E-05
0.406426667	4.74015E-05
0.40676	4.73902E-05
0.407093333	4.7379E-05
0.407426667	4.73678E-05
0.40776	4.73566E-05
0.408093333	4.73453E-05
0.408426667	4.73341E-05
0.40876	4.73229E-05
0.409093333	4.73117E-05
0.409426667	4.73006E-05
0.40976	4.72894E-05
0.410093333	4.72782E-05
0.410426667	4.7267E-05
0.41076	4.72559E-05
0.411093333	4.72447E-05
0.411426667	4.72335E-05
0.41176	4.72224E-05
0.412093333	4.72112E-05
0.412426667	4.72001E-05
0.41276	4.7189E-05
0.413093333	4.71778E-05
0.413426667	4.71667E-05
0.41376	4.71556E-05
0.414093333	4.71445E-05
0.414426667	4.71333E-05
0.41476	4.71222E-05
0.415093333	4.71111E-05
0.415426667	4.71E-05
0.41576	4.7089E-05
0.416093333	4.70779E-05
0.416426667	4.70668E-05
0.41676	4.70557E-05
0.417093333	4.70447E-05
0.417426667	4.70336E-05
0.41776	4.70225E-05
0.418093333	4.70115E-05
0.418426667	4.70004E-05
0.41876	4.69894E-05
0.419093333	4.69784E-05
0.419426667	4.69673E-05
0.41976	4.69563E-05
0.420093333	4.69453E-05
0.420426667	4.69343E-05
0.42076	4.69232E-05
0.421093333	4.69122E-05
0.421426667	4.69012E-05
0.42176	4.68902E-05
0.422093333	4.68792E-05
0.422426667	4.68683E-05
0.42276	4.68573E-05
0.423093333	4.68463E-05
0.423426667	4.68353E-05
0.42376	4.68244E-05
0.424093333	4.68134E-05
0.424426667	4.68025E-05
0.42476	4.67915E-05
0.425093333	4.67806E-05
0.425426667	4.67696E-05
0.42576	4.67587E-05
0.426093333	4.67478E-05
0.426426667	4.67368E-05
0.42676	4.67259E-05
0.427093333	4.6715E-05
0.427426667	4.67041E-05
0.42776	4.66932E-05
0.428093333	4.66823E-05
0.428426667	4.66714E-05
0.42876	4.66605E-05
0.429093333	4.66496E-05
0.429426667	4.66387E-05
0.42976	4.66279E-05
0.430093333	4.6617E-05
0.430426667	4.66061E-05
0.43076	4.65953E-05
0.431093333	4.65844E-05
0.431426667	4.65736E-05
0.43176	4.65627E-05
0.432093333	4.65519E-05
0.432426667	4.65411E-05
0.43276	4.65302E-05
0.433093333	4.65194E-05
0.433426667	4.65086E-05
0.43376	4.64978E-05
0.434093333	4.6487E-05
0.434426667	4.64762E-05
0.43476	4.64654E-05
0.435093333	4.64546E-05
0.435426667	4.64438E-05
0.43576	4.6433E-05
0.436093333	4.64222E-05
0.436426667	4.64115E-05
0.43676	4.64007E-05
0.437093333	4.63899E-05
0.437426667	4.63792E-05
0.43776	4.63684E-05
0.438093333	4.63577E-05
0.438426667	4.63469E-05
0.43876	4.63362E-05
0.439093333	4.63255E-05
0.439426667	4.63147E-05
0.43976	4.6304E-05
0.440093333	4.62933E-05
0.440426667	4.62826E-05
0.44076	4.62719E-05
0.441093333	4.62612E-05
0.441426667	4.62505E-05
0.44176	4.62398E-05
0.442093333	4.62291E-05
0.442426667	4.62184E-05
0.44276	4.62077E-05
0.443093333	4.61971E-05
0.443426667	4.61864E-05
0.44376	4.61757E-05
0.444093333	4.61651E-05
0.444426667	4.61544E-05
0.44476	4.61438E-05
0.445093333	4.61331E-05
0.445426667	4.61225E-05
0.44576	4.61118E-05
0.446093333	4.61012E-05
0.446426667	4.60906E-05
0.44676	4.608E-05
0.447093333	4.60694E-05
0.447426667	4.60588E-05
0.44776	4.60481E-05
0.448093333	4.60375E-05
0.448426667	4.6027E-05
0.44876	4.60164E-05
0.449093333	4.60058E-05
0.449426667	4.59952E-05
0.44976	4.59846E-05
0.450093333	4.59741E-05
0.450426667	4.59635E-05
0.45076	4.59529E-05
0.451093333	4.59424E-05
0.451426667	4.59318E-05
0.45176	4.59213E-05
0.452093333	4.59107E-05
0.452426667	4.59002E-05
0.45276	4.58897E-05
0.453093333	4.58791E-05
0.453426667	4.58686E-05
0.45376	4.58581E-05
0.454093333	4.58476E-05
0.454426667	4.58371E-05
0.45476	4.58266E-05
0.455093333	4.58161E-05
0.455426667	4.58056E-05
0.45576	4.57951E-05
0.456093333	4.57846E-05
0.456426667	4.57741E-05
0.45676	4.57637E-05
0.457093333	4.57532E-05
0.457426667	4.57427E-05
0.45776	4.57323E-05
0.458093333	4.57218E-05
0.458426667	4.57114E-05
0.45876	4.57009E-05
0.459093333	4.56905E-05
0.459426667	4.568E-05
0.45976	4.56696E-05
0.460093333	4.56592E-05
0.460426667	4.56488E-05
0.46076	4.56383E-05
0.461093333	4.56279E-05
0.461426667	4.56175E-05
0.46176	4.56071E-05
0.462093333	4.55967E-05
0.462426667	4.55863E-05
0.46276	4.55759E-05
0.463093333	4.55656E-05
0.463426667	4.55552E-05
0.46376	4.55448E-05
0.464093333	4.55344E-05
0.464426667	4.55241E-05
0.46476	4.55137E-05
0.465093333	4.55034E-05
0.465426667	4.5493E-05
0.46576	4.54827E-05
0.466093333	4.54723E-05
0.466426667	4.5462E-05
0.46676	4.54517E-05
0.467093333	4.54413E-05
0.467426667	4.5431E-05
0.46776	4.54207E-05
0.468093333	4.54104E-05
0.468426667	4.54001E-05
0.46876	4.53898E-05
0.469093333	4.53795E-05
0.469426667	4.53692E-05
0.46976	4.53589E-05
0.470093333	4.53486E-05
0.470426667	4.53383E-05
0.47076	4.5328E-05
0.471093333	4.53178E-05
0.471426667	4.53075E-05
0.47176	4.52972E-05
0.472093333	4.5287E-05
0.472426667	4.52767E-05
0.47276	4.52665E-05
0.473093333	4.52562E-05
0.473426667	4.5246E-05
0.47376	4.52358E-05
0.474093333	4.52255E-05
0.474426667	4.52153E-05
0.47476	4.52051E-05
0.475093333	4.51949E-05
0.475426667	4.51847E-05
0.47576	4.51745E-05
0.476093333	4.51643E-05
0.476426667	4.51541E-05
0.47676	4.51439E-05
0.477093333	4.51337E-05
0.477426667	4.51235E-05
0.47776	4.51133E-05
0.478093333	4.51032E-05
0.478426667	4.5093E-05
0.47876	4.50828E-05
0.479093333	4.50727E-05
0.479426667	4.50625E-05
0.47976	4.50524E-05
0.480093333	4.50422E-05
0.480426667	4.50321E-05
0.48076	4.50219E-05
0.481093333	4.50118E-05
0.481426667	4.50017E-05
0.48176	4.49915E-05
0.482093333	4.49814E-05
0.482426667	4.49713E-05
0.48276	4.49612E-05
0.483093333	4.49511E-05
0.483426667	4.4941E-05
0.48376	4.49309E-05
0.484093333	4.49208E-05
0.484426667	4.49107E-05
0.48476	4.49006E-05
0.485093333	4.48906E-05
0.485426667	4.48805E-05
0.48576	4.48704E-05
0.486093333	4.48603E-05
0.486426667	4.48503E-05
0.48676	4.48402E-05
0.487093333	4.48302E-05
0.487426667	4.48201E-05
0.48776	4.48101E-05
0.488093333	4.48001E-05
0.488426667	4.479E-05
0.48876	4.478E-05
0.489093333	4.477E-05
0.489426667	4.476E-05
0.48976	4.47499E-05
0.490093333	4.47399E-05
0.490426667	4.47299E-05
0.49076	4.47199E-05
0.491093333	4.47099E-05
0.491426667	4.46999E-05
0.49176	4.46899E-05
0.492093333	4.468E-05
0.492426667	4.467E-05
0.49276	4.466E-05
0.493093333	4.465E-05
0.493426667	4.46401E-05
0.49376	4.46301E-05
0.494093333	4.46201E-05
0.494426667	4.46102E-05
0.49476	4.46002E-05
0.495093333	4.45903E-05
0.495426667	4.45804E-05
0.49576	4.45704E-05
0.496093333	4.45605E-05
0.496426667	4.45506E-05
0.49676	4.45407E-05
0.497093333	4.45307E-05
0.497426667	4.45208E-05
0.49776	4.45109E-05
0.498093333	4.4501E-05
0.498426667	4.44911E-05
0.49876	4.44812E-05
0.499093333	4.44713E-05
0.499426667	4.44614E-05
0.49976	4.44516E-05
0.500093333	4.44417E-05
0.500426667	4.44318E-05
0.50076	4.44219E-05
0.501093333	4.44121E-05
0.501426667	4.44022E-05
0.50176	4.43924E-05
0.502093333	4.43825E-05
0.502426667	4.43727E-05
0.50276	4.43628E-05
0.503093333	4.4353E-05
0.503426667	4.43431E-05
0.50376	4.43333E-05
0.504093333	4.43235E-05
0.504426667	4.43137E-05
0.50476	4.43039E-05
0.505093333	4.4294E-05
0.505426667	4.42842E-05
0.50576	4.42744E-05
0.506093333	4.42646E-05
0.506426667	4.42548E-05
0.50676	4.4245E-05
0.507093333	4.42353E-05
0.507426667	4.42255E-05
0.50776	4.42157E-05
0.508093333	4.42059E-05
0.508426667	4.41962E-05
0.50876	4.41864E-05
0.509093333	4.41766E-05
0.509426667	4.41669E-05
0.50976	4.41571E-05
0.510093333	4.41474E-05
0.510426667	4.41376E-05
0.51076	4.41279E-05
0.511093333	4.41182E-05
0.511426667	4.41084E-05
0.51176	4.40987E-05
0.512093333	4.4089E-05
0.512426667	4.40793E-05
0.51276	4.40696E-05
0.513093333	4.40599E-05
0.513426667	4.40501E-05
0.51376	4.40404E-05
0.514093333	4.40308E-05
0.514426667	4.40211E-05
0.51476	4.40114E-05
0.515093333	4.40017E-05
0.515426667	4.3992E-05
0.51576	4.39823E-05
0.516093333	4.39727E-05
0.516426667	4.3963E-05
0.51676	4.39533E-05
0.517093333	4.39437E-05
0.517426667	4.3934E-05
0.51776	4.39244E-05
0.518093333	4.39147E-05
0.518426667	4.39051E-05
0.51876	4.38955E-05
0.519093333	4.38858E-05
0.519426667	4.38762E-05
0.51976	4.38666E-05
0.520093333	4.3857E-05
0.520426667	4.38473E-05
0.52076	4.38377E-05
0.521093333	4.38281E-05
0.521426667	4.38185E-05
0.52176	4.38089E-05
0.522093333	4.37993E-05
0.522426667	4.37897E-05
0.52276	4.37802E-05
0.523093333	4.37706E-05
0.523426667	4.3761E-05
0.52376	4.37514E-05
0.524093333	4.37419E-05
0.524426667	4.37323E-05
0.52476	4.37227E-05
0.525093333	4.37132E-05
0.525426667	4.37036E-05
0.52576	4.36941E-05
0.526093333	4.36845E-05
0.526426667	4.3675E-05
0.52676	4.36655E-05
0.527093333	4.36559E-05
0.527426667	4.36464E-05
0.52776	4.36369E-05
0.528093333	4.36274E-05
0.528426667	4.36178E-05
0.52876	4.36083E-05
0.529093333	4.35988E-05
0.529426667	4.35893E-05
0.52976	4.35798E-05
0.530093333	4.35703E-05
0.530426667	4.35608E-05
0.53076	4.35514E-05
0.531093333	4.35419E-05
0.531426667	4.35324E-05
0.53176	4.35229E-05
0.532093333	4.35135E-05
0.532426667	4.3504E-05
0.53276	4.34945E-05
0.533093333	4.34851E-05
0.533426667	4.34756E-05
0.53376	4.34662E-05
0.534093333	4.34567E-05
0.534426667	4.34473E-05
0.53476	4.34378E-05
0.535093333	4.34284E-05
0.535426667	4.3419E-05
0.53576	4.34096E-05
0.536093333	4.34001E-05
0.536426667	4.33907E-05
0.53676	4.33813E-05
0.537093333	4.33719E-05
0.537426667	4.33625E-05
0.53776	4.33531E-05
0.538093333	4.33437E-05
0.538426667	4.33343E-05
0.53876	4.33249E-05
0.539093333	4.33155E-05
0.539426667	4.33062E-05
0.53976	4.32968E-05
0.540093333	4.32874E-05
0.540426667	4.32781E-05
0.54076	4.32687E-05
0.541093333	4.32593E-05
0.541426667	4.325E-05
0.54176	4.32406E-05
0.542093333	4.32313E-05
0.542426667	4.32219E-05
0.54276	4.32126E-05
0.543093333	4.32033E-05
0.543426667	4.31939E-05
0.54376	4.31846E-05
0.544093333	4.31753E-05
0.544426667	4.3166E-05
0.54476	4.31567E-05
0.545093333	4.31473E-05
0.545426667	4.3138E-05
0.54576	4.31287E-05
0.546093333	4.31194E-05
0.546426667	4.31101E-05
0.54676	4.31008E-05
0.547093333	4.30916E-05
0.547426667	4.30823E-05
0.54776	4.3073E-05
0.548093333	4.30637E-05
0.548426667	4.30545E-05
0.54876	4.30452E-05
0.549093333	4.30359E-05
0.549426667	4.30267E-05
0.54976	4.30174E-05
0.550093333	4.30082E-05
0.550426667	4.29989E-05
0.55076	4.29897E-05
0.551093333	4.29804E-05
0.551426667	4.29712E-05
0.55176	4.2962E-05
0.552093333	4.29527E-05
0.552426667	4.29435E-05
0.55276	4.29343E-05
0.553093333	4.29251E-05
0.553426667	4.29159E-05
0.55376	4.29067E-05
0.554093333	4.28975E-05
0.554426667	4.28883E-05
0.55476	4.28791E-05
0.555093333	4.28699E-05
0.555426667	4.28607E-05
0.55576	4.28515E-05
0.556093333	4.28423E-05
0.556426667	4.28332E-05
0.55676	4.2824E-05
0.557093333	4.28148E-05
0.557426667	4.28057E-05
0.55776	4.27965E-05
0.558093333	4.27873E-05
0.558426667	4.27782E-05
0.55876	4.2769E-05
0.559093333	4.27599E-05
0.559426667	4.27508E-05
0.55976	4.27416E-05
0.560093333	4.27325E-05
0.560426667	4.27234E-05
0.56076	4.27142E-05
0.561093333	4.27051E-05
0.561426667	4.2696E-05
0.56176	4.26869E-05
0.562093333	4.26778E-05
0.562426667	4.26687E-05
0.56276	4.26596E-05
0.563093333	4.26505E-05
0.563426667	4.26414E-05
0.56376	4.26323E-05
0.564093333	4.26232E-05
0.564426667	4.26141E-05
0.56476	4.2605E-05
0.565093333	4.2596E-05
0.565426667	4.25869E-05
0.56576	4.25778E-05
0.566093333	4.25688E-05
0.566426667	4.25597E-05
0.56676	4.25507E-05
0.567093333	4.25416E-05
0.567426667	4.25326E-05
0.56776	4.25235E-05
0.568093333	4.25145E-05
0.568426667	4.25054E-05
0.56876	4.24964E-05
0.569093333	4.24874E-05
0.569426667	4.24784E-05
0.56976	4.24693E-05
0.570093333	4.24603E-05
0.570426667	4.24513E-05
0.57076	4.24423E-05
0.571093333	4.24333E-05
0.571426667	4.24243E-05
0.57176	4.24153E-05
0.572093333	4.24063E-05
0.572426667	4.23973E-05
0.57276	4.23883E-05
0.573093333	4.23793E-05
0.573426667	4.23704E-05
0.57376	4.23614E-05
0.574093333	4.23524E-05
0.574426667	4.23435E-05
0.57476	4.23345E-05
0.575093333	4.23255E-05
0.575426667	4.23166E-05
0.57576	4.23076E-05
0.576093333	4.22987E-05
0.576426667	4.22897E-05
0.57676	4.22808E-05
0.577093333	4.22719E-05
0.577426667	4.22629E-05
0.57776	4.2254E-05
0.578093333	4.22451E-05
0.578426667	4.22362E-05
0.57876	4.22272E-05
0.579093333	4.22183E-05
0.579426667	4.22094E-05
0.57976	4.22005E-05
0.580093333	4.21916E-05
0.580426667	4.21827E-05
0.58076	4.21738E-05
0.581093333	4.21649E-05
0.581426667	4.2156E-05
0.58176	4.21471E-05
0.582093333	4.21383E-05
0.582426667	4.21294E-05
0.58276	4.21205E-05
0.583093333	4.21116E-05
0.583426667	4.21028E-05
0.58376	4.20939E-05
0.584093333	4.20851E-05
0.584426667	4.20762E-05
0.58476	4.20674E-05
0.585093333	4.20585E-05
0.585426667	4.20497E-05
0.58576	4.20408E-05
0.586093333	4.2032E-05
0.586426667	4.20232E-05
0.58676	4.20143E-05
0.587093333	4.20055E-05
0.587426667	4.19967E-05
0.58776	4.19879E-05
0.588093333	4.19791E-05
0.588426667	4.19703E-05
0.58876	4.19614E-05
0.589093333	4.19526E-05
0.589426667	4.19438E-05
0.58976	4.19351E-05
0.590093333	4.19263E-05
0.590426667	4.19175E-05
0.59076	4.19087E-05
0.591093333	4.18999E-05
0.591426667	4.18911E-05
0.59176	4.18824E-05
0.592093333	4.18736E-05
0.592426667	4.18648E-05
0.59276	4.18561E-05
0.593093333	4.18473E-05
0.593426667	4.18386E-05
0.59376	4.18298E-05
0.594093333	4.18211E-05
0.594426667	4.18123E-05
0.59476	4.18036E-05
0.595093333	4.17948E-05
0.595426667	4.17861E-05
0.59576	4.17774E-05
0.596093333	4.17687E-05
0.596426667	4.17599E-05
0.59676	4.17512E-05
0.597093333	4.17425E-05
0.597426667	4.17338E-05
0.59776	4.17251E-05
0.598093333	4.17164E-05
0.598426667	4.17077E-05
0.59876	4.1699E-05
0.599093333	4.16903E-05
0.599426667	4.16816E-05
0.59976	4.16729E-05
0.600093333	4.16642E-05
0.600426667	4.16556E-05
0.60076	4.16469E-05
0.601093333	4.16382E-05
0.601426667	4.16295E-05
0.60176	4.16209E-05
0.602093333	4.16122E-05
0.602426667	4.16036E-05
0.60276	4.15949E-05
0.603093333	4.15863E-05
0.603426667	4.15776E-05
0.60376	4.1569E-05
0.604093333	4.15603E-05
0.604426667	4.15517E-05
0.60476	4.15431E-05
0.605093333	4.15344E-05
0.605426667	4.15258E-05
0.60576	4.15172E-05
0.606093333	4.15086E-05
0.606426667	4.15E-05
0.60676	4.14914E-05
0.607093333	4.14828E-05
0.607426667	4.14742E-05
0.60776	4.14656E-05
0.608093333	4.1457E-05
0.608426667	4.14484E-05
0.60876	4.14398E-05
0.609093333	4.14312E-05
0.609426667	4.14226E-05
0.60976	4.1414E-05
0.610093333	4.14055E-05
0.610426667	4.13969E-05
0.61076	4.13883E-05
0.611093333	4.13798E-05
0.611426667	4.13712E-05
0.61176	4.13627E-05
0.612093333	4.13541E-05
0.612426667	4.13455E-05
0.61276	4.1337E-05
0.613093333	4.13285E-05
0.613426667	4.13199E-05
0.61376	4.13114E-05
0.614093333	4.13029E-05
0.614426667	4.12943E-05
0.61476	4.12858E-05
0.615093333	4.12773E-05
0.615426667	4.12688E-05
0.61576	4.12603E-05
0.616093333	4.12517E-05
0.616426667	4.12432E-05
0.61676	4.12347E-05
0.617093333	4.12262E-05
0.617426667	4.12177E-05
0.61776	4.12092E-05
0.618093333	4.12008E-05
0.618426667	4.11923E-05
0.61876	4.11838E-05
0.619093333	4.11753E-05
0.619426667	4.11668E-05
0.61976	4.11584E-05
0.620093333	4.11499E-05
0.620426667	4.11414E-05
0.62076	4.1133E-05
0.621093333	4.11245E-05
0.621426667	4.11161E-05
0.62176	4.11076E-05
0.622093333	4.10992E-05
0.622426667	4.10907E-05
0.62276	4.10823E-05
0.623093333	4.10738E-05
0.623426667	4.10654E-05
0.62376	4.1057E-05
0.624093333	4.10485E-05
0.624426667	4.10401E-05
0.62476	4.10317E-05
0.625093333	4.10233E-05
0.625426667	4.10149E-05
0.62576	4.10065E-05
0.626093333	4.09981E-05
0.626426667	4.09897E-05
0.62676	4.09813E-05
0.627093333	4.09729E-05
0.627426667	4.09645E-05
0.62776	4.09561E-05
0.628093333	4.09477E-05
0.628426667	4.09393E-05
0.62876	4.09309E-05
0.629093333	4.09226E-05
0.629426667	4.09142E-05
0.62976	4.09058E-05
0.630093333	4.08975E-05
0.630426667	4.08891E-05
0.63076	4.08807E-05
0.631093333	4.08724E-05
0.631426667	4.0864E-05
0.63176	4.08557E-05
0.632093333	4.08473E-05
0.632426667	4.0839E-05
0.63276	4.08307E-05
0.633093333	4.08223E-05
0.633426667	4.0814E-05
0.63376	4.08057E-05
0.634093333	4.07973E-05
0.634426667	4.0789E-05
0.63476	4.07807E-05
0.635093333	4.07724E-05
0.635426667	4.07641E-05
0.63576	4.07558E-05
0.636093333	4.07475E-05
0.636426667	4.07392E-05
0.63676	4.07309E-05
0.637093333	4.07226E-05
0.637426667	4.07143E-05
0.63776	4.0706E-05
0.638093333	4.06977E-05
0.638426667	4.06894E-05
0.63876	4.06812E-05
0.639093333	4.06729E-05
0.639426667	4.06646E-05
0.63976	4.06564E-05
0.640093333	4.06481E-05
0.640426667	4.06398E-05
0.64076	4.06316E-05
0.641093333	4.06233E-05
0.641426667	4.06151E-05
0.64176	4.06068E-05
0.642093333	4.05986E-05
0.642426667	4.05903E-05
0.64276	4.05821E-05
0.643093333	4.05739E-05
0.643426667	4.05656E-05
0.64376	4.05574E-05
0.644093333	4.05492E-05
0.644426667	4.0541E-05
0.64476	4.05328E-05
0.645093333	4.05245E-05
0.645426667	4.05163E-05
0.64576	4.05081E-05
0.646093333	4.04999E-05
0.646426667	4.04917E-05
0.64676	4.04835E-05
0.647093333	4.04753E-05
0.647426667	4.04672E-05
0.64776	4.0459E-05
0.648093333	4.04508E-05
0.648426667	4.04426E-05
0.64876	4.04344E-05
0.649093333	4.04263E-05
0.649426667	4.04181E-05
0.64976	4.04099E-05
0.650093333	4.04018E-05
0.650426667	4.03936E-05
0.65076	4.03854E-05
0.651093333	4.03773E-05
0.651426667	4.03691E-05
0.65176	4.0361E-05
0.652093333	4.03528E-05
0.652426667	4.03447E-05
0.65276	4.03366E-05
0.653093333	4.03284E-05
0.653426667	4.03203E-05
0.65376	4.03122E-05
0.654093333	4.03041E-05
0.654426667	4.02959E-05
0.65476	4.02878E-05
0.655093333	4.02797E-05
0.655426667	4.02716E-05
0.65576	4.02635E-05
0.656093333	4.02554E-05
0.656426667	4.02473E-05
0.65676	4.02392E-05
0.657093333	4.02311E-05
0.657426667	4.0223E-05
0.65776	4.02149E-05
0.658093333	4.02068E-05
0.658426667	4.01987E-05
0.65876	4.01907E-05
0.659093333	4.01826E-05
0.659426667	4.01745E-05
0.65976	4.01664E-05
0.660093333	4.01584E-05
0.660426667	4.01503E-05
0.66076	4.01423E-05
0.661093333	4.01342E-05
0.661426667	4.01262E-05
0.66176	4.01181E-05
0.662093333	4.01101E-05
0.662426667	4.0102E-05
0.66276	4.0094E-05
0.663093333	4.00859E-05
0.663426667	4.00779E-05
0.66376	4.00699E-05
0.664093333	4.00619E-05
0.664426667	4.00538E-05
0.66476	4.00458E-05
0.665093333	4.00378E-05
0.665426667	4.00298E-05
0.66576	4.00218E-05
0.666093333	4.00138E-05
0.666426667	4.00058E-05
0.66676	3.99978E-05
0.667093333	3.99898E-05
0.667426667	3.99818E-05
0.66776	3.99738E-05
0.668093333	3.99658E-05
0.668426667	3.99578E-05
0.66876	3.99498E-05
0.669093333	3.99418E-05
0.669426667	3.99339E-05
0.66976	3.99259E-05
0.670093333	3.99179E-05
0.670426667	3.991E-05
0.67076	3.9902E-05
0.671093333	3.9894E-05
0.671426667	3.98861E-05
0.67176	3.98781E-05
0.672093333	3.98702E-05
0.672426667	3.98622E-05
0.67276	3.98543E-05
0.673093333	3.98464E-05
0.673426667	3.98384E-05
0.67376	3.98305E-05
0.674093333	3.98226E-05
0.674426667	3.98146E-05
0.67476	3.98067E-05
0.675093333	3.97988E-05
0.675426667	3.97909E-05
0.67576	3.97829E-05
0.676093333	3.9775E-05
0.676426667	3.97671E-05
0.67676	3.97592E-05
0.677093333	3.97513E-05
0.677426667	3.97434E-05
0.67776	3.97355E-05
0.678093333	3.97276E-05
0.678426667	3.97197E-05
0.67876	3.97119E-05
0.679093333	3.9704E-05
0.679426667	3.96961E-05
0.67976	3.96882E-05
0.680093333	3.96803E-05
0.680426667	3.96725E-05
0.68076	3.96646E-05
0.681093333	3.96567E-05
0.681426667	3.96489E-05
0.68176	3.9641E-05
0.682093333	3.96332E-05
0.682426667	3.96253E-05
0.68276	3.96175E-05
0.683093333	3.96096E-05
0.683426667	3.96018E-05
0.68376	3.95939E-05
0.684093333	3.95861E-05
0.684426667	3.95783E-05
0.68476	3.95704E-05
0.685093333	3.95626E-05
0.685426667	3.95548E-05
0.68576	3.9547E-05
0.686093333	3.95391E-05
0.686426667	3.95313E-05
0.68676	3.95235E-05
0.687093333	3.95157E-05
0.687426667	3.95079E-05
0.68776	3.95001E-05
0.688093333	3.94923E-05
0.688426667	3.94845E-05
0.68876	3.94767E-05
0.689093333	3.94689E-05
0.689426667	3.94611E-05
0.68976	3.94533E-05
0.690093333	3.94456E-05
0.690426667	3.94378E-05
0.69076	3.943E-05
0.691093333	3.94222E-05
0.691426667	3.94145E-05
0.69176	3.94067E-05
0.692093333	3.93989E-05
0.692426667	3.93912E-05
0.69276	3.93834E-05
0.693093333	3.93757E-05
0.693426667	3.93679E-05
0.69376	3.93602E-05
0.694093333	3.93524E-05
0.694426667	3.93447E-05
0.69476	3.93369E-05
0.695093333	3.93292E-05
0.695426667	3.93215E-05
0.69576	3.93137E-05
0.696093333	3.9306E-05
0.696426667	3.92983E-05
0.69676	3.92906E-05
0.697093333	3.92829E-05
0.697426667	3.92751E-05
0.69776	3.92674E-05
0.698093333	3.92597E-05
0.698426667	3.9252E-05
0.69876	3.92443E-05
0.699093333	3.92366E-05
0.699426667	3.92289E-05
0.69976	3.92212E-05
0.700093333	3.92135E-05
0.700426667	3.92058E-05
0.70076	3.91982E-05
0.701093333	3.91905E-05
0.701426667	3.91828E-05
0.70176	3.91751E-05
0.702093333	3.91675E-05
0.702426667	3.91598E-05
0.70276	3.91521E-05
0.703093333	3.91445E-05
0.703426667	3.91368E-05
0.70376	3.91291E-05
0.704093333	3.91215E-05
0.704426667	3.91138E-05
0.70476	3.91062E-05
0.705093333	3.90985E-05
0.705426667	3.90909E-05
0.70576	3.90833E-05
0.706093333	3.90756E-05
0.706426667	3.9068E-05
0.70676	3.90604E-05
0.707093333	3.90527E-05
0.707426667	3.90451E-05
0.70776	3.90375E-05
0.708093333	3.90299E-05
0.708426667	3.90223E-05
0.70876	3.90146E-05
0.709093333	3.9007E-05
0.709426667	3.89994E-05
0.70976	3.89918E-05
0.710093333	3.89842E-05
0.710426667	3.89766E-05
0.71076	3.8969E-05
0.711093333	3.89614E-05
0.711426667	3.89539E-05
0.71176	3.89463E-05
0.712093333	3.89387E-05
0.712426667	3.89311E-05
0.71276	3.89235E-05
0.713093333	3.8916E-05
0.713426667	3.89084E-05
0.71376	3.89008E-05
0.714093333	3.88933E-05
0.714426667	3.88857E-05
0.71476	3.88781E-05
0.715093333	3.88706E-05
0.715426667	3.8863E-05
0.71576	3.88555E-05
0.716093333	3.88479E-05
0.716426667	3.88404E-05
0.71676	3.88328E-05
0.717093333	3.88253E-05
0.717426667	3.88178E-05
0.71776	3.88102E-05
0.718093333	3.88027E-05
0.718426667	3.87952E-05
0.71876	3.87877E-05
0.719093333	3.87801E-05
0.719426667	3.87726E-05
0.71976	3.87651E-05
0.720093333	3.87576E-05
0.720426667	3.87501E-05
0.72076	3.87426E-05
0.721093333	3.87351E-05
0.721426667	3.87276E-05
0.72176	3.87201E-05
0.722093333	3.87126E-05
0.722426667	3.87051E-05
0.72276	3.86976E-05
0.723093333	3.86901E-05
0.723426667	3.86826E-05
0.72376	3.86751E-05
0.724093333	3.86677E-05
0.724426667	3.86602E-05
0.72476	3.86527E-05
0.725093333	3.86453E-05
0.725426667	3.86378E-05
0.72576	3.86303E-05
0.726093333	3.86229E-05
0.726426667	3.86154E-05
0.72676	3.8608E-05
0.727093333	3.86005E-05
0.727426667	3.85931E-05
0.72776	3.85856E-05
0.728093333	3.85782E-05
0.728426667	3.85707E-05
0.72876	3.85633E-05
0.729093333	3.85559E-05
0.729426667	3.85484E-05
0.72976	3.8541E-05
0.730093333	3.85336E-05
0.730426667	3.85261E-05
0.73076	3.85187E-05
0.731093333	3.85113E-05
0.731426667	3.85039E-05
0.73176	3.84965E-05
0.732093333	3.84891E-05
0.732426667	3.84817E-05
0.73276	3.84743E-05
0.733093333	3.84669E-05
0.733426667	3.84595E-05
0.73376	3.84521E-05
0.734093333	3.84447E-05
0.734426667	3.84373E-05
0.73476	3.84299E-05
0.735093333	3.84225E-05
0.735426667	3.84151E-05
0.73576	3.84078E-05
0.736093333	3.84004E-05
0.736426667	3.8393E-05
0.73676	3.83857E-05
0.737093333	3.83783E-05
0.737426667	3.83709E-05
0.73776	3.83636E-05
0.738093333	3.83562E-05
0.738426667	3.83489E-05
0.73876	3.83415E-05
0.739093333	3.83342E-05
0.739426667	3.83268E-05
0.73976	3.83195E-05
0.740093333	3.83121E-05
0.740426667	3.83048E-05
0.74076	3.82974E-05
0.741093333	3.82901E-05
0.741426667	3.82828E-05
0.74176	3.82755E-05
0.742093333	3.82681E-05
0.742426667	3.82608E-05
0.74276	3.82535E-05
0.743093333	3.82462E-05
0.743426667	3.82389E-05
0.74376	3.82316E-05
0.744093333	3.82243E-05
0.744426667	3.82169E-05
0.74476	3.82096E-05
0.745093333	3.82024E-05
0.745426667	3.81951E-05
0.74576	3.81878E-05
0.746093333	3.81805E-05
0.746426667	3.81732E-05
0.74676	3.81659E-05
0.747093333	3.81586E-05
0.747426667	3.81513E-05
0.74776	3.81441E-05
0.748093333	3.81368E-05
0.748426667	3.81295E-05
0.74876	3.81223E-05
0.749093333	3.8115E-05
0.749426667	3.81077E-05
0.74976	3.81005E-05
0.750093333	3.80932E-05
0.750426667	3.8086E-05
0.75076	3.80787E-05
0.751093333	3.80715E-05
0.751426667	3.80642E-05
0.75176	3.8057E-05
0.752093333	3.80497E-05
0.752426667	3.80425E-05
0.75276	3.80353E-05
0.753093333	3.8028E-05
0.753426667	3.80208E-05
0.75376	3.80136E-05
0.754093333	3.80063E-05
0.754426667	3.79991E-05
0.75476	3.79919E-05
0.755093333	3.79847E-05
0.755426667	3.79775E-05
0.75576	3.79703E-05
0.756093333	3.79631E-05
0.756426667	3.79558E-05
0.75676	3.79486E-05
0.757093333	3.79414E-05
0.757426667	3.79343E-05
0.75776	3.79271E-05
0.758093333	3.79199E-05
0.758426667	3.79127E-05
0.75876	3.79055E-05
0.759093333	3.78983E-05
0.759426667	3.78911E-05
0.75976	3.7884E-05
0.760093333	3.78768E-05
0.760426667	3.78696E-05
0.76076	3.78624E-05
0.761093333	3.78553E-05
0.761426667	3.78481E-05
0.76176	3.78409E-05
0.762093333	3.78338E-05
0.762426667	3.78266E-05
0.76276	3.78195E-05
0.763093333	3.78123E-05
0.763426667	3.78052E-05
0.76376	3.7798E-05
0.764093333	3.77909E-05
0.764426667	3.77838E-05
0.76476	3.77766E-05
0.765093333	3.77695E-05
0.765426667	3.77624E-05
0.76576	3.77552E-05
0.766093333	3.77481E-05
0.766426667	3.7741E-05
0.76676	3.77339E-05
0.767093333	3.77267E-05
0.767426667	3.77196E-05
0.76776	3.77125E-05
0.768093333	3.77054E-05
0.768426667	3.76983E-05
0.76876	3.76912E-05
0.769093333	3.76841E-05
0.769426667	3.7677E-05
0.76976	3.76699E-05
0.770093333	3.76628E-05
0.770426667	3.76557E-05
0.77076	3.76486E-05
0.771093333	3.76415E-05
0.771426667	3.76344E-05
0.77176	3.76274E-05
0.772093333	3.76203E-05
0.772426667	3.76132E-05
0.77276	3.76061E-05
0.773093333	3.75991E-05
0.773426667	3.7592E-05
0.77376	3.75849E-05
0.774093333	3.75779E-05
0.774426667	3.75708E-05
0.77476	3.75638E-05
0.775093333	3.75567E-05
0.775426667	3.75497E-05
0.77576	3.75426E-05
0.776093333	3.75356E-05
0.776426667	3.75285E-05
0.77676	3.75215E-05
0.777093333	3.75144E-05
0.777426667	3.75074E-05
0.77776	3.75004E-05
0.778093333	3.74933E-05
0.778426667	3.74863E-05
0.77876	3.74793E-05
0.779093333	3.74723E-05
0.779426667	3.74653E-05
0.77976	3.74582E-05
0.780093333	3.74512E-05
0.780426667	3.74442E-05
0.78076	3.74372E-05
0.781093333	3.74302E-05
0.781426667	3.74232E-05
0.78176	3.74162E-05
0.782093333	3.74092E-05
0.782426667	3.74022E-05
0.78276	3.73952E-05
0.783093333	3.73882E-05
0.783426667	3.73812E-05
0.78376	3.73742E-05
0.784093333	3.73673E-05
0.784426667	3.73603E-05
0.78476	3.73533E-05
0.785093333	3.73463E-05
0.785426667	3.73393E-05
0.78576	3.73324E-05
0.786093333	3.73254E-05
0.786426667	3.73184E-05
0.78676	3.73115E-05
0.787093333	3.73045E-05
0.787426667	3.72976E-05
0.78776	3.72906E-05
0.788093333	3.72837E-05
0.788426667	3.72767E-05
0.78876	3.72698E-05
0.789093333	3.72628E-05
0.789426667	3.72559E-05
0.78976	3.72489E-05
0.790093333	3.7242E-05
0.790426667	3.72351E-05
0.79076	3.72281E-05
0.791093333	3.72212E-05
0.791426667	3.72143E-05
0.79176	3.72074E-05
0.792093333	3.72004E-05
0.792426667	3.71935E-05
0.79276	3.71866E-05
0.793093333	3.71797E-05
0.793426667	3.71728E-05
0.79376	3.71659E-05
0.794093333	3.7159E-05
0.794426667	3.71521E-05
0.79476	3.71452E-05
0.795093333	3.71383E-05
0.795426667	3.71314E-05
0.79576	3.71245E-05
0.796093333	3.71176E-05
0.796426667	3.71107E-05
0.79676	3.71038E-05
0.797093333	3.70969E-05
0.797426667	3.70901E-05
0.79776	3.70832E-05
0.798093333	3.70763E-05
0.798426667	3.70694E-05
0.79876	3.70626E-05
0.799093333	3.70557E-05
0.799426667	3.70488E-05
0.79976	3.7042E-05
0.800093333	3.70351E-05
0.800426667	3.70283E-05
0.80076	3.70214E-05
0.801093333	3.70146E-05
0.801426667	3.70077E-05
0.80176	3.70009E-05
0.802093333	3.6994E-05
0.802426667	3.69872E-05
0.80276	3.69803E-05
0.803093333	3.69735E-05
0.803426667	3.69667E-05
0.80376	3.69598E-05
0.804093333	3.6953E-05
0.804426667	3.69462E-05
0.80476	3.69394E-05
0.805093333	3.69325E-05
0.805426667	3.69257E-05
0.80576	3.69189E-05
0.806093333	3.69121E-05
0.806426667	3.69053E-05
0.80676	3.68985E-05
0.807093333	3.68917E-05
0.807426667	3.68849E-05
0.80776	3.68781E-05
0.808093333	3.68713E-05
0.808426667	3.68645E-05
0.80876	3.68577E-05
0.809093333	3.68509E-05
0.809426667	3.68441E-05
0.80976	3.68373E-05
0.810093333	3.68305E-05
0.810426667	3.68237E-05
0.81076	3.6817E-05
0.811093333	3.68102E-05
0.811426667	3.68034E-05
0.81176	3.67966E-05
0.812093333	3.67899E-05
0.812426667	3.67831E-05
0.81276	3.67763E-05
0.813093333	3.67696E-05
0.813426667	3.67628E-05
0.81376	3.67561E-05
0.814093333	3.67493E-05
0.814426667	3.67426E-05
0.81476	3.67358E-05
0.815093333	3.67291E-05
0.815426667	3.67223E-05
0.81576	3.67156E-05
0.816093333	3.67088E-05
0.816426667	3.67021E-05
0.81676	3.66954E-05
0.817093333	3.66886E-05
0.817426667	3.66819E-05
0.81776	3.66752E-05
0.818093333	3.66685E-05
0.818426667	3.66617E-05
0.81876	3.6655E-05
0.819093333	3.66483E-05
0.819426667	3.66416E-05
0.81976	3.66349E-05
0.820093333	3.66282E-05
0.820426667	3.66215E-05
0.82076	3.66147E-05
0.821093333	3.6608E-05
0.821426667	3.66013E-05
0.82176	3.65946E-05
0.822093333	3.6588E-05
0.822426667	3.65813E-05
0.82276	3.65746E-05
0.823093333	3.65679E-05
0.823426667	3.65612E-05
0.82376	3.65545E-05
0.824093333	3.65478E-05
0.824426667	3.65412E-05
0.82476	3.65345E-05
0.825093333	3.65278E-05
0.825426667	3.65211E-05
0.82576	3.65145E-05
0.826093333	3.65078E-05
0.826426667	3.65011E-05
0.82676	3.64945E-05
0.827093333	3.64878E-05
0.827426667	3.64812E-05
0.82776	3.64745E-05
0.828093333	3.64679E-05
0.828426667	3.64612E-05
0.82876	3.64546E-05
0.829093333	3.64479E-05
0.829426667	3.64413E-05
0.82976	3.64347E-05
0.830093333	3.6428E-05
0.830426667	3.64214E-05
0.83076	3.64147E-05
0.831093333	3.64081E-05
0.831426667	3.64015E-05
0.83176	3.63949E-05
0.832093333	3.63882E-05
0.832426667	3.63816E-05
0.83276	3.6375E-05
0.833093333	3.63684E-05
0.833426667	3.63618E-05
0.83376	3.63552E-05
0.834093333	3.63486E-05
0.834426667	3.6342E-05
0.83476	3.63354E-05
0.835093333	3.63288E-05
0.835426667	3.63222E-05
0.83576	3.63156E-05
0.836093333	3.6309E-05
0.836426667	3.63024E-05
0.83676	3.62958E-05
0.837093333	3.62892E-05
0.837426667	3.62826E-05
0.83776	3.6276E-05
0.838093333	3.62695E-05
0.838426667	3.62629E-05
0.83876	3.62563E-05
0.839093333	3.62497E-05
0.839426667	3.62432E-05
0.83976	3.62366E-05
0.840093333	3.623E-05
0.840426667	3.62235E-05
0.84076	3.62169E-05
0.841093333	3.62104E-05
0.841426667	3.62038E-05
0.84176	3.61973E-05
0.842093333	3.61907E-05
0.842426667	3.61842E-05
0.84276	3.61776E-05
0.843093333	3.61711E-05
0.843426667	3.61645E-05
0.84376	3.6158E-05
0.844093333	3.61515E-05
0.844426667	3.61449E-05
0.84476	3.61384E-05
0.845093333	3.61319E-05
0.845426667	3.61253E-05
0.84576	3.61188E-05
0.846093333	3.61123E-05
0.846426667	3.61058E-05
0.84676	3.60993E-05
0.847093333	3.60927E-05
0.847426667	3.60862E-05
0.84776	3.60797E-05
0.848093333	3.60732E-05
0.848426667	3.60667E-05
0.84876	3.60602E-05
0.849093333	3.60537E-05
0.849426667	3.60472E-05
0.84976	3.60407E-05
0.850093333	3.60342E-05
0.850426667	3.60277E-05
0.85076	3.60212E-05
0.851093333	3.60148E-05
0.851426667	3.60083E-05
0.85176	3.60018E-05
0.852093333	3.59953E-05
0.852426667	3.59888E-05
0.85276	3.59824E-05
0.853093333	3.59759E-05
0.853426667	3.59694E-05
0.85376	3.59629E-05
0.854093333	3.59565E-05
0.854426667	3.595E-05
0.85476	3.59436E-05
0.855093333	3.59371E-05
0.855426667	3.59306E-05
0.85576	3.59242E-05
0.856093333	3.59177E-05
0.856426667	3.59113E-05
0.85676	3.59048E-05
0.857093333	3.58984E-05
0.857426667	3.5892E-05
0.85776	3.58855E-05
0.858093333	3.58791E-05
0.858426667	3.58726E-05
0.85876	3.58662E-05
0.859093333	3.58598E-05
0.859426667	3.58533E-05
0.85976	3.58469E-05
0.860093333	3.58405E-05
0.860426667	3.58341E-05
0.86076	3.58277E-05
0.861093333	3.58212E-05
0.861426667	3.58148E-05
0.86176	3.58084E-05
0.862093333	3.5802E-05
0.862426667	3.57956E-05
0.86276	3.57892E-05
0.863093333	3.57828E-05
0.863426667	3.57764E-05
0.86376	3.577E-05
0.864093333	3.57636E-05
0.864426667	3.57572E-05
0.86476	3.57508E-05
0.865093333	3.57444E-05
0.865426667	3.5738E-05
0.86576	3.57316E-05
0.866093333	3.57253E-05
0.866426667	3.57189E-05
0.86676	3.57125E-05
0.867093333	3.57061E-05
0.867426667	3.56998E-05
0.86776	3.56934E-05
0.868093333	3.5687E-05
0.868426667	3.56806E-05
0.86876	3.56743E-05
0.869093333	3.56679E-05
0.869426667	3.56616E-05
0.86976	3.56552E-05
0.870093333	3.56488E-05
0.870426667	3.56425E-05
0.87076	3.56361E-05
0.871093333	3.56298E-05
0.871426667	3.56234E-05
0.87176	3.56171E-05
0.872093333	3.56108E-05
0.872426667	3.56044E-05
0.87276	3.55981E-05
0.873093333	3.55917E-05
0.873426667	3.55854E-05
0.87376	3.55791E-05
0.874093333	3.55728E-05
0.874426667	3.55664E-05
0.87476	3.55601E-05
0.875093333	3.55538E-05
0.875426667	3.55475E-05
0.87576	3.55411E-05
0.876093333	3.55348E-05
0.876426667	3.55285E-05
0.87676	3.55222E-05
0.877093333	3.55159E-05
0.877426667	3.55096E-05
0.87776	3.55033E-05
0.878093333	3.5497E-05
0.878426667	3.54907E-05
0.87876	3.54844E-05
0.879093333	3.54781E-05
0.879426667	3.54718E-05
0.87976	3.54655E-05
0.880093333	3.54592E-05
0.880426667	3.54529E-05
0.88076	3.54467E-05
0.881093333	3.54404E-05
0.881426667	3.54341E-05
0.88176	3.54278E-05
0.882093333	3.54216E-05
0.882426667	3.54153E-05
0.88276	3.5409E-05
0.883093333	3.54027E-05
0.883426667	3.53965E-05
0.88376	3.53902E-05
0.884093333	3.5384E-05
0.884426667	3.53777E-05
0.88476	3.53714E-05
0.885093333	3.53652E-05
0.885426667	3.53589E-05
0.88576	3.53527E-05
0.886093333	3.53464E-05
0.886426667	3.53402E-05
0.88676	3.53339E-05
0.887093333	3.53277E-05
0.887426667	3.53215E-05
0.88776	3.53152E-05
0.888093333	3.5309E-05
0.888426667	3.53028E-05
0.88876	3.52965E-05
0.889093333	3.52903E-05
0.889426667	3.52841E-05
0.88976	3.52778E-05
0.890093333	3.52716E-05
0.890426667	3.52654E-05
0.89076	3.52592E-05
0.891093333	3.5253E-05
0.891426667	3.52468E-05
0.89176	3.52406E-05
0.892093333	3.52343E-05
0.892426667	3.52281E-05
0.89276	3.52219E-05
0.893093333	3.52157E-05
0.893426667	3.52095E-05
0.89376	3.52033E-05
0.894093333	3.51971E-05
0.894426667	3.51909E-05
0.89476	3.51848E-05
0.895093333	3.51786E-05
0.895426667	3.51724E-05
0.89576	3.51662E-05
0.896093333	3.516E-05
0.896426667	3.51538E-05
0.89676	3.51477E-05
0.897093333	3.51415E-05
0.897426667	3.51353E-05
0.89776	3.51291E-05
0.898093333	3.5123E-05
0.898426667	3.51168E-05
0.89876	3.51106E-05
0.899093333	3.51045E-05
0.899426667	3.50983E-05
0.89976	3.50922E-05
0.900093333	3.5086E-05
0.900426667	3.50798E-05
0.90076	3.50737E-05
0.901093333	3.50675E-05
0.901426667	3.50614E-05
0.90176	3.50552E-05
0.902093333	3.50491E-05
0.902426667	3.5043E-05
0.90276	3.50368E-05
0.903093333	3.50307E-05
0.903426667	3.50246E-05
0.90376	3.50184E-05
0.904093333	3.50123E-05
0.904426667	3.50062E-05
0.90476	3.5E-05
0.905093333	3.49939E-05
0.905426667	3.49878E-05
0.90576	3.49817E-05
0.906093333	3.49756E-05
0.906426667	3.49694E-05
0.90676	3.49633E-05
0.907093333	3.49572E-05
0.907426667	3.49511E-05
0.90776	3.4945E-05
0.908093333	3.49389E-05
0.908426667	3.49328E-05
0.90876	3.49267E-05
0.909093333	3.49206E-05
0.909426667	3.49145E-05
0.90976	3.49084E-05
0.910093333	3.49023E-05
0.910426667	3.48962E-05
0.91076	3.48901E-05
0.911093333	3.4884E-05
0.911426667	3.4878E-05
0.91176	3.48719E-05
0.912093333	3.48658E-05
0.912426667	3.48597E-05
0.91276	3.48536E-05
0.913093333	3.48476E-05
0.913426667	3.48415E-05
0.91376	3.48354E-05
0.914093333	3.48294E-05
0.914426667	3.48233E-05
0.91476	3.48172E-05
0.915093333	3.48112E-05
0.915426667	3.48051E-05
0.91576	3.47991E-05
0.916093333	3.4793E-05
0.916426667	3.4787E-05
0.91676	3.47809E-05
0.917093333	3.47749E-05
0.917426667	3.47688E-05
0.91776	3.47628E-05
0.918093333	3.47567E-05
0.918426667	3.47507E-05
0.91876	3.47447E-05
0.919093333	3.47386E-05
0.919426667	3.47326E-05
0.91976	3.47266E-05
0.920093333	3.47205E-05
0.920426667	3.47145E-05
0.92076	3.47085E-05
0.921093333	3.47025E-05
0.921426667	3.46964E-05
0.92176	3.46904E-05
0.922093333	3.46844E-05
0.922426667	3.46784E-05
0.92276	3.46724E-05
0.923093333	3.46664E-05
0.923426667	3.46604E-05
0.92376	3.46544E-05
0.924093333	3.46484E-05
0.924426667	3.46424E-05
0.92476	3.46364E-05
0.925093333	3.46304E-05
0.925426667	3.46244E-05
0.92576	3.46184E-05
0.926093333	3.46124E-05
0.926426667	3.46064E-05
0.92676	3.46004E-05
0.927093333	3.45944E-05
0.927426667	3.45884E-05
0.92776	3.45825E-05
0.928093333	3.45765E-05
0.928426667	3.45705E-05
0.92876	3.45645E-05
0.929093333	3.45585E-05
0.929426667	3.45526E-05
0.92976	3.45466E-05
0.930093333	3.45406E-05
0.930426667	3.45347E-05
0.93076	3.45287E-05
0.931093333	3.45228E-05
0.931426667	3.45168E-05
0.93176	3.45108E-05
0.932093333	3.45049E-05
0.932426667	3.44989E-05
0.93276	3.4493E-05
0.933093333	3.4487E-05
0.933426667	3.44811E-05
0.93376	3.44752E-05
0.934093333	3.44692E-05
0.934426667	3.44633E-05
0.93476	3.44573E-05
0.935093333	3.44514E-05
0.935426667	3.44455E-05
0.93576	3.44395E-05
0.936093333	3.44336E-05
0.936426667	3.44277E-05
0.93676	3.44217E-05
0.937093333	3.44158E-05
0.937426667	3.44099E-05
0.93776	3.4404E-05
0.938093333	3.43981E-05
0.938426667	3.43922E-05
0.93876	3.43862E-05
0.939093333	3.43803E-05
0.939426667	3.43744E-05
0.93976	3.43685E-05
0.940093333	3.43626E-05
0.940426667	3.43567E-05
0.94076	3.43508E-05
0.941093333	3.43449E-05
0.941426667	3.4339E-05
0.94176	3.43331E-05
0.942093333	3.43272E-05
0.942426667	3.43213E-05
0.94276	3.43154E-05
0.943093333	3.43096E-05
0.943426667	3.43037E-05
0.94376	3.42978E-05
0.944093333	3.42919E-05
0.944426667	3.4286E-05
0.94476	3.42802E-05
0.945093333	3.42743E-05
0.945426667	3.42684E-05
0.94576	3.42625E-05
0.946093333	3.42567E-05
0.946426667	3.42508E-05
0.94676	3.42449E-05
0.947093333	3.42391E-05
0.947426667	3.42332E-05
0.94776	3.42274E-05
0.948093333	3.42215E-05
0.948426667	3.42156E-05
0.94876	3.42098E-05
0.949093333	3.42039E-05
0.949426667	3.41981E-05
0.94976	3.41922E-05
0.950093333	3.41864E-05
0.950426667	3.41806E-05
0.95076	3.41747E-05
0.951093333	3.41689E-05
0.951426667	3.4163E-05
0.95176	3.41572E-05
0.952093333	3.41514E-05
0.952426667	3.41455E-05
0.95276	3.41397E-05
0.953093333	3.41339E-05
0.953426667	3.41281E-05
0.95376	3.41222E-05
0.954093333	3.41164E-05
0.954426667	3.41106E-05
0.95476	3.41048E-05
0.955093333	3.4099E-05
0.955426667	3.40932E-05
0.95576	3.40873E-05
0.956093333	3.40815E-05
0.956426667	3.40757E-05
0.95676	3.40699E-05
0.957093333	3.40641E-05
0.957426667	3.40583E-05
0.95776	3.40525E-05
0.958093333	3.40467E-05
0.958426667	3.40409E-05
0.95876	3.40351E-05
0.959093333	3.40293E-05
0.959426667	3.40236E-05
0.95976	3.40178E-05
0.960093333	3.4012E-05
0.960426667	3.40062E-05
0.96076	3.40004E-05
0.961093333	3.39946E-05
0.961426667	3.39889E-05
0.96176	3.39831E-05
0.962093333	3.39773E-05
0.962426667	3.39715E-05
0.96276	3.39658E-05
0.963093333	3.396E-05
0.963426667	3.39542E-05
0.96376	3.39485E-05
0.964093333	3.39427E-05
0.964426667	3.3937E-05
0.96476	3.39312E-05
0.965093333	3.39254E-05
0.965426667	3.39197E-05
0.96576	3.39139E-05
0.966093333	3.39082E-05
0.966426667	3.39024E-05
0.96676	3.38967E-05
0.967093333	3.3891E-05
0.967426667	3.38852E-05
0.96776	3.38795E-05
0.968093333	3.38737E-05
0.968426667	3.3868E-05
0.96876	3.38623E-05
0.969093333	3.38565E-05
0.969426667	3.38508E-05
0.96976	3.38451E-05
0.970093333	3.38393E-05
0.970426667	3.38336E-05
0.97076	3.38279E-05
0.971093333	3.38222E-05
0.971426667	3.38165E-05
0.97176	3.38107E-05
0.972093333	3.3805E-05
0.972426667	3.37993E-05
0.97276	3.37936E-05
0.973093333	3.37879E-05
0.973426667	3.37822E-05
0.97376	3.37765E-05
0.974093333	3.37708E-05
0.974426667	3.37651E-05
0.97476	3.37594E-05
0.975093333	3.37537E-05
0.975426667	3.3748E-05
0.97576	3.37423E-05
0.976093333	3.37366E-05
0.976426667	3.37309E-05
0.97676	3.37252E-05
0.977093333	3.37195E-05
0.977426667	3.37139E-05
0.97776	3.37082E-05
0.978093333	3.37025E-05
0.978426667	3.36968E-05
0.97876	3.36911E-05
0.979093333	3.36855E-05
0.979426667	3.36798E-05
0.97976	3.36741E-05
0.980093333	3.36684E-05
0.980426667	3.36628E-05
0.98076	3.36571E-05
0.981093333	3.36515E-05
0.981426667	3.36458E-05
0.98176	3.36401E-05
0.982093333	3.36345E-05
0.982426667	3.36288E-05
0.98276	3.36232E-05
0.983093333	3.36175E-05
0.983426667	3.36119E-05
0.98376	3.36062E-05
0.984093333	3.36006E-05
0.984426667	3.35949E-05
0.98476	3.35893E-05
0.985093333	3.35836E-05
0.985426667	3.3578E-05
0.98576	3.35724E-05
0.986093333	3.35667E-05
0.986426667	3.35611E-05
0.98676	3.35555E-05
0.987093333	3.35498E-05
0.987426667	3.35442E-05
0.98776	3.35386E-05
0.988093333	3.3533E-05
0.988426667	3.35273E-05
0.98876	3.35217E-05
0.989093333	3.35161E-05
0.989426667	3.35105E-05
0.98976	3.35049E-05
0.990093333	3.34993E-05
0.990426667	3.34937E-05
0.99076	3.3488E-05
0.991093333	3.34824E-05
0.991426667	3.34768E-05
0.99176	3.34712E-05
0.992093333	3.34656E-05
0.992426667	3.346E-05
0.99276	3.34544E-05
0.993093333	3.34488E-05
0.993426667	3.34433E-05
0.99376	3.34377E-05
0.994093333	3.34321E-05
0.994426667	3.34265E-05
0.99476	3.34209E-05
0.995093333	3.34153E-05
0.995426667	3.34097E-05
0.99576	3.34042E-05
0.996093333	3.33986E-05
0.996426667	3.3393E-05
0.99676	3.33874E-05
0.997093333	3.33818E-05
0.997426667	3.33763E-05
0.99776	3.33707E-05
0.998093333	3.33651E-05
0.998426667	3.33596E-05
0.99876	3.3354E-05
0.999093333	3.33485E-05
0.999426667	3.33429E-05
0.99976	3.33373E-05
1	3.33333E-05
1.000240058	3.33373E-05
1.000573662	3.33429E-05
1.000907489	3.33485E-05
1.00124154	3.3354E-05
1.001575813	3.33596E-05
1.001910309	3.33651E-05
1.002245029	3.33707E-05
1.002579972	3.33763E-05
1.00291514	3.33818E-05
1.003250532	3.33874E-05
1.003586148	3.3393E-05
1.003921989	3.33986E-05
1.004258054	3.34042E-05
1.004594345	3.34097E-05
1.004930861	3.34153E-05
1.005267602	3.34209E-05
1.005604569	3.34265E-05
1.005941763	3.34321E-05
1.006279182	3.34377E-05
1.006616828	3.34433E-05
1.0069547	3.34488E-05
1.0072928	3.34544E-05
1.007631126	3.346E-05
1.00796968	3.34656E-05
1.008308462	3.34712E-05
1.008647471	3.34768E-05
1.008986708	3.34824E-05
1.009326174	3.3488E-05
1.009665868	3.34937E-05
1.010005791	3.34993E-05
1.010345942	3.35049E-05
1.010686323	3.35105E-05
1.011026934	3.35161E-05
1.011367774	3.35217E-05
1.011708844	3.35273E-05
1.012050144	3.3533E-05
1.012391674	3.35386E-05
1.012733435	3.35442E-05
1.013075427	3.35498E-05
1.01341765	3.35555E-05
1.013760104	3.35611E-05
1.014102789	3.35667E-05
1.014445707	3.35724E-05
1.014788856	3.3578E-05
1.015132238	3.35836E-05
1.015475852	3.35893E-05
1.015819699	3.35949E-05
1.016163779	3.36006E-05
1.016508091	3.36062E-05
1.016852638	3.36119E-05
1.017197418	3.36175E-05
1.017542432	3.36232E-05
1.017887679	3.36288E-05
1.018233162	3.36345E-05
1.018578879	3.36401E-05
1.018924831	3.36458E-05
1.019271017	3.36515E-05
1.01961744	3.36571E-05
1.019964097	3.36628E-05
1.020310991	3.36684E-05
1.02065812	3.36741E-05
1.021005486	3.36798E-05
1.021353089	3.36855E-05
1.021700928	3.36911E-05
1.022049004	3.36968E-05
1.022397317	3.37025E-05
1.022745868	3.37082E-05
1.023094657	3.37139E-05
1.023443683	3.37195E-05
1.023792948	3.37252E-05
1.024142451	3.37309E-05
1.024492193	3.37366E-05
1.024842174	3.37423E-05
1.025192394	3.3748E-05
1.025542854	3.37537E-05
1.025893553	3.37594E-05
1.026244492	3.37651E-05
1.026595672	3.37708E-05
1.026947092	3.37765E-05
1.027298752	3.37822E-05
1.027650654	3.37879E-05
1.028002796	3.37936E-05
1.02835518	3.37993E-05
1.028707806	3.3805E-05
1.029060673	3.38107E-05
1.029413783	3.38165E-05
1.029767135	3.38222E-05
1.03012073	3.38279E-05
1.030474568	3.38336E-05
1.030828649	3.38393E-05
1.031182973	3.38451E-05
1.031537541	3.38508E-05
1.031892353	3.38565E-05
1.032247409	3.38623E-05
1.03260271	3.3868E-05
1.032958255	3.38737E-05
1.033314045	3.38795E-05
1.03367008	3.38852E-05
1.034026361	3.3891E-05
1.034382887	3.38967E-05
1.03473966	3.39024E-05
1.035096678	3.39082E-05
1.035453943	3.39139E-05
1.035811455	3.39197E-05
1.036169213	3.39254E-05
1.036527219	3.39312E-05
1.036885473	3.3937E-05
1.037243974	3.39427E-05
1.037602723	3.39485E-05
1.03796172	3.39542E-05
1.038320966	3.396E-05
1.03868046	3.39658E-05
1.039040204	3.39715E-05
1.039400197	3.39773E-05
1.039760439	3.39831E-05
1.040120931	3.39889E-05
1.040481674	3.39946E-05
1.040842666	3.40004E-05
1.041203909	3.40062E-05
1.041565403	3.4012E-05
1.041927148	3.40178E-05
1.042289145	3.40236E-05
1.042651393	3.40293E-05
1.043013893	3.40351E-05
1.043376645	3.40409E-05
1.04373965	3.40467E-05
1.044102907	3.40525E-05
1.044466417	3.40583E-05
1.04483018	3.40641E-05
1.045194197	3.40699E-05
1.045558468	3.40757E-05
1.045922992	3.40815E-05
1.046287771	3.40873E-05
1.046652804	3.40932E-05
1.047018092	3.4099E-05
1.047383636	3.41048E-05
1.047749434	3.41106E-05
1.048115488	3.41164E-05
1.048481798	3.41222E-05
1.048848364	3.41281E-05
1.049215187	3.41339E-05
1.049582266	3.41397E-05
1.049949602	3.41455E-05
1.050317196	3.41514E-05
1.050685047	3.41572E-05
1.051053155	3.4163E-05
1.051421522	3.41689E-05
1.051790147	3.41747E-05
1.05215903	3.41806E-05
1.052528173	3.41864E-05
1.052897574	3.41922E-05
1.053267235	3.41981E-05
1.053637155	3.42039E-05
1.054007336	3.42098E-05
1.054377777	3.42156E-05
1.054748478	3.42215E-05
1.05511944	3.42274E-05
1.055490662	3.42332E-05
1.055862147	3.42391E-05
1.056233892	3.42449E-05
1.0566059	3.42508E-05
1.05697817	3.42567E-05
1.057350702	3.42625E-05
1.057723497	3.42684E-05
1.058096555	3.42743E-05
1.058469876	3.42802E-05
1.058843461	3.4286E-05
1.059217309	3.42919E-05
1.059591422	3.42978E-05
1.059965798	3.43037E-05
1.06034044	3.43096E-05
1.060715346	3.43154E-05
1.061090518	3.43213E-05
1.061465955	3.43272E-05
1.061841658	3.43331E-05
1.062217627	3.4339E-05
1.062593862	3.43449E-05
1.062970364	3.43508E-05
1.063347133	3.43567E-05
1.063724169	3.43626E-05
1.064101473	3.43685E-05
1.064479044	3.43744E-05
1.064856883	3.43803E-05
1.065234991	3.43862E-05
1.065613367	3.43922E-05
1.065992012	3.43981E-05
1.066370926	3.4404E-05
1.06675011	3.44099E-05
1.067129564	3.44158E-05
1.067509287	3.44217E-05
1.067889281	3.44277E-05
1.068269546	3.44336E-05
1.068650081	3.44395E-05
1.069030888	3.44455E-05
1.069411966	3.44514E-05
1.069793316	3.44573E-05
1.070174938	3.44633E-05
1.070556832	3.44692E-05
1.070938999	3.44752E-05
1.071321439	3.44811E-05
1.071704152	3.4487E-05
1.072087139	3.4493E-05
1.0724704	3.44989E-05
1.072853935	3.45049E-05
1.073237744	3.45108E-05
1.073621827	3.45168E-05
1.074006186	3.45228E-05
1.07439082	3.45287E-05
1.07477573	3.45347E-05
1.075160916	3.45406E-05
1.075546378	3.45466E-05
1.075932116	3.45526E-05
1.076318131	3.45585E-05
1.076704423	3.45645E-05
1.077090993	3.45705E-05
1.07747784	3.45765E-05
1.077864965	3.45825E-05
1.078252369	3.45884E-05
1.078640051	3.45944E-05
1.079028012	3.46004E-05
1.079416252	3.46064E-05
1.079804771	3.46124E-05
1.080193571	3.46184E-05
1.08058265	3.46244E-05
1.08097201	3.46304E-05
1.081361651	3.46364E-05
1.081751572	3.46424E-05
1.082141775	3.46484E-05
1.082532259	3.46544E-05
1.082923026	3.46604E-05
1.083314074	3.46664E-05
1.083705406	3.46724E-05
1.084097019	3.46784E-05
1.084488917	3.46844E-05
1.084881097	3.46904E-05
1.085273561	3.46964E-05
1.08566631	3.47025E-05
1.086059342	3.47085E-05
1.08645266	3.47145E-05
1.086846262	3.47205E-05
1.08724015	3.47266E-05
1.087634323	3.47326E-05
1.088028782	3.47386E-05
1.088423527	3.47447E-05
1.088818559	3.47507E-05
1.089213878	3.47567E-05
1.089609484	3.47628E-05
1.090005377	3.47688E-05
1.090401559	3.47749E-05
1.090798028	3.47809E-05
1.091194786	3.4787E-05
1.091591832	3.4793E-05
1.091989167	3.47991E-05
1.092386792	3.48051E-05
1.092784707	3.48112E-05
1.093182911	3.48172E-05
1.093581406	3.48233E-05
1.093980192	3.48294E-05
1.094379268	3.48354E-05
1.094778636	3.48415E-05
1.095178295	3.48476E-05
1.095578246	3.48536E-05
1.09597849	3.48597E-05
1.096379026	3.48658E-05
1.096779854	3.48719E-05
1.097180976	3.4878E-05
1.097582392	3.4884E-05
1.097984101	3.48901E-05
1.098386105	3.48962E-05
1.098788403	3.49023E-05
1.099190995	3.49084E-05
1.099593883	3.49145E-05
1.099997067	3.49206E-05
1.100400546	3.49267E-05
1.100804321	3.49328E-05
1.101208393	3.49389E-05
1.101612761	3.4945E-05
1.102017427	3.49511E-05
1.102422389	3.49572E-05
1.10282765	3.49633E-05
1.103233209	3.49694E-05
1.103639066	3.49756E-05
1.104045222	3.49817E-05
1.104451677	3.49878E-05
1.104858431	3.49939E-05
1.105265485	3.5E-05
1.105672839	3.50062E-05
1.106080493	3.50123E-05
1.106488448	3.50184E-05
1.106896704	3.50246E-05
1.107305262	3.50307E-05
1.107714121	3.50368E-05
1.108123282	3.5043E-05
1.108532746	3.50491E-05
1.108942512	3.50552E-05
1.109352582	3.50614E-05
1.109762955	3.50675E-05
1.110173631	3.50737E-05
1.110584612	3.50798E-05
1.110995897	3.5086E-05
1.111407486	3.50922E-05
1.111819381	3.50983E-05
1.112231581	3.51045E-05
1.112644087	3.51106E-05
1.113056899	3.51168E-05
1.113470018	3.5123E-05
1.113883443	3.51291E-05
1.114297176	3.51353E-05
1.114711215	3.51415E-05
1.115125563	3.51477E-05
1.115540219	3.51538E-05
1.115955183	3.516E-05
1.116370456	3.51662E-05
1.116786039	3.51724E-05
1.117201931	3.51786E-05
1.117618132	3.51848E-05
1.118034644	3.51909E-05
1.118451467	3.51971E-05
1.1188686	3.52033E-05
1.119286045	3.52095E-05
1.119703801	3.52157E-05
1.120121869	3.52219E-05
1.12054025	3.52281E-05
1.120958943	3.52343E-05
1.121377949	3.52406E-05
1.121797269	3.52468E-05
1.122216902	3.5253E-05
1.122636849	3.52592E-05
1.123057111	3.52654E-05
1.123477688	3.52716E-05
1.123898579	3.52778E-05
1.124319787	3.52841E-05
1.124741309	3.52903E-05
1.125163149	3.52965E-05
1.125585304	3.53028E-05
1.126007777	3.5309E-05
1.126430567	3.53152E-05
1.126853674	3.53215E-05
1.1272771	3.53277E-05
1.127700844	3.53339E-05
1.128124906	3.53402E-05
1.128549288	3.53464E-05
1.128973988	3.53527E-05
1.129399009	3.53589E-05
1.12982435	3.53652E-05
1.130250011	3.53714E-05
1.130675993	3.53777E-05
1.131102297	3.5384E-05
1.131528922	3.53902E-05
1.131955869	3.53965E-05
1.132383138	3.54027E-05
1.13281073	3.5409E-05
1.133238645	3.54153E-05
1.133666883	3.54216E-05
1.134095445	3.54278E-05
1.134524332	3.54341E-05
1.134953543	3.54404E-05
1.135383078	3.54467E-05
1.135812939	3.54529E-05
1.136243126	3.54592E-05
1.136673638	3.54655E-05
1.137104477	3.54718E-05
1.137535643	3.54781E-05
1.137967136	3.54844E-05
1.138398956	3.54907E-05
1.138831104	3.5497E-05
1.13926358	3.55033E-05
1.139696385	3.55096E-05
1.140129519	3.55159E-05
1.140562982	3.55222E-05
1.140996775	3.55285E-05
1.141430898	3.55348E-05
1.141865351	3.55411E-05
1.142300136	3.55475E-05
1.142735251	3.55538E-05
1.143170698	3.55601E-05
1.143606477	3.55664E-05
1.144042589	3.55728E-05
1.144479033	3.55791E-05
1.144915811	3.55854E-05
1.145352921	3.55917E-05
1.145790366	3.55981E-05
1.146228145	3.56044E-05
1.146666259	3.56108E-05
1.147104708	3.56171E-05
1.147543492	3.56234E-05
1.147982612	3.56298E-05
1.148422068	3.56361E-05
1.148861861	3.56425E-05
1.149301991	3.56488E-05
1.149742458	3.56552E-05
1.150183263	3.56616E-05
1.150624406	3.56679E-05
1.151065887	3.56743E-05
1.151507707	3.56806E-05
1.151949867	3.5687E-05
1.152392367	3.56934E-05
1.152835206	3.56998E-05
1.153278386	3.57061E-05
1.153721907	3.57125E-05
1.154165769	3.57189E-05
1.154609973	3.57253E-05
1.155054519	3.57316E-05
1.155499407	3.5738E-05
1.155944638	3.57444E-05
1.156390212	3.57508E-05
1.15683613	3.57572E-05
1.157282392	3.57636E-05
1.157728999	3.577E-05
1.15817595	3.57764E-05
1.158623247	3.57828E-05
1.159070889	3.57892E-05
1.159518877	3.57956E-05
1.159967212	3.5802E-05
1.160415893	3.58084E-05
1.160864922	3.58148E-05
1.161314298	3.58212E-05
1.161764022	3.58277E-05
1.162214095	3.58341E-05
1.162664517	3.58405E-05
1.163115288	3.58469E-05
1.163566409	3.58533E-05
1.164017879	3.58598E-05
1.1644697	3.58662E-05
1.164921873	3.58726E-05
1.165374396	3.58791E-05
1.165827271	3.58855E-05
1.166280498	3.5892E-05
1.166734078	3.58984E-05
1.167188011	3.59048E-05
1.167642297	3.59113E-05
1.168096936	3.59177E-05
1.16855193	3.59242E-05
1.169007279	3.59306E-05
1.169462983	3.59371E-05
1.169919042	3.59436E-05
1.170375456	3.595E-05
1.170832228	3.59565E-05
1.171289355	3.59629E-05
1.17174684	3.59694E-05
1.172204683	3.59759E-05
1.172662883	3.59824E-05
1.173121442	3.59888E-05
1.173580359	3.59953E-05
1.174039636	3.60018E-05
1.174499272	3.60083E-05
1.174959268	3.60148E-05
1.175419625	3.60212E-05
1.175880342	3.60277E-05
1.176341421	3.60342E-05
1.176802862	3.60407E-05
1.177264665	3.60472E-05
1.17772683	3.60537E-05
1.178189359	3.60602E-05
1.17865225	3.60667E-05
1.179115506	3.60732E-05
1.179579126	3.60797E-05
1.180043111	3.60862E-05
1.180507461	3.60927E-05
1.180972176	3.60993E-05
1.181437258	3.61058E-05
1.181902706	3.61123E-05
1.182368521	3.61188E-05
1.182834703	3.61253E-05
1.183301253	3.61319E-05
1.183768171	3.61384E-05
1.184235458	3.61449E-05
1.184703113	3.61515E-05
1.185171139	3.6158E-05
1.185639534	3.61645E-05
1.1861083	3.61711E-05
1.186577436	3.61776E-05
1.187046944	3.61842E-05
1.187516823	3.61907E-05
1.187987075	3.61973E-05
1.188457699	3.62038E-05
1.188928696	3.62104E-05
1.189400067	3.62169E-05
1.189871811	3.62235E-05
1.19034393	3.623E-05
1.190816424	3.62366E-05
1.191289293	3.62432E-05
1.191762537	3.62497E-05
1.192236158	3.62563E-05
1.192710156	3.62629E-05
1.19318453	3.62695E-05
1.193659282	3.6276E-05
1.194134412	3.62826E-05
1.19460992	3.62892E-05
1.195085807	3.62958E-05
1.195562074	3.63024E-05
1.19603872	3.6309E-05
1.196515746	3.63156E-05
1.196993153	3.63222E-05
1.197470941	3.63288E-05
1.197949111	3.63354E-05
1.198427663	3.6342E-05
1.198906597	3.63486E-05
1.199385914	3.63552E-05
1.199865615	3.63618E-05
1.2003457	3.63684E-05
1.200826168	3.6375E-05
1.201307022	3.63816E-05
1.201788261	3.63882E-05
1.202269886	3.63949E-05
1.202751896	3.64015E-05
1.203234294	3.64081E-05
1.203717078	3.64147E-05
1.20420025	3.64214E-05
1.204683811	3.6428E-05
1.205167759	3.64347E-05
1.205652097	3.64413E-05
1.206136824	3.64479E-05
1.206621941	3.64546E-05
1.207107449	3.64612E-05
1.207593347	3.64679E-05
1.208079637	3.64745E-05
1.208566318	3.64812E-05
1.209053392	3.64878E-05
1.209540858	3.64945E-05
1.210028718	3.65011E-05
1.210516971	3.65078E-05
1.211005619	3.65145E-05
1.211494661	3.65211E-05
1.211984099	3.65278E-05
1.212473932	3.65345E-05
1.212964161	3.65412E-05
1.213454787	3.65478E-05
1.213945809	3.65545E-05
1.21443723	3.65612E-05
1.214929048	3.65679E-05
1.215421265	3.65746E-05
1.215913881	3.65813E-05
1.216406896	3.6588E-05
1.216900312	3.65946E-05
1.217394127	3.66013E-05
1.217888344	3.6608E-05
1.218382962	3.66147E-05
1.218877982	3.66215E-05
1.219373405	3.66282E-05
1.21986923	3.66349E-05
1.220365459	3.66416E-05
1.220862091	3.66483E-05
1.221359128	3.6655E-05
1.22185657	3.66617E-05
1.222354418	3.66685E-05
1.222852671	3.66752E-05
1.22335133	3.66819E-05
1.223850397	3.66886E-05
1.22434987	3.66954E-05
1.224849752	3.67021E-05
1.225350042	3.67088E-05
1.22585074	3.67156E-05
1.226351849	3.67223E-05
1.226853366	3.67291E-05
1.227355295	3.67358E-05
1.227857634	3.67426E-05
1.228360385	3.67493E-05
1.228863547	3.67561E-05
1.229367122	3.67628E-05
1.22987111	3.67696E-05
1.230375511	3.67763E-05
1.230880326	3.67831E-05
1.231385555	3.67899E-05
1.231891199	3.67966E-05
1.232397259	3.68034E-05
1.232903735	3.68102E-05
1.233410627	3.6817E-05
1.233917936	3.68237E-05
1.234425663	3.68305E-05
1.234933808	3.68373E-05
1.235442371	3.68441E-05
1.235951353	3.68509E-05
1.236460755	3.68577E-05
1.236970577	3.68645E-05
1.237480819	3.68713E-05
1.237991483	3.68781E-05
1.238502568	3.68849E-05
1.239014075	3.68917E-05
1.239526005	3.68985E-05
1.240038359	3.69053E-05
1.240551136	3.69121E-05
1.241064337	3.69189E-05
1.241577963	3.69257E-05
1.242092014	3.69325E-05
1.242606491	3.69394E-05
1.243121395	3.69462E-05
1.243636725	3.6953E-05
1.244152483	3.69598E-05
1.244668669	3.69667E-05
1.245185284	3.69735E-05
1.245702327	3.69803E-05
1.2462198	3.69872E-05
1.246737703	3.6994E-05
1.247256037	3.70009E-05
1.247774802	3.70077E-05
1.248293998	3.70146E-05
1.248813627	3.70214E-05
1.249333689	3.70283E-05
1.249854184	3.70351E-05
1.250375113	3.7042E-05
1.250896476	3.70488E-05
1.251418274	3.70557E-05
1.251940508	3.70626E-05
1.252463178	3.70694E-05
1.252986284	3.70763E-05
1.253509828	3.70832E-05
1.254033809	3.70901E-05
1.254558228	3.70969E-05
1.255083087	3.71038E-05
1.255608384	3.71107E-05
1.256134122	3.71176E-05
1.2566603	3.71245E-05
1.257186919	3.71314E-05
1.257713979	3.71383E-05
1.258241482	3.71452E-05
1.258769427	3.71521E-05
1.259297816	3.7159E-05
1.259826648	3.71659E-05
1.260355925	3.71728E-05
1.260885646	3.71797E-05
1.261415813	3.71866E-05
1.261946426	3.71935E-05
1.262477486	3.72004E-05
1.263008993	3.72074E-05
1.263540947	3.72143E-05
1.26407335	3.72212E-05
1.264606202	3.72281E-05
1.265139503	3.72351E-05
1.265673254	3.7242E-05
1.266207455	3.72489E-05
1.266742108	3.72559E-05
1.267277213	3.72628E-05
1.267812769	3.72698E-05
1.268348779	3.72767E-05
1.268885242	3.72837E-05
1.269422159	3.72906E-05
1.269959531	3.72976E-05
1.270497357	3.73045E-05
1.27103564	3.73115E-05
1.271574379	3.73184E-05
1.272113574	3.73254E-05
1.272653227	3.73324E-05
1.273193339	3.73393E-05
1.273733908	3.73463E-05
1.274274938	3.73533E-05
1.274816426	3.73603E-05
1.275358376	3.73673E-05
1.275900786	3.73742E-05
1.276443658	3.73812E-05
1.276986992	3.73882E-05
1.277530788	3.73952E-05
1.278075049	3.74022E-05
1.278619773	3.74092E-05
1.279164961	3.74162E-05
1.279710615	3.74232E-05
1.280256734	3.74302E-05
1.28080332	3.74372E-05
1.281350372	3.74442E-05
1.281897893	3.74512E-05
1.282445881	3.74582E-05
1.282994338	3.74653E-05
1.283543264	3.74723E-05
1.28409266	3.74793E-05
1.284642527	3.74863E-05
1.285192865	3.74933E-05
1.285743674	3.75004E-05
1.286294956	3.75074E-05
1.286846711	3.75144E-05
1.287398939	3.75215E-05
1.287951642	3.75285E-05
1.288504819	3.75356E-05
1.289058472	3.75426E-05
1.2896126	3.75497E-05
1.290167206	3.75567E-05
1.290722288	3.75638E-05
1.291277849	3.75708E-05
1.291833887	3.75779E-05
1.292390405	3.75849E-05
1.292947403	3.7592E-05
1.293504881	3.75991E-05
1.29406284	3.76061E-05
1.29462128	3.76132E-05
1.295180203	3.76203E-05
1.295739608	3.76274E-05
1.296299497	3.76344E-05
1.29685987	3.76415E-05
1.297420728	3.76486E-05
1.297982071	3.76557E-05
1.298543899	3.76628E-05
1.299106215	3.76699E-05
1.299669018	3.7677E-05
1.300232308	3.76841E-05
1.300796087	3.76912E-05
1.301360355	3.76983E-05
1.301925113	3.77054E-05
1.302490362	3.77125E-05
1.303056101	3.77196E-05
1.303622332	3.77267E-05
1.304189055	3.77339E-05
1.304756272	3.7741E-05
1.305323981	3.77481E-05
1.305892186	3.77552E-05
1.306460885	3.77624E-05
1.307030079	3.77695E-05
1.30759977	3.77766E-05
1.308169957	3.77838E-05
1.308740643	3.77909E-05
1.309311826	3.7798E-05
1.309883508	3.78052E-05
1.310455689	3.78123E-05
1.311028371	3.78195E-05
1.311601553	3.78266E-05
1.312175237	3.78338E-05
1.312749422	3.78409E-05
1.313324111	3.78481E-05
1.313899303	3.78553E-05
1.314474999	3.78624E-05
1.315051199	3.78696E-05
1.315627905	3.78768E-05
1.316205117	3.7884E-05
1.316782836	3.78911E-05
1.317361062	3.78983E-05
1.317939797	3.79055E-05
1.318519039	3.79127E-05
1.319098792	3.79199E-05
1.319679054	3.79271E-05
1.320259827	3.79343E-05
1.320841112	3.79414E-05
1.321422908	3.79486E-05
1.322005218	3.79558E-05
1.32258804	3.79631E-05
1.323171377	3.79703E-05
1.323755229	3.79775E-05
1.324339596	3.79847E-05
1.324924479	3.79919E-05
1.325509879	3.79991E-05
1.326095797	3.80063E-05
1.326682233	3.80136E-05
1.327269188	3.80208E-05
1.327856662	3.8028E-05
1.328444657	3.80353E-05
1.329033173	3.80425E-05
1.32962221	3.80497E-05
1.33021177	3.8057E-05
1.330801852	3.80642E-05
1.331392459	3.80715E-05
1.33198359	3.80787E-05
1.332575246	3.8086E-05
1.333167428	3.80932E-05
1.333760137	3.81005E-05
1.334353372	3.81077E-05
1.334947136	3.8115E-05
1.335541428	3.81223E-05
1.33613625	3.81295E-05
1.336731602	3.81368E-05
1.337327485	3.81441E-05
1.337923899	3.81513E-05
1.338520845	3.81586E-05
1.339118324	3.81659E-05
1.339716337	3.81732E-05
1.340314885	3.81805E-05
1.340913967	3.81878E-05
1.341513585	3.81951E-05
1.34211374	3.82024E-05
1.342714431	3.82096E-05
1.343315661	3.82169E-05
1.34391743	3.82243E-05
1.344519738	3.82316E-05
1.345122586	3.82389E-05
1.345725974	3.82462E-05
1.346329905	3.82535E-05
1.346934377	3.82608E-05
1.347539393	3.82681E-05
1.348144953	3.82755E-05
1.348751057	3.82828E-05
1.349357706	3.82901E-05
1.349964901	3.82974E-05
1.350572643	3.83048E-05
1.351180932	3.83121E-05
1.35178977	3.83195E-05
1.352399156	3.83268E-05
1.353009092	3.83342E-05
1.353619579	3.83415E-05
1.354230616	3.83489E-05
1.354842206	3.83562E-05
1.355454348	3.83636E-05
1.356067044	3.83709E-05
1.356680294	3.83783E-05
1.357294098	3.83857E-05
1.357908459	3.8393E-05
1.358523376	3.84004E-05
1.35913885	3.84078E-05
1.359754882	3.84151E-05
1.360371472	3.84225E-05
1.360988622	3.84299E-05
1.361606332	3.84373E-05
1.362224604	3.84447E-05
1.362843437	3.84521E-05
1.363462832	3.84595E-05
1.364082791	3.84669E-05
1.364703313	3.84743E-05
1.365324401	3.84817E-05
1.365946054	3.84891E-05
1.366568274	3.84965E-05
1.36719106	3.85039E-05
1.367814415	3.85113E-05
1.368438338	3.85187E-05
1.369062831	3.85261E-05
1.369687894	3.85336E-05
1.370313528	3.8541E-05
1.370939733	3.85484E-05
1.371566512	3.85559E-05
1.372193864	3.85633E-05
1.372821789	3.85707E-05
1.37345029	3.85782E-05
1.374079367	3.85856E-05
1.37470902	3.85931E-05
1.37533925	3.86005E-05
1.375970059	3.8608E-05
1.376601446	3.86154E-05
1.377233414	3.86229E-05
1.377865961	3.86303E-05
1.37849909	3.86378E-05
1.379132801	3.86453E-05
1.379767095	3.86527E-05
1.380401973	3.86602E-05
1.381037435	3.86677E-05
1.381673483	3.86751E-05
1.382310117	3.86826E-05
1.382947337	3.86901E-05
1.383585146	3.86976E-05
1.384223543	3.87051E-05
1.384862529	3.87126E-05
1.385502106	3.87201E-05
1.386142274	3.87276E-05
1.386783033	3.87351E-05
1.387424385	3.87426E-05
1.388066331	3.87501E-05
1.388708871	3.87576E-05
1.389352006	3.87651E-05
1.389995737	3.87726E-05
1.390640065	3.87801E-05
1.391284991	3.87877E-05
1.391930515	3.87952E-05
1.392576638	3.88027E-05
1.393223362	3.88102E-05
1.393870686	3.88178E-05
1.394518612	3.88253E-05
1.395167141	3.88328E-05
1.395816273	3.88404E-05
1.39646601	3.88479E-05
1.397116352	3.88555E-05
1.3977673	3.8863E-05
1.398418854	3.88706E-05
1.399071017	3.88781E-05
1.399723788	3.88857E-05
1.400377168	3.88933E-05
1.401031159	3.89008E-05
1.401685761	3.89084E-05
1.402340975	3.8916E-05
1.402996801	3.89235E-05
1.403653242	3.89311E-05
1.404310296	3.89387E-05
1.404967967	3.89463E-05
1.405626253	3.89539E-05
1.406285157	3.89614E-05
1.406944679	3.8969E-05
1.40760482	3.89766E-05
1.40826558	3.89842E-05
1.408926961	3.89918E-05
1.409588964	3.89994E-05
1.410251589	3.9007E-05
1.410914837	3.90146E-05
1.41157871	3.90223E-05
1.412243207	3.90299E-05
1.412908331	3.90375E-05
1.413574081	3.90451E-05
1.414240459	3.90527E-05
1.414907465	3.90604E-05
1.415575101	3.9068E-05
1.416243367	3.90756E-05
1.416912265	3.90833E-05
1.417581794	3.90909E-05
1.418251957	3.90985E-05
1.418922754	3.91062E-05
1.419594185	3.91138E-05
1.420266253	3.91215E-05
1.420938956	3.91291E-05
1.421612298	3.91368E-05
1.422286278	3.91445E-05
1.422960897	3.91521E-05
1.423636157	3.91598E-05
1.424312057	3.91675E-05
1.4249886	3.91751E-05
1.425665786	3.91828E-05
1.426343616	3.91905E-05
1.42702209	3.91982E-05
1.427701211	3.92058E-05
1.428380978	3.92135E-05
1.429061392	3.92212E-05
1.429742456	3.92289E-05
1.430424168	3.92366E-05
1.431106532	3.92443E-05
1.431789546	3.9252E-05
1.432473213	3.92597E-05
1.433157533	3.92674E-05
1.433842507	3.92751E-05
1.434528136	3.92829E-05
1.435214421	3.92906E-05
1.435901363	3.92983E-05
1.436588963	3.9306E-05
1.437277222	3.93137E-05
1.437966141	3.93215E-05
1.43865572	3.93292E-05
1.439345961	3.93369E-05
1.440036865	3.93447E-05
1.440728432	3.93524E-05
1.441420664	3.93602E-05
1.442113562	3.93679E-05
1.442807126	3.93757E-05
1.443501357	3.93834E-05
1.444196257	3.93912E-05
1.444891826	3.93989E-05
1.445588065	3.94067E-05
1.446284976	3.94145E-05
1.446982559	3.94222E-05
1.447680815	3.943E-05
1.448379746	3.94378E-05
1.449079352	3.94456E-05
1.449779633	3.94533E-05
1.450480593	3.94611E-05
1.45118223	3.94689E-05
1.451884546	3.94767E-05
1.452587543	3.94845E-05
1.45329122	3.94923E-05
1.45399558	3.95001E-05
1.454700623	3.95079E-05
1.455406349	3.95157E-05
1.456112761	3.95235E-05
1.456819859	3.95313E-05
1.457527644	3.95391E-05
1.458236118	3.9547E-05
1.45894528	3.95548E-05
1.459655132	3.95626E-05
1.460365676	3.95704E-05
1.461076911	3.95783E-05
1.46178884	3.95861E-05
1.462501463	3.95939E-05
1.46321478	3.96018E-05
1.463928795	3.96096E-05
1.464643506	3.96175E-05
1.465358915	3.96253E-05
1.466075024	3.96332E-05
1.466791833	3.9641E-05
1.467509343	3.96489E-05
1.468227556	3.96567E-05
1.468946472	3.96646E-05
1.469666092	3.96725E-05
1.470386418	3.96803E-05
1.47110745	3.96882E-05
1.471829189	3.96961E-05
1.472551637	3.9704E-05
1.473274795	3.97119E-05
1.473998664	3.97197E-05
1.474723244	3.97276E-05
1.475448536	3.97355E-05
1.476174543	3.97434E-05
1.476901264	3.97513E-05
1.477628701	3.97592E-05
1.478356856	3.97671E-05
1.479085728	3.9775E-05
1.479815319	3.97829E-05
1.48054563	3.97909E-05
1.481276663	3.97988E-05
1.482008418	3.98067E-05
1.482740896	3.98146E-05
1.483474099	3.98226E-05
1.484208027	3.98305E-05
1.484942681	3.98384E-05
1.485678063	3.98464E-05
1.486414174	3.98543E-05
1.487151015	3.98622E-05
1.487888587	3.98702E-05
1.488626891	3.98781E-05
1.489365927	3.98861E-05
1.490105698	3.9894E-05
1.490846204	3.9902E-05
1.491587447	3.991E-05
1.492329427	3.99179E-05
1.493072145	3.99259E-05
1.493815603	3.99339E-05
1.494559802	3.99418E-05
1.495304743	3.99498E-05
1.496050427	3.99578E-05
1.496796855	3.99658E-05
1.497544028	3.99738E-05
1.498291947	3.99818E-05
1.499040614	3.99898E-05
1.499790029	3.99978E-05
1.500540194	4.00058E-05
1.50129111	4.00138E-05
1.502042778	4.00218E-05
1.502795199	4.00298E-05
1.503548374	4.00378E-05
1.504302305	4.00458E-05
1.505056991	4.00538E-05
1.505812436	4.00619E-05
1.506568639	4.00699E-05
1.507325602	4.00779E-05
1.508083327	4.00859E-05
1.508841813	4.0094E-05
1.509601063	4.0102E-05
1.510361077	4.01101E-05
1.511121857	4.01181E-05
1.511883404	4.01262E-05
1.512645718	4.01342E-05
1.513408802	4.01423E-05
1.514172656	4.01503E-05
1.514937282	4.01584E-05
1.51570268	4.01664E-05
1.516468852	4.01745E-05
1.517235799	4.01826E-05
1.518003522	4.01907E-05
1.518772022	4.01987E-05
1.519541301	4.02068E-05
1.52031136	4.02149E-05
1.521082199	4.0223E-05
1.521853821	4.02311E-05
1.522626226	4.02392E-05
1.523399415	4.02473E-05
1.52417339	4.02554E-05
1.524948152	4.02635E-05
1.525723702	4.02716E-05
1.526500041	4.02797E-05
1.52727717	4.02878E-05
1.528055091	4.02959E-05
1.528833806	4.03041E-05
1.529613314	4.03122E-05
1.530393617	4.03203E-05
1.531174717	4.03284E-05
1.531956615	4.03366E-05
1.532739312	4.03447E-05
1.533522809	4.03528E-05
1.534307107	4.0361E-05
1.535092208	4.03691E-05
1.535878113	4.03773E-05
1.536664823	4.03854E-05
1.537452339	4.03936E-05
1.538240663	4.04018E-05
1.539029796	4.04099E-05
1.539819738	4.04181E-05
1.540610493	4.04263E-05
1.541402059	4.04344E-05
1.54219444	4.04426E-05
1.542987636	4.04508E-05
1.543781648	4.0459E-05
1.544576477	4.04672E-05
1.545372126	4.04753E-05
1.546168594	4.04835E-05
1.546965884	4.04917E-05
1.547763997	4.04999E-05
1.548562934	4.05081E-05
1.549362695	4.05163E-05
1.550163284	4.05245E-05
1.5509647	4.05328E-05
1.551766945	4.0541E-05
1.552570021	4.05492E-05
1.553373928	4.05574E-05
1.554178668	4.05656E-05
1.554984243	4.05739E-05
1.555790653	4.05821E-05
1.5565979	4.05903E-05
1.557405985	4.05986E-05
1.558214909	4.06068E-05
1.559024674	4.06151E-05
1.559835281	4.06233E-05
1.560646732	4.06316E-05
1.561459027	4.06398E-05
1.562272169	4.06481E-05
1.563086157	4.06564E-05
1.563900995	4.06646E-05
1.564716682	4.06729E-05
1.565533221	4.06812E-05
1.566350612	4.06894E-05
1.567168857	4.06977E-05
1.567987958	4.0706E-05
1.568807915	4.07143E-05
1.56962873	4.07226E-05
1.570450405	4.07309E-05
1.571272941	4.07392E-05
1.572096338	4.07475E-05
1.572920599	4.07558E-05
1.573745725	4.07641E-05
1.574571716	4.07724E-05
1.575398576	4.07807E-05
1.576226304	4.0789E-05
1.577054903	4.07973E-05
1.577884373	4.08057E-05
1.578714716	4.0814E-05
1.579545933	4.08223E-05
1.580378026	4.08307E-05
1.581210997	4.0839E-05
1.582044846	4.08473E-05
1.582879575	4.08557E-05
1.583715185	4.0864E-05
1.584551678	4.08724E-05
1.585389054	4.08807E-05
1.586227317	4.08891E-05
1.587066466	4.08975E-05
1.587906504	4.09058E-05
1.588747432	4.09142E-05
1.58958925	4.09226E-05
1.590431961	4.09309E-05
1.591275566	4.09393E-05
1.592120067	4.09477E-05
1.592965465	4.09561E-05
1.59381176	4.09645E-05
1.594658956	4.09729E-05
1.595507052	4.09813E-05
1.596356051	4.09897E-05
1.597205954	4.09981E-05
1.598056763	4.10065E-05
1.598908478	4.10149E-05
1.599761102	4.10233E-05
1.600614636	4.10317E-05
1.601469081	4.10401E-05
1.602324439	4.10485E-05
1.603180711	4.1057E-05
1.604037898	4.10654E-05
1.604896003	4.10738E-05
1.605755026	4.10823E-05
1.606614969	4.10907E-05
1.607475834	4.10992E-05
1.608337622	4.11076E-05
1.609200335	4.11161E-05
1.610063973	4.11245E-05
1.610928539	4.1133E-05
1.611794034	4.11414E-05
1.61266046	4.11499E-05
1.613527817	4.11584E-05
1.614396108	4.11668E-05
1.615265334	4.11753E-05
1.616135497	4.11838E-05
1.617006597	4.11923E-05
1.617878638	4.12008E-05
1.618751619	4.12092E-05
1.619625543	4.12177E-05
1.620500411	4.12262E-05
1.621376224	4.12347E-05
1.622252985	4.12432E-05
1.623130694	4.12517E-05
1.624009354	4.12603E-05
1.624888966	4.12688E-05
1.625769531	4.12773E-05
1.626651051	4.12858E-05
1.627533527	4.12943E-05
1.628416962	4.13029E-05
1.629301356	4.13114E-05
1.630186711	4.13199E-05
1.631073029	4.13285E-05
1.631960311	4.1337E-05
1.632848559	4.13455E-05
1.633737774	4.13541E-05
1.634627959	4.13627E-05
1.635519114	4.13712E-05
1.636411241	4.13798E-05
1.637304342	4.13883E-05
1.638198419	4.13969E-05
1.639093472	4.14055E-05
1.639989504	4.1414E-05
1.640886516	4.14226E-05
1.64178451	4.14312E-05
1.642683488	4.14398E-05
1.64358345	4.14484E-05
1.644484399	4.1457E-05
1.645386337	4.14656E-05
1.646289264	4.14742E-05
1.647193183	4.14828E-05
1.648098095	4.14914E-05
1.649004002	4.15E-05
1.649910905	4.15086E-05
1.650818806	4.15172E-05
1.651727707	4.15258E-05
1.65263761	4.15344E-05
1.653548515	4.15431E-05
1.654460425	4.15517E-05
1.655373342	4.15603E-05
1.656287266	4.1569E-05
1.657202201	4.15776E-05
1.658118146	4.15863E-05
1.659035105	4.15949E-05
1.659953079	4.16036E-05
1.660872069	4.16122E-05
1.661792077	4.16209E-05
1.662713104	4.16295E-05
1.663635154	4.16382E-05
1.664558226	4.16469E-05
1.665482324	4.16556E-05
1.666407448	4.16642E-05
1.6673336	4.16729E-05
1.668260783	4.16816E-05
1.669188997	4.16903E-05
1.670118244	4.1699E-05
1.671048527	4.17077E-05
1.671979847	4.17164E-05
1.672912206	4.17251E-05
1.673845604	4.17338E-05
1.674780046	4.17425E-05
1.675715531	4.17512E-05
1.676652061	4.17599E-05
1.677589639	4.17687E-05
1.678528266	4.17774E-05
1.679467945	4.17861E-05
1.680408675	4.17948E-05
1.681350461	4.18036E-05
1.682293302	4.18123E-05
1.683237202	4.18211E-05
1.684182161	4.18298E-05
1.685128182	4.18386E-05
1.686075266	4.18473E-05
1.687023416	4.18561E-05
1.687972632	4.18648E-05
1.688922918	4.18736E-05
1.689874273	4.18824E-05
1.690826702	4.18911E-05
1.691780204	4.18999E-05
1.692734782	4.19087E-05
1.693690439	4.19175E-05
1.694647174	4.19263E-05
1.695604992	4.19351E-05
1.696563893	4.19438E-05
1.697523879	4.19526E-05
1.698484951	4.19614E-05
1.699447113	4.19703E-05
1.700410366	4.19791E-05
1.701374711	4.19879E-05
1.70234015	4.19967E-05
1.703306686	4.20055E-05
1.70427432	4.20143E-05
1.705243054	4.20232E-05
1.70621289	4.2032E-05
1.70718383	4.20408E-05
1.708155875	4.20497E-05
1.709129028	4.20585E-05
1.71010329	4.20674E-05
1.711078664	4.20762E-05
1.712055151	4.20851E-05
1.713032753	4.20939E-05
1.714011472	4.21028E-05
1.714991311	4.21116E-05
1.71597227	4.21205E-05
1.716954352	4.21294E-05
1.717937559	4.21383E-05
1.718921892	4.21471E-05
1.719907354	4.2156E-05
1.720893947	4.21649E-05
1.721881672	4.21738E-05
1.722870532	4.21827E-05
1.723860528	4.21916E-05
1.724851663	4.22005E-05
1.725843938	4.22094E-05
1.726837355	4.22183E-05
1.727831917	4.22272E-05
1.728827624	4.22362E-05
1.72982448	4.22451E-05
1.730822487	4.2254E-05
1.731821645	4.22629E-05
1.732821958	4.22719E-05
1.733823427	4.22808E-05
1.734826055	4.22897E-05
1.735829842	4.22987E-05
1.736834792	4.23076E-05
1.737840906	4.23166E-05
1.738848187	4.23255E-05
1.739856636	4.23345E-05
1.740866255	4.23435E-05
1.741877047	4.23524E-05
1.742889013	4.23614E-05
1.743902155	4.23704E-05
1.744916477	4.23793E-05
1.745931978	4.23883E-05
1.746948663	4.23973E-05
1.747966532	4.24063E-05
1.748985588	4.24153E-05
1.750005833	4.24243E-05
1.751027269	4.24333E-05
1.752049898	4.24423E-05
1.753073723	4.24513E-05
1.754098744	4.24603E-05
1.755124965	4.24693E-05
1.756152387	4.24784E-05
1.757181013	4.24874E-05
1.758210845	4.24964E-05
1.759241884	4.25054E-05
1.760274133	4.25145E-05
1.761307595	4.25235E-05
1.76234227	4.25326E-05
1.763378162	4.25416E-05
1.764415273	4.25507E-05
1.765453604	4.25597E-05
1.766493158	4.25688E-05
1.767533937	4.25778E-05
1.768575943	4.25869E-05
1.769619178	4.2596E-05
1.770663645	4.2605E-05
1.771709345	4.26141E-05
1.772756281	4.26232E-05
1.773804456	4.26323E-05
1.77485387	4.26414E-05
1.775904527	4.26505E-05
1.776956429	4.26596E-05
1.778009578	4.26687E-05
1.779063975	4.26778E-05
1.780119624	4.26869E-05
1.781176526	4.2696E-05
1.782234685	4.27051E-05
1.783294101	4.27142E-05
1.784354777	4.27234E-05
1.785416716	4.27325E-05
1.78647992	4.27416E-05
1.787544391	4.27508E-05
1.788610131	4.27599E-05
1.789677142	4.2769E-05
1.790745428	4.27782E-05
1.791814989	4.27873E-05
1.792885829	4.27965E-05
1.79395795	4.28057E-05
1.795031353	4.28148E-05
1.796106042	4.2824E-05
1.797182019	4.28332E-05
1.798259285	4.28423E-05
1.799337844	4.28515E-05
1.800417697	4.28607E-05
1.801498847	4.28699E-05
1.802581296	4.28791E-05
1.803665047	4.28883E-05
1.804750102	4.28975E-05
1.805836463	4.29067E-05
1.806924133	4.29159E-05
1.808013114	4.29251E-05
1.809103408	4.29343E-05
1.810195018	4.29435E-05
1.811287946	4.29527E-05
1.812382195	4.2962E-05
1.813477767	4.29712E-05
1.814574664	4.29804E-05
1.815672888	4.29897E-05
1.816772443	4.29989E-05
1.817873331	4.30082E-05
1.818975553	4.30174E-05
1.820079113	4.30267E-05
1.821184012	4.30359E-05
1.822290254	4.30452E-05
1.823397841	4.30545E-05
1.824506775	4.30637E-05
1.825617059	4.3073E-05
1.826728694	4.30823E-05
1.827841685	4.30916E-05
1.828956032	4.31008E-05
1.830071739	4.31101E-05
1.831188808	4.31194E-05
1.832307241	4.31287E-05
1.833427042	4.3138E-05
1.834548212	4.31473E-05
1.835670754	4.31567E-05
1.836794671	4.3166E-05
1.837919965	4.31753E-05
1.839046638	4.31846E-05
1.840174694	4.31939E-05
1.841304134	4.32033E-05
1.842434962	4.32126E-05
1.84356718	4.32219E-05
1.84470079	4.32313E-05
1.845835794	4.32406E-05
1.846972197	4.325E-05
1.84811	4.32593E-05
1.849249205	4.32687E-05
1.850389815	4.32781E-05
1.851531834	4.32874E-05
1.852675263	4.32968E-05
1.853820105	4.33062E-05
1.854966363	4.33155E-05
1.85611404	4.33249E-05
1.857263137	4.33343E-05
1.858413658	4.33437E-05
1.859565605	4.33531E-05
1.860718982	4.33625E-05
1.86187379	4.33719E-05
1.863030032	4.33813E-05
1.864187711	4.33907E-05
1.86534683	4.34001E-05
1.866507391	4.34096E-05
1.867669398	4.3419E-05
1.868832852	4.34284E-05
1.869997756	4.34378E-05
1.871164114	4.34473E-05
1.872331927	4.34567E-05
1.873501199	4.34662E-05
1.874671932	4.34756E-05
1.87584413	4.34851E-05
1.877017794	4.34945E-05
1.878192928	4.3504E-05
1.879369534	4.35135E-05
1.880547615	4.35229E-05
1.881727175	4.35324E-05
1.882908215	4.35419E-05
1.884090738	4.35514E-05
1.885274747	4.35608E-05
1.886460246	4.35703E-05
1.887647236	4.35798E-05
1.888835722	4.35893E-05
1.890025704	4.35988E-05
1.891217187	4.36083E-05
1.892410174	4.36178E-05
1.893604666	4.36274E-05
1.894800667	4.36369E-05
1.89599818	4.36464E-05
1.897197207	4.36559E-05
1.898397752	4.36655E-05
1.899599818	4.3675E-05
1.900803406	4.36845E-05
1.902008521	4.36941E-05
1.903215165	4.37036E-05
1.904423341	4.37132E-05
1.905633051	4.37227E-05
1.9068443	4.37323E-05
1.908057089	4.37419E-05
1.909271422	4.37514E-05
1.910487302	4.3761E-05
1.911704731	4.37706E-05
1.912923713	4.37802E-05
1.91414425	4.37897E-05
1.915366346	4.37993E-05
1.916590003	4.38089E-05
1.917815225	4.38185E-05
1.919042014	4.38281E-05
1.920270374	4.38377E-05
1.921500307	4.38473E-05
1.922731817	4.3857E-05
1.923964907	4.38666E-05
1.925199579	4.38762E-05
1.926435837	4.38858E-05
1.927673683	4.38955E-05
1.928913122	4.39051E-05
1.930154155	4.39147E-05
1.931396786	4.39244E-05
1.932641018	4.3934E-05
1.933886855	4.39437E-05
1.935134298	4.39533E-05
1.936383352	4.3963E-05
1.93763402	4.39727E-05
1.938886304	4.39823E-05
1.940140207	4.3992E-05
1.941395734	4.40017E-05
1.942652887	4.40114E-05
1.943911669	4.40211E-05
1.945172083	4.40308E-05
1.946434133	4.40404E-05
1.947697821	4.40501E-05
1.948963152	4.40599E-05
1.950230127	4.40696E-05
1.951498751	4.40793E-05
1.952769026	4.4089E-05
1.954040957	4.40987E-05
1.955314545	4.41084E-05
1.956589794	4.41182E-05
1.957866708	4.41279E-05
1.95914529	4.41376E-05
1.960425543	4.41474E-05
1.96170747	4.41571E-05
1.962991075	4.41669E-05
1.964276361	4.41766E-05
1.96556333	4.41864E-05
1.966851988	4.41962E-05
1.968142336	4.42059E-05
1.969434378	4.42157E-05
1.970728118	4.42255E-05
1.972023559	4.42353E-05
1.973320704	4.4245E-05
1.974619557	4.42548E-05
1.97592012	4.42646E-05
1.977222398	4.42744E-05
1.978526394	4.42842E-05
1.97983211	4.4294E-05
1.981139551	4.43039E-05
1.982448721	4.43137E-05
1.983759621	4.43235E-05
1.985072257	4.43333E-05
1.98638663	4.43431E-05
1.987702746	4.4353E-05
1.989020606	4.43628E-05
1.990340215	4.43727E-05
1.991661577	4.43825E-05
1.992984694	4.43924E-05
1.99430957	4.44022E-05
1.995636209	4.44121E-05
1.996964614	4.44219E-05
1.998294788	4.44318E-05
1.999626736	4.44417E-05
2.000960461	4.44516E-05
2.002295966	4.44614E-05
2.003633255	4.44713E-05
2.004972331	4.44812E-05
2.006313199	4.44911E-05
2.007655861	4.4501E-05
2.009000321	4.45109E-05
2.010346584	4.45208E-05
2.011694652	4.45307E-05
2.013044529	4.45407E-05
2.014396218	4.45506E-05
2.015749725	4.45605E-05
2.017105051	4.45704E-05
2.018462201	4.45804E-05
2.019821178	4.45903E-05
2.021181987	4.46002E-05
2.022544631	4.46102E-05
2.023909113	4.46201E-05
2.025275437	4.46301E-05
2.026643608	4.46401E-05
2.028013628	4.465E-05
2.029385502	4.466E-05
2.030759233	4.467E-05
2.032134825	4.468E-05
2.033512282	4.46899E-05
2.034891608	4.46999E-05
2.036272806	4.47099E-05
2.037655881	4.47199E-05
2.039040835	4.47299E-05
2.040427674	4.47399E-05
2.0418164	4.47499E-05
2.043207018	4.476E-05
2.044599531	4.477E-05
2.045993944	4.478E-05
2.04739026	4.479E-05
2.048788483	4.48001E-05
2.050188617	4.48101E-05
2.051590667	4.48201E-05
2.052994635	4.48302E-05
2.054400526	4.48402E-05
2.055808344	4.48503E-05
2.057218093	4.48603E-05
2.058629776	4.48704E-05
2.060043398	4.48805E-05
2.061458963	4.48906E-05
2.062876475	4.49006E-05
2.064295937	4.49107E-05
2.065717355	4.49208E-05
2.067140731	4.49309E-05
2.06856607	4.4941E-05
2.069993376	4.49511E-05
2.071422653	4.49612E-05
2.072853905	4.49713E-05
2.074287137	4.49814E-05
2.075722351	4.49915E-05
2.077159554	4.50017E-05
2.078598747	4.50118E-05
2.080039937	4.50219E-05
2.081483126	4.50321E-05
2.082928319	4.50422E-05
2.084375521	4.50524E-05
2.085824735	4.50625E-05
2.087275966	4.50727E-05
2.088729217	4.50828E-05
2.090184494	4.5093E-05
2.091641799	4.51032E-05
2.093101139	4.51133E-05
2.094562516	4.51235E-05
2.096025935	4.51337E-05
2.0974914	4.51439E-05
2.098958916	4.51541E-05
2.100428487	4.51643E-05
2.101900118	4.51745E-05
2.103373812	4.51847E-05
2.104849573	4.51949E-05
2.106327408	4.52051E-05
2.107807318	4.52153E-05
2.10928931	4.52255E-05
2.110773387	4.52358E-05
2.112259554	4.5246E-05
2.113747816	4.52562E-05
2.115238176	4.52665E-05
2.116730639	4.52767E-05
2.11822521	4.5287E-05
2.119721892	4.52972E-05
2.121220692	4.53075E-05
2.122721612	4.53178E-05
2.124224658	4.5328E-05
2.125729834	4.53383E-05
2.127237144	4.53486E-05
2.128746594	4.53589E-05
2.130258187	4.53692E-05
2.131771929	4.53795E-05
2.133287823	4.53898E-05
2.134805875	4.54001E-05
2.136326089	4.54104E-05
2.137848469	4.54207E-05
2.139373021	4.5431E-05
2.140899749	4.54413E-05
2.142428657	4.54517E-05
2.143959751	4.5462E-05
2.145493034	4.54723E-05
2.147028513	4.54827E-05
2.14856619	4.5493E-05
2.150106072	4.55034E-05
2.151648162	4.55137E-05
2.153192467	4.55241E-05
2.154738989	4.55344E-05
2.156287735	4.55448E-05
2.157838709	4.55552E-05
2.159391915	4.55656E-05
2.160947359	4.55759E-05
2.162505046	4.55863E-05
2.16406498	4.55967E-05
2.165627166	4.56071E-05
2.167191609	4.56175E-05
2.168758314	4.56279E-05
2.170327285	4.56383E-05
2.171898529	4.56488E-05
2.173472049	4.56592E-05
2.175047851	4.56696E-05
2.17662594	4.568E-05
2.17820632	4.56905E-05
2.179788996	4.57009E-05
2.181373975	4.57114E-05
2.18296126	4.57218E-05
2.184550856	4.57323E-05
2.18614277	4.57427E-05
2.187737005	4.57532E-05
2.189333567	4.57637E-05
2.190932461	4.57741E-05
2.192533692	4.57846E-05
2.194137265	4.57951E-05
2.195743186	4.58056E-05
2.197351459	4.58161E-05
2.19896209	4.58266E-05
2.200575084	4.58371E-05
2.202190445	4.58476E-05
2.203808181	4.58581E-05
2.205428294	4.58686E-05
2.207050792	4.58791E-05
2.208675678	4.58897E-05
2.210302959	4.59002E-05
2.211932639	4.59107E-05
2.213564725	4.59213E-05
2.21519922	4.59318E-05
2.216836131	4.59424E-05
2.218475464	4.59529E-05
2.220117222	4.59635E-05
2.221761412	4.59741E-05
2.22340804	4.59846E-05
2.22505711	4.59952E-05
2.226708628	4.60058E-05
2.228362599	4.60164E-05
2.230019029	4.6027E-05
2.231677924	4.60375E-05
2.233339289	4.60481E-05
2.235003129	4.60588E-05
2.23666945	4.60694E-05
2.238338258	4.608E-05
2.240009557	4.60906E-05
2.241683355	4.61012E-05
2.243359655	4.61118E-05
2.245038465	4.61225E-05
2.246719789	4.61331E-05
2.248403633	4.61438E-05
2.250090004	4.61544E-05
2.251778905	4.61651E-05
2.253470344	4.61757E-05
2.255164326	4.61864E-05
2.256860857	4.61971E-05
2.258559942	4.62077E-05
2.260261588	4.62184E-05
2.261965799	4.62291E-05
2.263672582	4.62398E-05
2.265381943	4.62505E-05
2.267093888	4.62612E-05
2.268808422	4.62719E-05
2.270525551	4.62826E-05
2.272245281	4.62933E-05
2.273967619	4.6304E-05
2.275692569	4.63147E-05
2.277420138	4.63255E-05
2.279150333	4.63362E-05
2.280883158	4.63469E-05
2.28261862	4.63577E-05
2.284356725	4.63684E-05
2.286097479	4.63792E-05
2.287840888	4.63899E-05
2.289586959	4.64007E-05
2.291335696	4.64115E-05
2.293087107	4.64222E-05
2.294841197	4.6433E-05
2.296597973	4.64438E-05
2.298357441	4.64546E-05
2.300119606	4.64654E-05
2.301884476	4.64762E-05
2.303652056	4.6487E-05
2.305422353	4.64978E-05
2.307195373	4.65086E-05
2.308971122	4.65194E-05
2.310749607	4.65302E-05
2.312530834	4.65411E-05
2.314314809	4.65519E-05
2.316101538	4.65627E-05
2.317891028	4.65736E-05
2.319683286	4.65844E-05
2.321478317	4.65953E-05
2.323276129	4.66061E-05
2.325076728	4.6617E-05
2.326880119	4.66279E-05
2.32868631	4.66387E-05
2.330495308	4.66496E-05
2.332307118	4.66605E-05
2.334121748	4.66714E-05
2.335939203	4.66823E-05
2.337759491	4.66932E-05
2.339582618	4.67041E-05
2.341408591	4.6715E-05
2.343237417	4.67259E-05
2.345069101	4.67368E-05
2.346903652	4.67478E-05
2.348741075	4.67587E-05
2.350581377	4.67696E-05
2.352424566	4.67806E-05
2.354270647	4.67915E-05
2.356119628	4.68025E-05
2.357971516	4.68134E-05
2.359826317	4.68244E-05
2.361684038	4.68353E-05
2.363544687	4.68463E-05
2.365408269	4.68573E-05
2.367274793	4.68683E-05
2.369144265	4.68792E-05
2.371016692	4.68902E-05
2.372892081	4.69012E-05
2.374770439	4.69122E-05
2.376651773	4.69232E-05
2.37853609	4.69343E-05
2.380423398	4.69453E-05
2.382313703	4.69563E-05
2.384207013	4.69673E-05
2.386103334	4.69784E-05
2.388002675	4.69894E-05
2.389905041	4.70004E-05
2.391810441	4.70115E-05
2.393718882	4.70225E-05
2.39563037	4.70336E-05
2.397544914	4.70447E-05
2.39946252	4.70557E-05
2.401383197	4.70668E-05
2.40330695	4.70779E-05
2.405233789	4.7089E-05
2.407163719	4.71E-05
2.409096749	4.71111E-05
2.411032886	4.71222E-05
2.412972138	4.71333E-05
2.414914512	4.71445E-05
2.416860015	4.71556E-05
2.418808656	4.71667E-05
2.420760442	4.71778E-05
2.422715379	4.7189E-05
2.424673477	4.72001E-05
2.426634743	4.72112E-05
2.428599184	4.72224E-05
2.430566808	4.72335E-05
2.432537623	4.72447E-05
2.434511637	4.72559E-05
2.436488857	4.7267E-05
2.438469292	4.72782E-05
2.440452948	4.72894E-05
2.442439835	4.73006E-05
2.444429959	4.73117E-05
2.446423329	4.73229E-05
2.448419953	4.73341E-05
2.450419839	4.73453E-05
2.452422994	4.73566E-05
2.454429427	4.73678E-05
2.456439146	4.7379E-05
2.458452159	4.73902E-05
2.460468473	4.74015E-05
2.462488098	4.74127E-05
2.464511041	4.74239E-05
2.46653731	4.74352E-05
2.468566915	4.74464E-05
2.470599862	4.74577E-05
2.47263616	4.7469E-05
2.474675817	4.74802E-05
2.476718843	4.74915E-05
2.478765244	4.75028E-05
2.48081503	4.75141E-05
2.482868209	4.75254E-05
2.48492479	4.75367E-05
2.48698478	4.7548E-05
2.489048188	4.75593E-05
2.491115023	4.75706E-05
2.493185294	4.75819E-05
2.495259008	4.75932E-05
2.497336175	4.76045E-05
2.499416803	4.76159E-05
2.501500901	4.76272E-05
2.503588477	4.76386E-05
2.50567954	4.76499E-05
2.5077741	4.76613E-05
2.509872164	4.76726E-05
2.511973742	4.7684E-05
2.514078842	4.76954E-05
2.516187473	4.77067E-05
2.518299644	4.77181E-05
2.520415364	4.77295E-05
2.522534643	4.77409E-05
2.524657488	4.77523E-05
2.526783909	4.77637E-05
2.528913916	4.77751E-05
2.531047516	4.77865E-05
2.53318472	4.77979E-05
2.535325536	4.78094E-05
2.537469973	4.78208E-05
2.539618041	4.78322E-05
2.54176975	4.78437E-05
2.543925107	4.78551E-05
2.546084123	4.78666E-05
2.548246806	4.7878E-05
2.550413167	4.78895E-05
2.552583214	4.7901E-05
2.554756957	4.79125E-05
2.556934406	4.79239E-05
2.55911557	4.79354E-05
2.561300458	4.79469E-05
2.56348908	4.79584E-05
2.565681445	4.79699E-05
2.567877564	4.79814E-05
2.570077445	4.79929E-05
2.572281099	4.80045E-05
2.574488535	4.8016E-05
2.576699763	4.80275E-05
2.578914793	4.8039E-05
2.581133634	4.80506E-05
2.583356297	4.80621E-05
2.58558279	4.80737E-05
2.587813125	4.80852E-05
2.590047312	4.80968E-05
2.592285359	4.81084E-05
2.594527277	4.812E-05
2.596773077	4.81315E-05
2.599022767	4.81431E-05
2.60127636	4.81547E-05
2.603533863	4.81663E-05
2.605795289	4.81779E-05
2.608060646	4.81895E-05
2.610329946	4.82011E-05
2.612603198	4.82128E-05
2.614880413	4.82244E-05
2.617161601	4.8236E-05
2.619446773	4.82476E-05
2.621735939	4.82593E-05
2.624029109	4.82709E-05
2.626326295	4.82826E-05
2.628627506	4.82942E-05
2.630932753	4.83059E-05
2.633242048	4.83176E-05
2.635555399	4.83293E-05
2.637872819	4.83409E-05
2.640194318	4.83526E-05
2.642519907	4.83643E-05
2.644849596	4.8376E-05
2.647183397	4.83877E-05
2.64952132	4.83994E-05
2.651863376	4.84111E-05
2.654209576	4.84229E-05
2.656559932	4.84346E-05
2.658914454	4.84463E-05
2.661273153	4.84581E-05
2.663636041	4.84698E-05
2.666003128	4.84816E-05
2.668374426	4.84933E-05
2.670749947	4.85051E-05
2.6731297	4.85168E-05
2.675513699	4.85286E-05
2.677901953	4.85404E-05
2.680294475	4.85522E-05
2.682691276	4.8564E-05
2.685092367	4.85758E-05
2.68749776	4.85876E-05
2.689907467	4.85994E-05
2.692321499	4.86112E-05
2.694739868	4.8623E-05
2.697162585	4.86348E-05
2.699589662	4.86467E-05
2.702021112	4.86585E-05
2.704456945	4.86703E-05
2.706897174	4.86822E-05
2.709341811	4.8694E-05
2.711790867	4.87059E-05
2.714244354	4.87177E-05
2.716702286	4.87296E-05
2.719164673	4.87415E-05
2.721631527	4.87534E-05
2.724102862	4.87653E-05
2.726578689	4.87772E-05
2.72905902	4.87891E-05
2.731543869	4.8801E-05
2.734033246	4.88129E-05
2.736527165	4.88248E-05
2.739025637	4.88367E-05
2.741528676	4.88486E-05
2.744036294	4.88606E-05
2.746548504	4.88725E-05
2.749065318	4.88845E-05
2.751586748	4.88964E-05
2.754112808	4.89084E-05
2.756643511	4.89203E-05
2.759178868	4.89323E-05
2.761718894	4.89443E-05
2.7642636	4.89563E-05
2.766813	4.89682E-05
2.769367107	4.89802E-05
2.771925934	4.89922E-05
2.774489494	4.90042E-05
2.7770578	4.90162E-05
2.779630865	4.90283E-05
2.782208703	4.90403E-05
2.784791326	4.90523E-05
2.787378749	4.90643E-05
2.789970984	4.90764E-05
2.792568046	4.90884E-05
2.795169946	4.91005E-05
2.7977767	4.91125E-05
2.800388321	4.91246E-05
2.803004821	4.91367E-05
2.805626216	4.91487E-05
2.808252518	4.91608E-05
2.810883742	4.91729E-05
2.813519901	4.9185E-05
2.816161009	4.91971E-05
2.818807081	4.92092E-05
2.82145813	4.92213E-05
2.82411417	4.92334E-05
2.826775215	4.92456E-05
2.82944128	4.92577E-05
2.832112378	4.92698E-05
2.834788525	4.9282E-05
2.837469734	4.92941E-05
2.840156019	4.93063E-05
2.842847396	4.93184E-05
2.845543878	4.93306E-05
2.848245481	4.93428E-05
2.850952218	4.93549E-05
2.853664105	4.93671E-05
2.856381156	4.93793E-05
2.859103385	4.93915E-05
2.861830809	4.94037E-05
2.864563441	4.94159E-05
2.867301296	4.94281E-05
2.87004439	4.94403E-05
2.872792738	4.94526E-05
2.875546354	4.94648E-05
2.878305254	4.9477E-05
2.881069453	4.94893E-05
2.883838966	4.95015E-05
2.88661381	4.95138E-05
2.889393998	4.9526E-05
2.892179547	4.95383E-05
2.894970471	4.95506E-05
2.897766788	4.95629E-05
2.900568511	4.95751E-05
2.903375658	4.95874E-05
2.906188243	4.95997E-05
2.909006283	4.9612E-05
2.911829794	4.96243E-05
2.914658791	4.96367E-05
2.91749329	4.9649E-05
2.920333307	4.96613E-05
2.92317886	4.96736E-05
2.926029963	4.9686E-05
2.928886633	4.96983E-05
2.931748886	4.97107E-05
2.934616739	4.9723E-05
2.937490208	4.97354E-05
2.94036931	4.97478E-05
2.943254062	4.97602E-05
2.946144479	4.97725E-05
2.949040579	4.97849E-05
2.951942378	4.97973E-05
2.954849894	4.98097E-05
2.957763142	4.98221E-05
2.960682141	4.98345E-05
2.963606907	4.9847E-05
2.966537457	4.98594E-05
2.969473809	4.98718E-05
2.97241598	4.98843E-05
2.975363986	4.98967E-05
2.978317846	4.99092E-05
2.981277577	4.99216E-05
2.984243196	4.99341E-05
2.987214721	4.99466E-05
2.99019217	4.9959E-05
2.99317556	4.99715E-05
2.996164909	4.9984E-05
2.999160235	4.99965E-05
3.002161556	5.0009E-05
3.00516889	5.00215E-05
3.008182256	5.0034E-05
3.01120167	5.00465E-05
3.014227152	5.00591E-05
3.01725872	5.00716E-05
3.020296392	5.00841E-05
3.023340186	5.00967E-05
3.026390122	5.01092E-05
3.029446217	5.01218E-05
3.032508491	5.01344E-05
3.035576962	5.01469E-05
3.038651649	5.01595E-05
3.041732571	5.01721E-05
3.044819747	5.01847E-05
3.047913195	5.01973E-05
3.051012936	5.02099E-05
3.054118988	5.02225E-05
3.057231371	5.02351E-05
3.060350104	5.02477E-05
3.063475206	5.02603E-05
3.066606697	5.0273E-05
3.069744597	5.02856E-05
3.072888925	5.02983E-05
3.076039701	5.03109E-05
3.079196945	5.03236E-05
3.082360677	5.03362E-05
3.085530917	5.03489E-05
3.088707685	5.03616E-05
3.091891001	5.03743E-05
3.095080885	5.0387E-05
3.098277358	5.03997E-05
3.10148044	5.04124E-05
3.104690152	5.04251E-05
3.107906514	5.04378E-05
3.111129547	5.04505E-05
3.114359272	5.04633E-05
3.11759571	5.0476E-05
3.120838881	5.04887E-05
3.124088807	5.05015E-05
3.127345509	5.05142E-05
3.130609008	5.0527E-05
3.133879325	5.05398E-05
3.137156481	5.05525E-05
3.140440499	5.05653E-05
3.1437314	5.05781E-05
3.147029204	5.05909E-05
3.150333935	5.06037E-05
3.153645614	5.06165E-05
3.156964263	5.06293E-05
3.160289904	5.06421E-05
3.163622559	5.0655E-05
3.16696225	5.06678E-05
3.170308999	5.06806E-05
3.17366283	5.06935E-05
3.177023764	5.07063E-05
3.180391824	5.07192E-05
3.183767033	5.07321E-05
3.187149414	5.07449E-05
3.190538988	5.07578E-05
3.193935781	5.07707E-05
3.197339813	5.07836E-05
3.20075111	5.07965E-05
3.204169693	5.08094E-05
3.207595586	5.08223E-05
3.211028814	5.08352E-05
3.214469398	5.08481E-05
3.217917364	5.08611E-05
3.221372734	5.0874E-05
3.224835533	5.0887E-05
3.228305785	5.08999E-05
3.231783514	5.09129E-05
3.235268743	5.09258E-05
3.238761498	5.09388E-05
3.242261802	5.09518E-05
3.24576968	5.09648E-05
3.249285157	5.09778E-05
3.252808258	5.09908E-05
3.256339007	5.10038E-05
3.259877429	5.10168E-05
3.263423549	5.10298E-05
3.266977393	5.10428E-05
3.270538985	5.10558E-05
3.274108351	5.10689E-05
3.277685517	5.10819E-05
3.281270508	5.1095E-05
3.28486335	5.1108E-05
3.288464068	5.11211E-05
3.292072689	5.11342E-05
3.295689238	5.11472E-05
3.299313743	5.11603E-05
3.302946228	5.11734E-05
3.306586721	5.11865E-05
3.310235247	5.11996E-05
3.313891835	5.12127E-05
3.317556509	5.12258E-05
3.321229298	5.1239E-05
3.324910227	5.12521E-05
3.328599325	5.12652E-05
3.332296619	5.12784E-05
3.336002135	5.12915E-05
3.339715902	5.13047E-05
3.343437946	5.13178E-05
3.347168296	5.1331E-05
3.350906979	5.13442E-05
3.354654023	5.13574E-05
3.358409457	5.13706E-05
3.362173309	5.13838E-05
3.365945606	5.1397E-05
3.369726378	5.14102E-05
3.373515653	5.14234E-05
3.37731346	5.14366E-05
3.381119827	5.14499E-05
3.384934784	5.14631E-05
3.388758359	5.14763E-05
3.392590582	5.14896E-05
3.396431483	5.15029E-05
3.40028109	5.15161E-05
3.404139434	5.15294E-05
3.408006543	5.15427E-05
3.411882449	5.1556E-05
3.415767181	5.15693E-05
3.41966077	5.15826E-05
3.423563245	5.15959E-05
3.427474637	5.16092E-05
3.431394976	5.16225E-05
3.435324295	5.16358E-05
3.439262622	5.16492E-05
3.44320999	5.16625E-05
3.447166429	5.16758E-05
3.451131971	5.16892E-05
3.455106648	5.17026E-05
3.45909049	5.17159E-05
3.46308353	5.17293E-05
3.467085799	5.17427E-05
3.47109733	5.17561E-05
3.475118154	5.17695E-05
3.479148304	5.17829E-05
3.483187813	5.17963E-05
3.487236714	5.18097E-05
3.491295038	5.18231E-05
3.495362819	5.18366E-05
3.49944009	5.185E-05
3.503526884	5.18635E-05
3.507623234	5.18769E-05
3.511729175	5.18904E-05
3.51584474	5.19038E-05
3.519969963	5.19173E-05
3.524104877	5.19308E-05
3.528249518	5.19443E-05
3.532403919	5.19578E-05
3.536568114	5.19713E-05
3.54074214	5.19848E-05
3.544926029	5.19983E-05
3.549119818	5.20118E-05
3.553323542	5.20253E-05
3.557537236	5.20389E-05
3.561760935	5.20524E-05
3.565994675	5.2066E-05
3.570238492	5.20795E-05
3.574492422	5.20931E-05
3.578756501	5.21067E-05
3.583030766	5.21203E-05
3.587315253	5.21338E-05
3.591609999	5.21474E-05
3.595915041	5.2161E-05
3.600230415	5.21746E-05
3.604556159	5.21883E-05
3.608892311	5.22019E-05
3.613238907	5.22155E-05
3.617595987	5.22291E-05
3.621963587	5.22428E-05
3.626341746	5.22564E-05
3.630730503	5.22701E-05
3.635129895	5.22838E-05
3.639539962	5.22974E-05
3.643960742	5.23111E-05
3.648392275	5.23248E-05
3.6528346	5.23385E-05
3.657287755	5.23522E-05
3.661751782	5.23659E-05
3.666226719	5.23796E-05
3.670712608	5.23933E-05
3.675209487	5.24071E-05
3.679717398	5.24208E-05
3.684236381	5.24345E-05
3.688766476	5.24483E-05
3.693307726	5.2462E-05
3.697860172	5.24758E-05
3.702423853	5.24896E-05
3.706998814	5.25034E-05
3.711585094	5.25171E-05
3.716182737	5.25309E-05
3.720791784	5.25447E-05
3.725412279	5.25586E-05
3.730044263	5.25724E-05
3.73468778	5.25862E-05
3.739342873	5.26E-05
3.744009585	5.26139E-05
3.748687959	5.26277E-05
3.75337804	5.26416E-05
3.758079872	5.26554E-05
3.762793498	5.26693E-05
3.767518963	5.26832E-05
3.772256312	5.2697E-05
3.77700559	5.27109E-05
3.781766841	5.27248E-05
3.786540112	5.27387E-05
3.791325447	5.27526E-05
3.796122893	5.27666E-05
3.800932495	5.27805E-05
3.805754301	5.27944E-05
3.810588355	5.28083E-05
3.815434705	5.28223E-05
3.820293399	5.28362E-05
3.825164482	5.28502E-05
3.830048003	5.28642E-05
3.83494401	5.28782E-05
3.83985255	5.28921E-05
3.844773671	5.29061E-05
3.849707422	5.29201E-05
3.854653852	5.29341E-05
3.859613009	5.29482E-05
3.864584944	5.29622E-05
3.869569704	5.29762E-05
3.87456734	5.29902E-05
3.879577902	5.30043E-05
3.88460144	5.30183E-05
3.889638004	5.30324E-05
3.894687646	5.30465E-05
3.899750416	5.30605E-05
3.904826365	5.30746E-05
3.909915546	5.30887E-05
3.915018009	5.31028E-05
3.920133807	5.31169E-05
3.925262993	5.3131E-05
3.930405618	5.31451E-05
3.935561736	5.31593E-05
3.9407314	5.31734E-05
3.945914663	5.31875E-05
3.951111579	5.32017E-05
3.956322203	5.32158E-05
3.961546588	5.323E-05
3.966784789	5.32442E-05
3.972036861	5.32583E-05
3.977302858	5.32725E-05
3.982582838	5.32867E-05
3.987876854	5.33009E-05
3.993184964	5.33151E-05
3.998507224	5.33294E-05
4.00384369	5.33436E-05
4.009194419	5.33578E-05
4.014559469	5.3372E-05
4.019938897	5.33863E-05
4.025332761	5.34005E-05
4.030741119	5.34148E-05
4.03616403	5.34291E-05
4.041601552	5.34434E-05
4.047053745	5.34576E-05
4.052520668	5.34719E-05
4.058002381	5.34862E-05
4.063498943	5.35005E-05
4.069010417	5.35149E-05
4.074536861	5.35292E-05
4.080078338	5.35435E-05
4.085634908	5.35578E-05
4.091206633	5.35722E-05
4.096793576	5.35865E-05
4.102395799	5.36009E-05
4.108013365	5.36153E-05
4.113646336	5.36297E-05
4.119294777	5.3644E-05
4.12495875	5.36584E-05
4.130638321	5.36728E-05
4.136333554	5.36872E-05
4.142044513	5.37017E-05
4.147771264	5.37161E-05
4.153513873	5.37305E-05
4.159272405	5.37449E-05
4.165046926	5.37594E-05
4.170837504	5.37738E-05
4.176644206	5.37883E-05
4.182467098	5.38028E-05
4.188306249	5.38173E-05
4.194161727	5.38317E-05
4.2000336	5.38462E-05
4.205921938	5.38607E-05
4.21182681	5.38752E-05
4.217748285	5.38898E-05
4.223686434	5.39043E-05
4.229641326	5.39188E-05
4.235613034	5.39334E-05
4.241601629	5.39479E-05
4.247607181	5.39625E-05
4.253629764	5.3977E-05
4.25966945	5.39916E-05
4.265726311	5.40062E-05
4.271800421	5.40208E-05
4.277891855	5.40354E-05
4.284000685	5.405E-05
4.290126988	5.40646E-05
4.296270837	5.40792E-05
4.302432308	5.40938E-05
4.308611478	5.41085E-05
4.314808423	5.41231E-05
4.321023218	5.41377E-05
4.327255943	5.41524E-05
4.333506674	5.41671E-05
4.339775489	5.41817E-05
4.346062467	5.41964E-05
4.352367688	5.42111E-05
4.35869123	5.42258E-05
4.365033174	5.42405E-05
4.3713936	5.42552E-05
4.377772589	5.427E-05
4.384170223	5.42847E-05
4.390586582	5.42994E-05
4.397021751	5.43142E-05
4.40347581	5.43289E-05
4.409948845	5.43437E-05
4.416440937	5.43585E-05
4.422952173	5.43732E-05
4.429482636	5.4388E-05
4.436032413	5.44028E-05
4.442601587	5.44176E-05
4.449190247	5.44324E-05
4.455798479	5.44473E-05
4.46242637	5.44621E-05
4.469074008	5.44769E-05
4.475741481	5.44918E-05
4.482428879	5.45066E-05
4.48913629	5.45215E-05
4.495863805	5.45363E-05
4.502611515	5.45512E-05
4.509379509	5.45661E-05
4.516167881	5.4581E-05
4.522976722	5.45959E-05
4.529806124	5.46108E-05
4.536656182	5.46257E-05
4.543526989	5.46406E-05
4.550418639	5.46556E-05
4.557331227	5.46705E-05
4.564264849	5.46854E-05
4.571219601	5.47004E-05
4.578195581	5.47154E-05
4.585192884	5.47303E-05
4.592211609	5.47453E-05
4.599251855	5.47603E-05
4.606313721	5.47753E-05
4.613397306	5.47903E-05
4.620502711	5.48053E-05
4.627630036	5.48204E-05
4.634779385	5.48354E-05
4.641950857	5.48504E-05
4.649144557	5.48655E-05
4.656360589	5.48805E-05
4.663599055	5.48956E-05
4.670860061	5.49107E-05
4.678143713	5.49257E-05
4.685450116	5.49408E-05
4.692779377	5.49559E-05
4.700131604	5.4971E-05
4.707506904	5.49861E-05
4.714905388	5.50013E-05
4.722327163	5.50164E-05
4.72977234	5.50315E-05
4.737241031	5.50467E-05
4.744733346	5.50618E-05
4.752249398	5.5077E-05
4.7597893	5.50922E-05
4.767353166	5.51073E-05
4.774941109	5.51225E-05
4.782553246	5.51377E-05
4.790189692	5.51529E-05
4.797850563	5.51682E-05
4.805535977	5.51834E-05
4.813246053	5.51986E-05
4.820980909	5.52138E-05
4.828740664	5.52291E-05
4.83652544	5.52443E-05
4.844335357	5.52596E-05
4.852170538	5.52749E-05
4.860031104	5.52902E-05
4.867917181	5.53055E-05
4.875828891	5.53207E-05
4.883766361	5.53361E-05
4.891729716	5.53514E-05
4.899719083	5.53667E-05
4.90773459	5.5382E-05
4.915776365	5.53974E-05
4.923844538	5.54127E-05
4.931939239	5.54281E-05
4.940060598	5.54434E-05
4.948208748	5.54588E-05
4.956383822	5.54742E-05
4.964585954	5.54896E-05
4.972815276	5.5505E-05
4.981071927	5.55204E-05
4.98935604	5.55358E-05
4.997667755	5.55512E-05
5.006007209	5.55667E-05
5.01437454	5.55821E-05
5.02276989	5.55976E-05
5.031193399	5.5613E-05
5.039645209	5.56285E-05
5.048125463	5.5644E-05
5.056634304	5.56595E-05
5.065171878	5.56749E-05
5.07373833	5.56905E-05
5.082333808	5.5706E-05
5.090958458	5.57215E-05
5.099612429	5.5737E-05
5.108295872	5.57525E-05
5.117008938	5.57681E-05
5.125751777	5.57836E-05
5.134524543	5.57992E-05
5.14332739	5.58148E-05
5.152160473	5.58304E-05
5.161023947	5.5846E-05
5.169917971	5.58616E-05
5.178842701	5.58772E-05
5.187798298	5.58928E-05
5.196784922	5.59084E-05
5.205802735	5.5924E-05
5.214851898	5.59397E-05
5.223932576	5.59553E-05
5.233044934	5.5971E-05
5.242189138	5.59867E-05
5.251365355	5.60023E-05
5.260573753	5.6018E-05
5.269814503	5.60337E-05
5.279087774	5.60494E-05
5.288393739	5.60651E-05
5.29773257	5.60808E-05
5.307104444	5.60966E-05
5.316509534	5.61123E-05
5.325948019	5.61281E-05
5.335420075	5.61438E-05
5.344925884	5.61596E-05
5.354465624	5.61754E-05
5.364039479	5.61911E-05
5.373647632	5.62069E-05
5.383290267	5.62227E-05
5.39296757	5.62385E-05
5.402679729	5.62544E-05
5.412426932	5.62702E-05
5.42220937	5.6286E-05
5.432027233	5.63019E-05
5.441880714	5.63177E-05
5.451770008	5.63336E-05
5.46169531	5.63495E-05
5.471656818	5.63653E-05
5.481654729	5.63812E-05
5.491689244	5.63971E-05
5.501760563	5.6413E-05
5.511868891	5.6429E-05
5.522014431	5.64449E-05
5.532197389	5.64608E-05
5.542417972	5.64768E-05
5.55267639	5.64927E-05
5.562972853	5.65087E-05
5.573307572	5.65246E-05
5.583680762	5.65406E-05
5.594092638	5.65566E-05
5.604543417	5.65726E-05
5.615033316	5.65886E-05
5.625562556	5.66046E-05
5.636131359	5.66207E-05
5.646739949	5.66367E-05
5.657388549	5.66527E-05
5.668077388	5.66688E-05
5.678806693	5.66848E-05
5.689576695	5.67009E-05
5.700387626	5.6717E-05
5.71123972	5.67331E-05
5.722133211	5.67492E-05
5.733068338	5.67653E-05
5.74404534	5.67814E-05
5.755064457	5.67975E-05
5.766125932	5.68137E-05
5.777230011	5.68298E-05
5.788376939	5.6846E-05
5.799566966	5.68621E-05
5.810800341	5.68783E-05
5.822077317	5.68945E-05
5.833398149	5.69107E-05
5.844763092	5.69269E-05
5.856172406	5.69431E-05
5.86762635	5.69593E-05
5.879125186	5.69755E-05
5.89066918	5.69917E-05
5.902258598	5.7008E-05
5.913893708	5.70242E-05
5.925574781	5.70405E-05
5.93730209	5.70568E-05
5.94907591	5.70731E-05
5.960896519	5.70894E-05
5.972764195	5.71057E-05
5.984679221	5.7122E-05
5.996641881	5.71383E-05
6.00865246	5.71546E-05
6.020711247	5.7171E-05
6.032818533	5.71873E-05
6.044974611	5.72037E-05
6.057179777	5.722E-05
6.069434329	5.72364E-05
6.081738566	5.72528E-05
6.094092793	5.72692E-05
6.106497313	5.72856E-05
6.118952435	5.7302E-05
6.13145847	5.73184E-05
6.144015729	5.73348E-05
6.156624528	5.73513E-05
6.169285185	5.73677E-05
6.181998022	5.73842E-05
6.19476336	5.74007E-05
6.207581526	5.74171E-05
6.220452849	5.74336E-05
6.23337766	5.74501E-05
6.246356292	5.74666E-05
6.259389084	5.74832E-05
6.272476374	5.74997E-05
6.285618505	5.75162E-05
6.298815823	5.75328E-05
6.312068675	5.75493E-05
6.325377414	5.75659E-05
6.338742394	5.75825E-05
6.352163971	5.7599E-05
6.365642506	5.76156E-05
6.379178362	5.76322E-05
6.392771906	5.76488E-05
6.406423507	5.76655E-05
6.420133539	5.76821E-05
6.433902376	5.76987E-05
6.447730399	5.77154E-05
6.461617989	5.77321E-05
6.475565533	5.77487E-05
6.489573419	5.77654E-05
6.50364204	5.77821E-05
6.517771791	5.77988E-05
6.531963073	5.78155E-05
6.546216287	5.78322E-05
6.56053184	5.78489E-05
6.574910143	5.78657E-05
6.589351608	5.78824E-05
6.603856652	5.78992E-05
6.618425697	5.7916E-05
6.633059167	5.79327E-05
6.64775749	5.79495E-05
6.662521098	5.79663E-05
6.677350427	5.79831E-05
6.692245918	5.79999E-05
6.707208013	5.80168E-05
6.722237161	5.80336E-05
6.737333812	5.80504E-05
6.752498424	5.80673E-05
6.767731456	5.80842E-05
6.783033373	5.8101E-05
6.798404641	5.81179E-05
6.813845735	5.81348E-05
6.82935713	5.81517E-05
6.844939308	5.81686E-05
6.860592755	5.81855E-05
6.876317961	5.82025E-05
6.89211542	5.82194E-05
6.907985631	5.82364E-05
6.923929099	5.82533E-05
6.939946331	5.82703E-05
6.956037841	5.82873E-05
6.972204146	5.83043E-05
6.98844577	5.83213E-05
7.004763239	5.83383E-05
7.021157087	5.83553E-05
7.03762785	5.83723E-05
7.054176072	5.83894E-05
7.0708023	5.84064E-05
7.087507088	5.84235E-05
7.104290992	5.84406E-05
7.121154577	5.84577E-05
7.138098411	5.84747E-05
7.155123068	5.84918E-05
7.172229129	5.8509E-05
7.189417178	5.85261E-05
7.206687806	5.85432E-05
7.22404161	5.85604E-05
7.241479193	5.85775E-05
7.259001161	5.85947E-05
7.27660813	5.86118E-05
7.29430072	5.8629E-05
7.312079555	5.86462E-05
7.32994527	5.86634E-05
7.347898501	5.86806E-05
7.365939894	5.86978E-05
7.384070099	5.87151E-05
7.402289775	5.87323E-05
7.420599584	5.87496E-05
7.439000198	5.87668E-05
7.457492294	5.87841E-05
7.476076555	5.88014E-05
7.494753672	5.88187E-05
7.513524344	5.8836E-05
7.532389274	5.88533E-05
7.551349174	5.88706E-05
7.570404764	5.8888E-05
7.58955677	5.89053E-05
7.608805925	5.89227E-05
7.62815297	5.894E-05
7.647598654	5.89574E-05
7.667143733	5.89748E-05
7.686788972	5.89922E-05
7.706535142	5.90096E-05
7.726383023	5.9027E-05
7.746333402	5.90444E-05
7.766387077	5.90619E-05
7.78654485	5.90793E-05
7.806807536	5.90968E-05
7.827175955	5.91142E-05
7.847650936	5.91317E-05
7.868233319	5.91492E-05
7.888923951	5.91667E-05
7.909723687	5.91842E-05
7.930633393	5.92017E-05
7.951653944	5.92193E-05
7.972786223	5.92368E-05
7.994031123	5.92543E-05
8.015389548	5.92719E-05
8.036862409	5.92895E-05
8.058450629	5.93071E-05
8.080155139	5.93246E-05
8.101976882	5.93423E-05
8.123916811	5.93599E-05
8.145975888	5.93775E-05
8.168155086	5.93951E-05
8.190455389	5.94128E-05
8.212877792	5.94304E-05
8.235423301	5.94481E-05
8.258092931	5.94658E-05
8.280887711	5.94834E-05
8.30380868	5.95011E-05
8.326856889	5.95188E-05
8.3500334	5.95366E-05
8.373339288	5.95543E-05
8.396775638	5.9572E-05
8.42034355	5.95898E-05
8.444044134	5.96075E-05
8.467878514	5.96253E-05
8.491847826	5.96431E-05
8.515953219	5.96609E-05
8.540195855	5.96787E-05
8.56457691	5.96965E-05
8.589097572	5.97143E-05
8.613759044	5.97322E-05
8.638562543	5.975E-05
8.663509299	5.97679E-05
8.688600556	5.97857E-05
8.713837574	5.98036E-05
8.739221627	5.98215E-05
8.764754003	5.98394E-05
8.790436006	5.98573E-05
8.816268955	5.98752E-05
8.842254185	5.98932E-05
8.868393047	5.99111E-05
8.894686907	5.9929E-05
8.921137148	5.9947E-05
8.947745168	5.9965E-05
8.974512385	5.9983E-05
9.00144023	6.0001E-05
9.028530155	6.0019E-05
9.055783627	6.0037E-05
9.083202132	6.0055E-05
9.110787172	6.0073E-05
9.138540271	6.00911E-05
9.166462967	6.01092E-05
9.194556822	6.01272E-05
9.222823414	6.01453E-05
9.251264339	6.01634E-05
9.279881218	6.01815E-05
9.308675686	6.01996E-05
9.337649402	6.02177E-05
9.366804046	6.02359E-05
9.396141318	6.0254E-05
9.425662938	6.02722E-05
9.455370651	6.02904E-05
9.48526622	6.03085E-05
9.515351434	6.03267E-05
9.545628102	6.03449E-05
9.576098059	6.03631E-05
9.606763161	6.03814E-05
9.637625289	6.03996E-05
9.668686348	6.04178E-05
9.699948267	6.04361E-05
9.731413001	6.04544E-05
9.763082531	6.04727E-05
9.794958861	6.04909E-05
9.827044025	6.05092E-05
9.859340082	6.05276E-05
9.891849116	6.05459E-05
9.924573243	6.05642E-05
9.957514604	6.05826E-05
9.99067537	6.06009E-05
10.02405774	6.06193E-05
10.05766394	6.06377E-05
10.09149623	6.06561E-05
10.12555691	6.06745E-05
10.15984828	6.06929E-05
10.19437271	6.07113E-05
10.22913257	6.07297E-05
10.26413029	6.07482E-05
10.29936831	6.07666E-05
10.33484911	6.07851E-05
10.37057522	6.08036E-05
10.40654919	6.08221E-05
10.4427736	6.08406E-05
10.47925108	6.08591E-05
10.5159843	6.08776E-05
10.55297594	6.08961E-05
10.59022875	6.09147E-05
10.6277455	6.09333E-05
10.66552901	6.09518E-05
10.70358213	6.09704E-05
10.74190776	6.0989E-05
10.78050884	6.10076E-05
10.81938834	6.10262E-05
10.8585493	6.10448E-05
10.89799477	6.10635E-05
10.93772787	6.10821E-05
10.97775176	6.11008E-05
11.01806963	6.11195E-05
11.05868475	6.11381E-05
11.09960041	6.11568E-05
11.14081996	6.11755E-05
11.1823468	6.11943E-05
11.22418438	6.1213E-05
11.26633619	6.12317E-05
11.30880579	6.12505E-05
11.35159679	6.12693E-05
11.39471285	6.1288E-05
11.43815769	6.13068E-05
11.48193509	6.13256E-05
11.52604887	6.13444E-05
11.57050293	6.13632E-05
11.61530122	6.13821E-05
11.66044776	6.14009E-05
11.70594662	6.14198E-05
11.75180194	6.14386E-05
11.79801793	6.14575E-05
11.84459886	6.14764E-05
11.89154907	6.14953E-05
11.93887297	6.15142E-05
11.98657504	6.15332E-05
12.03465982	6.15521E-05
12.08313195	6.1571E-05
12.13199612	6.159E-05
12.18125711	6.1609E-05
12.23091977	6.1628E-05
12.28098903	6.1647E-05
12.33146991	6.1666E-05
12.38236751	6.1685E-05
12.433687	6.1704E-05
12.48543366	6.17231E-05
12.53761284	6.17421E-05
12.59022998	6.17612E-05
12.64329063	6.17803E-05
12.69680041	6.17993E-05
12.75076505	6.18185E-05
12.80519037	6.18376E-05
12.8600823	6.18567E-05
12.91544687	6.18758E-05
12.97129021	6.1895E-05
13.02761855	6.19141E-05
13.08443824	6.19333E-05
13.14175574	6.19525E-05
13.19957761	6.19717E-05
13.25791055	6.19909E-05
13.31676136	6.20101E-05
13.37613697	6.20294E-05
13.43604443	6.20486E-05
13.49649091	6.20679E-05
13.55748373	6.20871E-05
13.61903033	6.21064E-05
13.68113827	6.21257E-05
13.74381528	6.2145E-05
13.80706922	6.21643E-05
13.87090808	6.21836E-05
13.93534002	6.2203E-05
14.00037334	6.22223E-05
14.0660165	6.22417E-05
14.13227812	6.22611E-05
14.19916698	6.22805E-05
14.26669203	6.22999E-05
14.33486239	6.23193E-05
14.40368734	6.23387E-05
14.47317638	6.23581E-05
14.54333915	6.23776E-05
14.6141855	6.2397E-05
14.68572547	6.24165E-05
14.7579693	6.2436E-05
14.83092743	6.24555E-05
14.90461049	6.2475E-05
14.97902936	6.24945E-05
15.0541951	6.25141E-05
15.13011902	6.25336E-05
15.20681265	6.25532E-05
15.28428775	6.25727E-05
15.36255633	6.25923E-05
15.44163064	6.26119E-05
15.52152318	6.26315E-05
15.60224672	6.26511E-05
15.6838143	6.26708E-05
15.76623923	6.26904E-05
15.84953508	6.27101E-05
15.93371574	6.27297E-05
16.01879539	6.27494E-05
16.10478849	6.27691E-05
16.19170984	6.27888E-05
16.27957456	6.28085E-05
16.36839808	6.28283E-05
16.45819618	6.2848E-05
16.548985	6.28678E-05
16.64078101	6.28875E-05
16.73360107	6.29073E-05
16.82746242	6.29271E-05
16.92238267	6.29469E-05
17.01837985	6.29667E-05
17.11547239	6.29866E-05
17.21367914	6.30064E-05
17.31301939	6.30263E-05
17.41351289	6.30461E-05
17.51517982	6.3066E-05
17.61804087	6.30859E-05
17.7221172	6.31058E-05
17.82743047	6.31257E-05
17.93400287	6.31457E-05
18.04185711	6.31656E-05
18.15101646	6.31856E-05
18.26150475	6.32055E-05
18.3733464	6.32255E-05
18.48656643	6.32455E-05
18.60119048	6.32655E-05
18.71724482	6.32855E-05
18.8347564	6.33056E-05
18.95375284	6.33256E-05
19.07426246	6.33457E-05
19.19631431	6.33657E-05
19.31993818	6.33858E-05
19.44516464	6.34059E-05
19.57202505	6.3426E-05
19.70055162	6.34461E-05
19.83077737	6.34663E-05
19.96273623	6.34864E-05
20.09646302	6.35066E-05
20.23199353	6.35268E-05
20.36936448	6.35469E-05
20.50861362	6.35671E-05
20.64977974	6.35873E-05
20.79290269	6.36076E-05
20.93802345	6.36278E-05
21.08518414	6.36481E-05
21.23442809	6.36683E-05
21.38579983	6.36886E-05
21.5393452	6.37089E-05
21.69511137	6.37292E-05
21.85314685	6.37495E-05
22.01350161	6.37698E-05
22.17622708	6.37902E-05
22.34137623	6.38105E-05
22.5090036	6.38309E-05
22.67916541	6.38513E-05
22.85191956	6.38716E-05
23.02732576	6.3892E-05
23.20544554	6.39125E-05
23.38634238	6.39329E-05
23.57008171	6.39533E-05
23.75673107	6.39738E-05
23.94636015	6.39943E-05
24.13904088	6.40147E-05
24.3348475	6.40352E-05
24.53385672	6.40558E-05
24.73614776	6.40763E-05
24.94180246	6.40968E-05
25.15090543	6.41174E-05
25.36354413	6.41379E-05
25.579809	6.41585E-05
25.7997936	6.41791E-05
26.02359473	6.41997E-05
26.25131257	6.42203E-05
26.48305085	6.42409E-05
26.71891699	6.42616E-05
26.95902229	6.42822E-05
27.20348205	6.43029E-05
27.45241581	6.43236E-05
27.70594754	6.43443E-05
27.96420582	6.4365E-05
28.22732405	6.43857E-05
28.49544073	6.44064E-05
28.76869965	6.44272E-05
29.04725019	6.44479E-05
29.33124756	6.44687E-05
29.62085308	6.44895E-05
29.91623454	6.45103E-05
30.21756648	6.45311E-05
30.52503053	6.45519E-05
30.83881579	6.45728E-05
31.15911924	6.45936E-05
31.4861461	6.46145E-05
31.82011031	6.46354E-05
32.16123499	6.46563E-05
32.50975293	6.46772E-05
32.8659071	6.46981E-05
33.22995126	6.47191E-05
33.60215054	6.474E-05
33.98278206	6.4761E-05
34.37213566	6.47819E-05
34.7705146	6.48029E-05
35.1782364	6.48239E-05
35.5956336	6.4845E-05
36.02305476	6.4866E-05
36.46086534	6.4887E-05
36.90944882	6.49081E-05
37.36920777	6.49292E-05
37.84056509	6.49502E-05
38.32396525	6.49713E-05
38.81987578	6.49925E-05
39.32878867	6.50136E-05
39.8512221	6.50347E-05
40.38772213	6.50559E-05
40.93886463	6.50771E-05
41.50525733	6.50982E-05
42.08754209	6.51194E-05
42.68639727	6.51406E-05
43.30254042	6.51619E-05
43.93673111	6.51831E-05
44.58977408	6.52044E-05
45.26252263	6.52256E-05
45.95588235	6.52469E-05
46.67081518	6.52682E-05
47.40834387	6.52895E-05
48.16955684	6.53108E-05
48.95561358	6.53321E-05
49.7677505	6.53535E-05
